Planning in Markov Decision Processes with Gap-Dependent Sample Complexity

We propose MDP-GapE, a new trajectory-based Monte-Carlo Tree Search algorithm for planning in a Markov Decision Process in which transitions have a finite support. We prove an upper bound on the number of calls to the generative models needed for MDP-GapE to identify a near-optimal action with high probability. This problem-dependent sample complexity result is expressed in terms of the sub-optimality gaps of the state-action pairs that are visited during exploration. Our experiments reveal that MDP-GapE is also effective in practice, in contrast with other algorithms with sample complexity guarantees in the fixed-confidence setting, that are mostly theoretical.

==> img/budget_dependency/data.csv <==
accuracy,agent,budget,gap,horizon,length,mean_return,return,seed,simple_regret,total_reward
3.3496543915782757,bai_mcts_conf,4,0.3478890338308016,2,0,0,0,4,0.0,0
5.011872336272722,bai_mcts_conf,2,0.10850074305390578,1,0,0,0,3,0.0,0
2.238721138568339,bai_mcts_conf,140,0.07144346044128813,4,0,0,0,2,0.07144346044128813,0
3.3496543915782757,bai_mcts_conf,4,0.01864506581688996,2,0,0,0,1,0.01864506581688996,0
5.011872336272722,bai_mcts_conf,2,0.20410585940192982,1,0,0,0,1,0.3242910149618783,0
3.3496543915782757,bai_mcts_conf,4,0.419268468201738,2,0,0,0,3,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1119528038857478,1,0,0,0,2,0.1119528038857478,0
3.3496543915782757,bai_mcts_conf,4,0.31588423379859076,2,0,0,0,2,0.0,0
5.011872336272722,bai_mcts_conf,2,0.05752923758797346,1,0,0,0,0,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.2744268757283579,2,0,0,0,0,0.0,0
5.011872336272722,bai_mcts_conf,2,0.025822588613292563,1,0,0,0,4,0.0,0
2.238721138568339,bai_mcts_conf,172,0.25436583822885295,4,0,0,0,4,0.0,0
2.238721138568339,bai_mcts_conf,272,0.019366275865772664,4,0,0,0,1,0.0,0
5.011872336272722,bai_mcts_conf,2,0.9036337602125779,1,0,0,0,5,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.3083589947993062,2,0,0,0,5,0.0,0
2.238721138568339,bai_mcts_conf,120,0.7103047864922116,4,0,0,0,0,0.0,0
2.238721138568339,bai_mcts_conf,208,0.17220112904873597,4,0,0,0,3,0.0,0
5.011872336272722,bai_mcts_conf,2,0.8723219573889827,1,0,0,0,6,1.199267582538094,0
3.3496543915782757,bai_mcts_conf,4,0.17234623091783452,2,0,0,0,6,0.2735860577504632,0
2.238721138568339,bai_mcts_conf,116,0.7072703598320031,4,0,0,0,5,0.0,0
2.238721138568339,bai_mcts_conf,160,0.34561495819613497,4,0,0,0,6,0.0,0
1.4962356560944337,bai_mcts_conf,830,0.40574830695496833,5,0,0,0,0,0.0,0
1.4962356560944337,bai_mcts_conf,1025,0.3630658322345277,5,0,0,0,2,0.0,0
1.4962356560944337,bai_mcts_conf,1430,0.21234783007270241,5,0,0,0,4,0.0,0
5.011872336272722,bai_mcts_conf,2,0.2678061142639516,1,0,0,0,7,0.2678061142639516,0
1.4962356560944337,bai_mcts_conf,1375,0.3775632387977832,5,0,0,0,6,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.24893953875106423,2,0,0,0,7,0.0,0
1.4962356560944337,bai_mcts_conf,1445,0.27348988443349076,5,0,0,0,5,0.0,0
2.238721138568339,bai_mcts_conf,140,0.3461407843119533,4,0,0,0,7,0.0,0
1.4962356560944337,bai_mcts_conf,1590,0.14018385615414752,5,0,0,0,1,0.0,0
1.4962356560944337,bai_mcts_conf,2100,0.22110550266568363,5,0,0,0,3,0.0,0
1.0,bai_mcts_conf,2532,0.7087699545521917,6,0,0,0,3,0.0,0
1.0,bai_mcts_conf,3456,0.7273884246651152,6,0,0,0,2,0.0,0
5.011872336272722,bai_mcts_conf,2,0.2604619324815767,1,0,0,0,8,0.6506420718490602,0
3.3496543915782757,bai_mcts_conf,4,0.08679022349755261,2,0,0,0,8,0.08679022349755261,0
2.238721138568339,bai_mcts_conf,120,0.23055156225844398,4,0,0,0,8,0.0,0
1.4962356560944337,bai_mcts_conf,1930,0.08057611605314619,5,0,0,0,7,0.08057611605314619,0
1.0,bai_mcts_conf,4338,0.6066457878261957,6,0,0,0,1,0.0,0
1.4962356560944337,bai_mcts_conf,2620,0.059742145815183,5,0,0,0,8,0.0,0
0.6683439175686146,bai_mcts_conf,8295,0.9048948278111943,7,0,0,0,5,0.0,0
1.0,bai_mcts_conf,5760,0.474069036978507,6,0,0,0,7,0.0,0
1.0,bai_mcts_conf,8790,0.28478692122501026,6,0,0,0,0,0.0,0
5.011872336272722,bai_mcts_conf,2,0.13000485482056234,1,0,0,0,9,0.13000485482056234,0
3.3496543915782757,bai_mcts_conf,4,0.6300230024700826,2,0,0,0,9,0.0,0
2.238721138568339,bai_mcts_conf,216,0.19114048663743266,4,0,0,0,9,0.0,0
1.0,bai_mcts_conf,11958,0.10460720815491698,6,0,0,0,4,0.0,0
1.0,bai_mcts_conf,10530,0.07569995594649237,6,0,0,0,6,0.0,0
1.4962356560944337,bai_mcts_conf,2695,0.016251991584276038,5,0,0,0,9,0.0,0
1.0,bai_mcts_conf,10044,0.09243434580964038,6,0,0,0,8,0.0,0
0.6683439175686146,bai_mcts_conf,10374,0.6896420409669861,7,0,0,0,8,0.0,0
1.0,bai_mcts_conf,14328,0.012547458322485383,6,0,0,0,5,0.012547458322485383,0
5.011872336272722,bai_mcts_conf,2,0.05144827960073872,1,0,0,0,10,0.07609553088777421,0
3.3496543915782757,bai_mcts_conf,4,0.047374367018135244,2,0,0,0,10,0.0,0
2.238721138568339,bai_mcts_conf,116,0.15689937589510494,4,0,0,0,10,0.0,0
1.4962356560944337,bai_mcts_conf,1685,0.035927768623752465,5,0,0,0,10,0.035927768623752465,0
1.0,bai_mcts_conf,9504,0.051469964286273484,6,0,0,0,9,0.051469964286273484,0
0.6683439175686146,bai_mcts_conf,19523,0.3205581976644436,7,0,0,0,6,0.0,0
0.44668359215096315,bai_mcts_conf,17064,0.6967149155112575,8,0,0,0,8,0.0,0
0.6683439175686146,bai_mcts_conf,24143,0.12464427090712205,7,0,0,0,2,0.0,0
1.0,bai_mcts_conf,4944,0.35890563144592225,6,0,0,0,10,0.0,0
5.011872336272722,bai_mcts_conf,2,0.31352706068715075,1,0,0,0,11,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.7453456222895958,2,0,0,0,11,1.007544891062692,0
2.238721138568339,bai_mcts_conf,124,0.19282510713461987,4,0,0,0,11,0.0,0
1.4962356560944337,bai_mcts_conf,1055,0.546344088384759,5,0,0,0,11,0.0,0
0.44668359215096315,bai_mcts_conf,29672,0.42157716383351196,8,0,0,0,2,0.0,0
0.6683439175686146,bai_mcts_conf,27510,0.20187184571263694,7,0,0,0,1,0.0,0
0.6683439175686146,bai_mcts_conf,28049,0.07196399287306665,7,0,0,0,3,0.0,0
1.0,bai_mcts_conf,3294,0.6744358631670786,6,0,0,0,11,0.0,0
0.6683439175686146,bai_mcts_conf,5670,0.689899342266425,7,0,0,0,11,0.0,0
5.011872336272722,bai_mcts_conf,2,0.046160626973464236,1,0,0,0,12,0.9094684445220498,0
3.3496543915782757,bai_mcts_conf,4,0.008357835721583662,2,0,0,0,12,0.008357835721583662,0
2.238721138568339,bai_mcts_conf,116,0.209690936842037,4,0,0,0,12,0.0,0
0.6683439175686146,bai_mcts_conf,31059,0.020124829266818356,7,0,0,0,4,0.0,0
1.4962356560944337,bai_mcts_conf,2110,0.17403384549954204,5,0,0,0,12,0.0,0
1.0,bai_mcts_conf,3744,0.47927096585506757,6,0,0,0,12,0.0,0
0.44668359215096315,bai_mcts_conf,38440,0.18339876641155772,8,0,0,0,6,0.0,0
0.6683439175686146,bai_mcts_conf,24451,0.21638673764747351,7,0,0,0,10,0.0,0
0.19952623149688797,bai_mcts_conf,46930,0.6596720913984189,10,0,0,0,2,0.0,0
5.011872336272722,bai_mcts_conf,2,0.06240354398663284,1,0,0,0,13,0.06240354398663284,0
3.3496543915782757,bai_mcts_conf,4,0.21546650042177173,2,0,0,0,13,0.764067617539907,0
2.238721138568339,bai_mcts_conf,76,0.7824553412565562,4,0,0,0,13,0.0,0
0.6683439175686146,bai_mcts_conf,10402,0.4150582965487659,7,0,0,0,12,0.0,0
1.4962356560944337,bai_mcts_conf,1185,0.007141608104110464,5,0,0,0,13,0.0,0
0.298538261891796,bai_mcts_conf,41859,0.6214464410368661,9,0,0,0,8,0.0,0
0.6683439175686146,bai_mcts_conf,35077,0.08401718304776917,7,0,0,0,9,0.0,0
0.298538261891796,bai_mcts_conf,52155,0.801647555715916,9,0,0,0,6,0.0,0
0.6683439175686146,bai_mcts_conf,50701,0.0516311165566572,7,0,0,0,0,0.0,0
5.011872336272722,bai_mcts_conf,2,0.15226075880067924,1,0,0,0,14,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5295758762904579,2,0,0,0,14,0.0,0
2.238721138568339,bai_mcts_conf,128,0.27790879670382185,4,0,0,0,14,0.0,0
1.4962356560944337,bai_mcts_conf,1790,0.02182197661203933,5,0,0,0,14,0.02182197661203933,0
1.0,bai_mcts_conf,12852,0.10530867368763985,6,0,0,0,13,0.0,0
0.44668359215096315,bai_mcts_conf,12960,0.6200637757751299,8,0,0,0,13,0.0,0
0.6683439175686146,bai_mcts_conf,14063,0.4605966371415917,7,0,0,0,13,0.0,0
0.44668359215096315,bai_mcts_conf,54504,0.20952233316724067,8,0,0,0,7,0.0,0
1.0,bai_mcts_conf,9750,0.09668403999223463,6,0,0,0,14,0.0,0
5.011872336272722,bai_mcts_conf,2,0.45156775156055784,1,0,0,0,15,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.22024045557403582,2,0,0,0,15,0.0,0
2.238721138568339,bai_mcts_conf,152,0.04273630260363559,4,0,0,0,15,0.18461637171107736,0
0.6683439175686146,bai_mcts_conf,60725,0.02714699838448542,7,0,0,0,7,0.02714699838448542,0
1.4962356560944337,bai_mcts_conf,1710,0.4064322506107225,5,0,0,0,15,0.0,0
0.19952623149688797,bai_mcts_conf,59760,0.7653130152351508,10,0,0,0,8,0.0,0
1.0,bai_mcts_conf,3678,0.19507779231558287,6,0,0,0,15,0.0,0
0.298538261891796,bai_mcts_conf,74844,0.33710980804173385,9,0,0,0,1,0.0,0
0.44668359215096315,bai_mcts_conf,72104,0.14098881771777094,8,0,0,0,0,0.0,0
5.011872336272722,bai_mcts_conf,2,0.18192760454475776,1,0,0,0,16,0.18192760454475776,0
3.3496543915782757,bai_mcts_conf,4,0.5301166489796538,2,0,0,0,16,0.5778313683012928,0
2.238721138568339,bai_mcts_conf,108,0.32450031162879256,4,0,0,0,16,0.0,0
1.4962356560944337,bai_mcts_conf,1770,0.27761931439957954,5,0,0,0,16,0.0,0
0.6683439175686146,bai_mcts_conf,24899,0.2242521499361354,7,0,0,0,14,0.0,0
1.0,bai_mcts_conf,5490,0.26601645507536564,6,0,0,0,16,0.0,0
0.19952623149688797,bai_mcts_conf,95690,0.4620658185348603,10,0,0,0,3,0.0,0
0.44668359215096315,bai_mcts_conf,86064,0.1102631723240004,8,0,0,0,3,0.0,0
0.6683439175686146,bai_mcts_conf,15127,0.57097381503953,7,0,0,0,16,0.0,0
5.011872336272722,bai_mcts_conf,2,0.08218546257820503,1,0,0,0,17,0.3158172004098234,0
3.3496543915782757,bai_mcts_conf,4,0.6811920067055701,2,0,0,0,17,0.0,0
2.238721138568339,bai_mcts_conf,212,0.013948024300453277,4,0,0,0,17,0.0,0
1.4962356560944337,bai_mcts_conf,1085,0.5089116638509528,5,0,0,0,17,0.0,0
0.44668359215096315,bai_mcts_conf,27416,0.43215674095525736,8,0,0,0,15,0.0,0
1.0,bai_mcts_conf,3432,0.29375642541919245,6,0,0,0,17,0.0,0
0.44668359215096315,bai_mcts_conf,95608,0.1310622496340783,8,0,0,0,4,0.0,0
0.44668359215096315,bai_mcts_conf,69400,0.17054244597984813,8,0,0,0,11,0.0,0
0.6683439175686146,bai_mcts_conf,35182,0.04899686688120042,7,0,0,0,15,0.0,0
5.011872336272722,bai_mcts_conf,2,0.6615101627676374,1,0,0,0,18,0.7954002867039369,0
3.3496543915782757,bai_mcts_conf,4,0.04710938388144448,2,0,0,0,18,0.14189898951655366,0
2.238721138568339,bai_mcts_conf,92,0.08945828757480845,4,0,0,0,18,0.0,0
1.4962356560944337,bai_mcts_conf,1800,0.21967405408910512,5,0,0,0,18,0.0,0
1.0,bai_mcts_conf,3468,0.6614159201301955,6,0,0,0,18,0.0,0
0.6683439175686146,bai_mcts_conf,7504,0.794999258307552,7,0,0,0,18,0.0,0
0.44668359215096315,bai_mcts_conf,62576,0.3023927466288514,8,0,0,0,14,0.0,0
0.6683439175686146,bai_mcts_conf,28455,0.024970205291172665,7,0,0,0,17,0.024970205291172665,0
0.44668359215096315,bai_mcts_conf,91832,0.24643083254654785,8,0,0,0,12,0.0,0
5.011872336272722,bai_mcts_conf,2,0.13038894560143044,1,0,0,0,19,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.009999625839587356,2,0,0,0,19,0.0,0
2.238721138568339,bai_mcts_conf,116,0.0362946015415091,4,0,0,0,19,0.04925299479064149,0
1.4962356560944337,bai_mcts_conf,885,0.6040843530998559,5,0,0,0,19,0.0,0
0.44668359215096315,bai_mcts_conf,107472,0.05063762339805811,8,0,0,0,10,0.0,0
1.0,bai_mcts_conf,6444,0.4673005865916382,6,0,0,0,19,0.0,0
0.298538261891796,bai_mcts_conf,147591,0.42286355892533956,9,0,0,0,9,0.0,0
0.44668359215096315,bai_mcts_conf,151864,0.0893989155299626,8,0,0,0,5,0.0,0
0.298538261891796,bai_mcts_conf,42210,0.6467253351785363,9,0,0,0,18,0.0,0
5.011872336272722,bai_mcts_conf,2,0.007067023111766435,1,0,0,0,20,0.007067023111766435,0
3.3496543915782757,bai_mcts_conf,4,0.39789996352058865,2,0,0,0,20,0.46701007831605446,0
2.238721138568339,bai_mcts_conf,76,0.5111042443765001,4,0,0,0,20,0.0,0
1.4962356560944337,bai_mcts_conf,2550,0.02184257168150827,5,0,0,0,20,0.0,0
0.19952623149688797,bai_mcts_conf,139570,0.38565641589734967,10,0,0,0,9,0.0,0
1.0,bai_mcts_conf,4518,0.42208573877057765,6,0,0,0,20,0.0,0
0.44668359215096315,bai_mcts_conf,165232,0.11147730546272383,8,0,0,0,1,0.0,0
0.19952623149688797,bai_mcts_conf,120610,0.5294589183587286,10,0,0,0,13,0.0,0
0.19952623149688797,bai_mcts_conf,74220,0.6345698819869967,10,0,0,0,17,0.0,0
5.011872336272722,bai_mcts_conf,2,0.06899133398127466,1,0,0,0,21,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.19730756285470585,2,0,0,0,21,0.19730756285470585,0
2.238721138568339,bai_mcts_conf,112,0.008245098768011161,4,0,0,0,21,0.0,0
1.4962356560944337,bai_mcts_conf,1935,0.17451187808980784,5,0,0,0,21,0.0,0
0.298538261891796,bai_mcts_conf,176625,0.2141037531473713,9,0,0,0,4,0.0,0
0.44668359215096315,bai_mcts_conf,151080,0.018242622400945763,8,0,0,0,9,0.0,0
0.6683439175686146,bai_mcts_conf,22372,0.003804255463249806,7,0,0,0,20,0.003804255463249806,0
1.0,bai_mcts_conf,12702,0.04906966412818825,6,0,0,0,21,0.0,0
0.6683439175686146,bai_mcts_conf,54047,0.005602367261979602,7,0,0,0,19,0.0,0
5.011872336272722,bai_mcts_conf,2,0.002766010968524135,1,0,0,0,22,0.26392044498593004,0
3.3496543915782757,bai_mcts_conf,4,0.06162881872508885,2,0,0,0,22,0.0,0
2.238721138568339,bai_mcts_conf,148,0.20811699744158307,4,0,0,0,22,0.0,0
1.4962356560944337,bai_mcts_conf,1165,0.22838115353131805,5,0,0,0,22,0.0,0
0.6683439175686146,bai_mcts_conf,14784,0.3405758783251063,7,0,0,0,21,0.0,0
1.0,bai_mcts_conf,4752,0.572788411652811,6,0,0,0,22,0.0,0
0.19952623149688797,bai_mcts_conf,73970,0.6021806708679676,10,0,0,0,18,0.0,0
0.298538261891796,bai_mcts_conf,120816,0.39758278822813686,9,0,0,0,16,0.0,0
0.298538261891796,bai_mcts_conf,18630,0.8049143484044123,9,0,0,0,21,0.0,0
5.011872336272722,bai_mcts_conf,2,0.04336303926140417,1,0,0,0,23,0.4176649581222591,0
3.3496543915782757,bai_mcts_conf,4,0.09575072952889796,2,0,0,0,23,0.0,0
2.238721138568339,bai_mcts_conf,124,0.6394030556932786,4,0,0,0,23,0.0,0
1.4962356560944337,bai_mcts_conf,1095,0.05848007856486381,5,0,0,0,23,0.0,0
1.0,bai_mcts_conf,4122,0.24599027572842624,6,0,0,0,23,0.0,0
0.19952623149688797,bai_mcts_conf,152700,0.44456051040006916,10,0,0,0,14,0.0,0
0.44668359215096315,bai_mcts_conf,9016,0.9552733929004253,8,0,0,0,23,0.0,0
0.6683439175686146,bai_mcts_conf,12908,0.41520595263727245,7,0,0,0,23,0.0,0
0.298538261891796,bai_mcts_conf,153171,0.13199272662019101,9,0,0,0,15,0.0,0
5.011872336272722,bai_mcts_conf,2,0.004909708363716625,1,0,0,0,24,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.19126556242549952,2,0,0,0,24,0.0,0
2.238721138568339,bai_mcts_conf,176,0.07941212928434238,4,0,0,0,24,0.07941212928434238,0
0.19952623149688797,bai_mcts_conf,208380,0.3082995854529611,10,0,0,0,12,0.0,0
0.44668359215096315,bai_mcts_conf,106616,0.10047227101755807,8,0,0,0,18,0.0,0
1.4962356560944337,bai_mcts_conf,2060,0.254390736760838,5,0,0,0,24,0.0,0
1.0,bai_mcts_conf,4986,0.5016767086842053,6,0,0,0,24,0.0,0
0.44668359215096315,bai_mcts_conf,98912,0.18978421435913617,8,0,0,0,19,0.0,0
0.298538261891796,bai_mcts_conf,238959,0.1397740770193745,9,0,0,0,7,0.0,0
5.011872336272722,bai_mcts_conf,2,0.27209515687764485,1,0,0,0,25,1.415246119423706,0
3.3496543915782757,bai_mcts_conf,4,0.19360845120554693,2,0,0,0,25,0.7807053440574963,0
2.238721138568339,bai_mcts_conf,180,0.3047637493831754,4,0,0,0,25,0.0,0
1.4962356560944337,bai_mcts_conf,1230,0.13563928452107632,5,0,0,0,25,0.0,0
0.44668359215096315,bai_mcts_conf,149464,0.08893882221724025,8,0,0,0,16,0.0,0
0.6683439175686146,bai_mcts_conf,52500,0.030260804205305636,7,0,0,0,22,0.0,0
1.0,bai_mcts_conf,5742,0.3914477800374052,6,0,0,0,25,0.0,0
0.44668359215096315,bai_mcts_conf,151832,0.022761990906499774,8,0,0,0,17,0.0,0
0.44668359215096315,bai_mcts_conf,62376,0.26151816954743445,8,0,0,0,22,0.0,0
5.011872336272722,bai_mcts_conf,2,0.4880810537446234,1,0,0,0,26,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.385108775092899,2,0,0,0,26,0.5651127507796545,0
2.238721138568339,bai_mcts_conf,144,0.3161457073037992,4,0,0,0,26,0.0,0
1.4962356560944337,bai_mcts_conf,1525,0.061743651772546926,5,0,0,0,26,0.0,0
0.44668359215096315,bai_mcts_conf,74888,0.11220906630356131,8,0,0,0,21,0.0,0
1.0,bai_mcts_conf,6132,0.26481548837775293,6,0,0,0,26,0.0,0
0.6683439175686146,bai_mcts_conf,21469,0.19957714287002704,7,0,0,0,25,0.0,0
0.298538261891796,bai_mcts_conf,265914,0.18306322150900955,9,0,0,0,0,0.0,0
0.298538261891796,bai_mcts_conf,237663,0.07628960866640666,9,0,0,0,11,0.0,0
5.011872336272722,bai_mcts_conf,2,0.06316379637695846,1,0,0,0,27,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.32648383050904517,2,0,0,0,27,0.0,0
2.238721138568339,bai_mcts_conf,104,0.6741590530530299,4,0,0,0,27,0.0,0
1.4962356560944337,bai_mcts_conf,1470,0.20294901230729456,5,0,0,0,27,0.0,0
0.44668359215096315,bai_mcts_conf,124176,0.10412641954999069,8,0,0,0,20,0.0,0
0.298538261891796,bai_mcts_conf,230382,0.21075215374267908,9,0,0,0,14,0.0,0
0.298538261891796,bai_mcts_conf,178668,0.15946687367011414,9,0,0,0,17,0.0,0
0.6683439175686146,bai_mcts_conf,52346,0.002070132734051766,7,0,0,0,24,0.002070132734051766,0
1.0,bai_mcts_conf,13476,0.008699354449103858,6,0,0,0,27,0.008699354449103858,0
5.011872336272722,bai_mcts_conf,2,0.2828542548676749,1,0,0,0,28,0.644029060166124,0
3.3496543915782757,bai_mcts_conf,4,0.11397332624687495,2,0,0,0,28,0.11397332624687495,0
0.19952623149688797,bai_mcts_conf,57180,0.7772594993138668,10,0,0,0,24,0.0,0
2.238721138568339,bai_mcts_conf,152,0.02941065649275476,4,0,0,0,28,0.0,0
1.4962356560944337,bai_mcts_conf,850,0.5588720240096254,5,0,0,0,28,0.0,0
0.6683439175686146,bai_mcts_conf,13279,0.584609677816077,7,0,0,0,27,0.0,0
0.6683439175686146,bai_mcts_conf,29519,0.19812394876232453,7,0,0,0,26,0.0,0
1.0,bai_mcts_conf,6900,0.10519354607860443,6,0,0,0,28,0.0,0
0.6683439175686146,bai_mcts_conf,9009,0.8490184133313425,7,0,0,0,28,0.0,0
5.011872336272722,bai_mcts_conf,2,0.27544808361552264,1,0,0,0,29,0.40983771177680106,0
3.3496543915782757,bai_mcts_conf,4,0.12164720691487152,2,0,0,0,29,0.2479151581965442,0
2.238721138568339,bai_mcts_conf,120,0.7905179871497952,4,0,0,0,29,0.0,0
1.4962356560944337,bai_mcts_conf,720,0.9825076673184479,5,0,0,0,29,0.0,0
0.298538261891796,bai_mcts_conf,168606,0.28988696856067553,9,0,0,0,19,0.0,0
0.44668359215096315,bai_mcts_conf,13800,0.6947488762116882,8,0,0,0,28,0.0,0
0.44668359215096315,bai_mcts_conf,75728,0.4095931195374314,8,0,0,0,24,0.0,0
1.0,bai_mcts_conf,6876,0.13362929096718812,6,0,0,0,29,0.0,0
0.298538261891796,bai_mcts_conf,142785,0.31436175252850873,9,0,0,0,20,0.0,0
5.011872336272722,bai_mcts_conf,2,0.282591545974209,1,0,0,0,30,0.282591545974209,0
3.3496543915782757,bai_mcts_conf,4,0.057572038391414226,2,0,0,0,30,0.057572038391414226,0
2.238721138568339,bai_mcts_conf,84,0.6812456900753125,4,0,0,0,30,0.0,0
1.4962356560944337,bai_mcts_conf,635,0.6894615224608145,5,0,0,0,30,0.0,0
1.0,bai_mcts_conf,8652,0.0878723087146005,6,0,0,0,30,0.0,0
0.19952623149688797,bai_mcts_conf,303860,0.3198692237304184,10,0,0,0,10,0.0,0
0.44668359215096315,bai_mcts_conf,49736,0.38987434206682803,8,0,0,0,27,0.0,0
0.6683439175686146,bai_mcts_conf,28721,0.07289830705526779,7,0,0,0,29,0.0,0
0.19952623149688797,bai_mcts_conf,152110,0.40922783535177243,10,0,0,0,22,0.0,0
0.19952623149688797,bai_mcts_conf,158230,0.3850111326566159,10,0,0,0,20,0.0,0
5.011872336272722,bai_mcts_conf,2,0.015411835165737298,1,0,0,0,31,0.1791088299057395,0
3.3496543915782757,bai_mcts_conf,4,0.562496345308531,2,0,0,0,31,0.9338577460669952,0
2.238721138568339,bai_mcts_conf,148,0.08477306056698009,4,0,0,0,31,0.0,0
0.44668359215096315,bai_mcts_conf,22224,0.45235356419028006,8,0,0,0,30,0.0,0
1.4962356560944337,bai_mcts_conf,1655,0.18001311688358568,5,0,0,0,31,0.0,0
0.298538261891796,bai_mcts_conf,54540,0.41009066383758075,9,0,0,0,27,0.0,0
0.298538261891796,bai_mcts_conf,46251,0.5926874525878412,9,0,0,0,28,0.0,0
0.6683439175686146,bai_mcts_conf,24528,0.24822219029683312,7,0,0,0,30,0.0,0
5.011872336272722,bai_mcts_conf,2,0.7104704278756322,1,0,0,0,32,0.8833824557033043,0
3.3496543915782757,bai_mcts_conf,4,0.40092386799751223,2,0,0,0,32,0.40092386799751223,0
1.0,bai_mcts_conf,6390,0.37771844085403794,6,0,0,0,31,0.0,0
2.238721138568339,bai_mcts_conf,240,0.045575461034742304,4,0,0,0,32,0.045575461034742304,0
1.4962356560944337,bai_mcts_conf,1210,0.1502182819469433,5,0,0,0,32,0.0,0
0.298538261891796,bai_mcts_conf,348552,0.1156388822129264,9,0,0,0,2,0.0,0
1.0,bai_mcts_conf,3012,0.6322387459067897,6,0,0,0,32,0.0,0
0.6683439175686146,bai_mcts_conf,16289,0.41646048146576264,7,0,0,0,31,0.0,0
0.6683439175686146,bai_mcts_conf,20104,0.16219249281474157,7,0,0,0,32,0.0,0
5.011872336272722,bai_mcts_conf,2,0.562213180029322,1,0,0,0,33,0.562213180029322,0
3.3496543915782757,bai_mcts_conf,4,0.3427552008110646,2,0,0,0,33,0.3427552008110646,0
2.238721138568339,bai_mcts_conf,92,0.002112893034432073,4,0,0,0,33,0.002112893034432073,0
0.298538261891796,bai_mcts_conf,347778,0.08678771924561834,9,0,0,0,3,0.0,0
1.4962356560944337,bai_mcts_conf,1300,0.3228106050107913,5,0,0,0,33,0.0,0
0.44668359215096315,bai_mcts_conf,27608,0.5517321876543593,8,0,0,0,31,0.0,0
0.298538261891796,bai_mcts_conf,346923,0.13394981862911082,9,0,0,0,10,0.0,0
0.44668359215096315,bai_mcts_conf,115408,0.10944404313576861,8,0,0,0,25,0.0,0
1.0,bai_mcts_conf,5088,0.6536601765569996,6,0,0,0,33,0.0,0
5.011872336272722,bai_mcts_conf,2,0.4688475096879672,1,0,0,0,34,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.7472176147365848,2,0,0,0,34,0.0,0
2.238721138568339,bai_mcts_conf,120,0.3241575852752474,4,0,0,0,34,0.0,0
1.4962356560944337,bai_mcts_conf,1240,0.3043517006751939,5,0,0,0,34,0.0,0
1.0,bai_mcts_conf,5418,0.24829696630543108,6,0,0,0,34,0.0,0
0.44668359215096315,bai_mcts_conf,80808,0.1559703903752756,8,0,0,0,29,0.0,0
0.19952623149688797,bai_mcts_conf,137440,0.5568326189305779,10,0,0,0,25,0.0,0
0.6683439175686146,bai_mcts_conf,23107,0.21369612761149304,7,0,0,0,33,0.0,0
0.44668359215096315,bai_mcts_conf,20888,0.4620208136251285,8,0,0,0,33,0.0,0
5.011872336272722,bai_mcts_conf,2,0.14217313891920802,1,0,0,0,35,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.22702326200468703,2,0,0,0,35,0.0,0
2.238721138568339,bai_mcts_conf,148,0.09677045723780253,4,0,0,0,35,0.09677045723780253,0
0.6683439175686146,bai_mcts_conf,15554,0.535111238050479,7,0,0,0,34,0.0,0
1.4962356560944337,bai_mcts_conf,1080,0.7566124393008526,5,0,0,0,35,0.0,0
0.44668359215096315,bai_mcts_conf,17104,0.5077221104728347,8,0,0,0,34,0.0,0
1.0,bai_mcts_conf,3492,0.48257070678078806,6,0,0,0,35,0.0,0
0.19952623149688797,bai_mcts_conf,35000,0.8935875049850952,10,0,0,0,33,0.0,0
0.44668359215096315,bai_mcts_conf,11192,0.835913459962065,8,0,0,0,35,0.0,0
5.011872336272722,bai_mcts_conf,2,0.7208276777939493,1,0,0,0,36,0.8316780987326342,0
3.3496543915782757,bai_mcts_conf,4,0.3087791688887205,2,0,0,0,36,0.0,0
2.238721138568339,bai_mcts_conf,164,0.37980043824769383,4,0,0,0,36,0.0,0
1.4962356560944337,bai_mcts_conf,1205,0.30712176289829385,5,0,0,0,36,0.0,0
0.19952623149688797,bai_mcts_conf,57640,0.8892860776382563,10,0,0,0,32,0.0,0
1.0,bai_mcts_conf,5538,0.5548758283128394,6,0,0,0,36,0.0,0
0.298538261891796,bai_mcts_conf,71226,0.4697301202588515,9,0,0,0,31,0.0,0
0.298538261891796,bai_mcts_conf,92115,0.3575538306252193,9,0,0,0,30,0.0,0
0.298538261891796,bai_mcts_conf,114804,0.4663800990334577,9,0,0,0,29,0.0,0
5.011872336272722,bai_mcts_conf,2,0.6282754180109187,1,0,0,0,37,0.6282754180109187,0
3.3496543915782757,bai_mcts_conf,4,0.14891119196091185,2,0,0,0,37,0.17273958521630228,0
2.238721138568339,bai_mcts_conf,204,0.08886442806314987,4,0,0,0,37,0.0,0
0.6683439175686146,bai_mcts_conf,13090,0.57240514957995,7,0,0,0,36,0.0,0
1.4962356560944337,bai_mcts_conf,1780,0.120206083628557,5,0,0,0,37,0.0,0
0.44668359215096315,bai_mcts_conf,17304,0.6122593663910858,8,0,0,0,36,0.0,0
1.0,bai_mcts_conf,4998,0.22481758142543828,6,0,0,0,37,0.0,0
0.44668359215096315,bai_mcts_conf,80112,0.18626042235381668,8,0,0,0,32,0.0,0
0.6683439175686146,bai_mcts_conf,11844,0.39065792438352487,7,0,0,0,37,0.0,0
5.011872336272722,bai_mcts_conf,2,0.31358964532094413,1,0,0,0,38,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.4516812874237872,2,0,0,0,38,0.4516812874237872,0
2.238721138568339,bai_mcts_conf,112,0.6632672831363065,4,0,0,0,38,0.0,0
1.4962356560944337,bai_mcts_conf,1565,0.16282197126517817,5,0,0,0,38,0.0,0
1.0,bai_mcts_conf,4092,0.7438943095474086,6,0,0,0,38,0.0,0
0.44668359215096315,bai_mcts_conf,181192,0.030710272818814444,8,0,0,0,26,0.0,0
0.6683439175686146,bai_mcts_conf,43071,0.08878654075314074,7,0,0,0,35,0.0,0
0.298538261891796,bai_mcts_conf,162675,0.13846877360347243,9,0,0,0,26,0.0,0
0.298538261891796,bai_mcts_conf,76347,0.3877497882203065,9,0,0,0,34,0.0,0
5.011872336272722,bai_mcts_conf,2,0.26575246847252565,1,0,0,0,39,0.26575246847252565,0
3.3496543915782757,bai_mcts_conf,4,0.14387351522449165,2,0,0,0,39,0.25691845078740805,0
2.238721138568339,bai_mcts_conf,148,0.06755618087811888,4,0,0,0,39,0.06755618087811888,0
1.4962356560944337,bai_mcts_conf,805,0.6804228483002162,5,0,0,0,39,0.0,0
1.0,bai_mcts_conf,5520,0.42327789988134734,6,0,0,0,39,0.0,0
0.19952623149688797,bai_mcts_conf,178730,0.4058179346455115,10,0,0,0,26,0.0,0
0.6683439175686146,bai_mcts_conf,34510,0.053984235820968784,7,0,0,0,38,0.0,0
0.298538261891796,bai_mcts_conf,235260,0.11036635413029572,9,0,0,0,23,0.0,0
0.298538261891796,bai_mcts_conf,256572,0.17132375960391633,9,0,0,0,22,0.0,0
5.011872336272722,bai_mcts_conf,2,0.05812889801764509,1,0,0,0,40,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.29453804278783546,2,0,0,0,40,0.29453804278783546,0
2.238721138568339,bai_mcts_conf,200,0.10197371927708754,4,0,0,0,40,0.0,0
1.4962356560944337,bai_mcts_conf,1265,0.43642512694098823,5,0,0,0,40,0.0,0
1.0,bai_mcts_conf,8394,0.022615959794350715,6,0,0,0,40,0.0,0
0.298538261891796,bai_mcts_conf,52128,0.5315442100171013,9,0,0,0,38,0.0,0
0.298538261891796,bai_mcts_conf,148716,0.2681132923862084,9,0,0,0,32,0.0,0
0.6683439175686146,bai_mcts_conf,47978,0.08447186459147416,7,0,0,0,39,0.0,0
0.44668359215096315,bai_mcts_conf,105280,0.0948451140849873,8,0,0,0,37,0.0,0
5.011872336272722,bai_mcts_conf,2,0.005447989632568095,1,0,0,0,41,0.005447989632568095,0
3.3496543915782757,bai_mcts_conf,4,0.03840340133959819,2,0,0,0,41,0.1044177321050721,0
0.298538261891796,bai_mcts_conf,418716,0.08019237468279261,9,0,0,0,13,0.0,0
2.238721138568339,bai_mcts_conf,120,0.08968215746171948,4,0,0,0,41,0.08968215746171948,0
1.4962356560944337,bai_mcts_conf,545,0.7649128321541228,5,0,0,0,41,0.0,0
0.19952623149688797,bai_mcts_conf,382700,0.26327284191254785,10,0,0,0,19,0.0,0
1.0,bai_mcts_conf,5172,0.17118275423908358,6,0,0,0,41,0.0,0
0.298538261891796,bai_mcts_conf,110727,0.2805230106236447,9,0,0,0,36,0.0,0
0.19952623149688797,bai_mcts_conf,48200,0.7670012539077424,10,0,0,0,39,0.0,0
5.011872336272722,bai_mcts_conf,2,0.313919756944272,1,0,0,0,42,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.6617538994370518,2,0,0,0,42,0.6771051478487089,0
2.238721138568339,bai_mcts_conf,144,0.09000308480057972,4,0,0,0,42,0.0,0
1.4962356560944337,bai_mcts_conf,865,0.45988921586337206,5,0,0,0,42,0.0,0
0.19952623149688797,bai_mcts_conf,425140,0.13381261461356275,10,0,0,0,15,0.0,0
0.44668359215096315,bai_mcts_conf,68856,0.27152163602874535,8,0,0,0,39,0.0,0
1.0,bai_mcts_conf,4668,0.13732106109814257,6,0,0,0,42,0.0,0
0.44668359215096315,bai_mcts_conf,15760,0.7217109762342202,8,0,0,0,41,0.0,0
0.6683439175686146,bai_mcts_conf,38584,0.12325811440535728,7,0,0,0,40,0.0,0
5.011872336272722,bai_mcts_conf,2,0.046443445230900604,1,0,0,0,43,0.046443445230900604,0
3.3496543915782757,bai_mcts_conf,4,0.8358111372865773,2,0,0,0,43,0.0,0
0.6683439175686146,bai_mcts_conf,19656,0.2552121374107945,7,0,0,0,41,0.0,0
2.238721138568339,bai_mcts_conf,84,0.6639780953691035,4,0,0,0,43,0.0,0
1.4962356560944337,bai_mcts_conf,1745,0.16768904337356982,5,0,0,0,43,0.0,0
0.6683439175686146,bai_mcts_conf,15372,0.1347438123576965,7,0,0,0,42,0.0,0
1.0,bai_mcts_conf,6750,0.22535347551271556,6,0,0,0,43,0.0,0
0.44668359215096315,bai_mcts_conf,19448,0.6834915704196995,8,0,0,0,42,0.0,0
0.6683439175686146,bai_mcts_conf,23177,0.36279809203092883,7,0,0,0,43,0.0,0
5.011872336272722,bai_mcts_conf,2,0.01602818596446065,1,0,0,0,44,0.31714688811103176,0
3.3496543915782757,bai_mcts_conf,4,0.006984160379987836,2,0,0,0,44,0.0,0
2.238721138568339,bai_mcts_conf,76,0.4643260960211566,4,0,0,0,44,0.0,0
1.4962356560944337,bai_mcts_conf,1790,0.14459255543521166,5,0,0,0,44,0.0,0
0.44668359215096315,bai_mcts_conf,25136,0.5364347246743983,8,0,0,0,43,0.0,0
1.0,bai_mcts_conf,5250,0.29576059035161384,6,0,0,0,44,0.0,0
0.44668359215096315,bai_mcts_conf,71528,0.32100033056362465,8,0,0,0,40,0.0,0
0.44668359215096315,bai_mcts_conf,143512,0.06643209578971021,8,0,0,0,38,0.0,0
0.298538261891796,bai_mcts_conf,187218,0.21586716794111416,9,0,0,0,35,0.0,0
5.011872336272722,bai_mcts_conf,2,0.00430992286253562,1,0,0,0,45,0.08075827627504473,0
3.3496543915782757,bai_mcts_conf,4,0.06339799015889125,2,0,0,0,45,0.230977573476834,0
2.238721138568339,bai_mcts_conf,184,0.03436270988888124,4,0,0,0,45,0.0,0
1.4962356560944337,bai_mcts_conf,1670,0.04360069197998362,5,0,0,0,45,0.04360069197998362,0
1.0,bai_mcts_conf,9540,0.04764172512524212,6,0,0,0,45,0.0,0
0.6683439175686146,bai_mcts_conf,32235,0.31996026976714065,7,0,0,0,44,0.0,0
0.19952623149688797,bai_mcts_conf,182770,0.3225061910596043,10,0,0,0,37,0.0,0
0.298538261891796,bai_mcts_conf,558747,0.046121536607036884,9,0,0,0,5,0.0,0
0.19952623149688797,bai_mcts_conf,329940,0.19351687386586902,10,0,0,0,27,0.0,0
5.011872336272722,bai_mcts_conf,2,0.22642425724444548,1,0,0,0,46,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.16964745196432052,2,0,0,0,46,0.16964745196432052,0
2.238721138568339,bai_mcts_conf,168,0.02269384730183366,4,0,0,0,46,0.21073681045928505,0
1.4962356560944337,bai_mcts_conf,1670,0.21984566690185492,5,0,0,0,46,0.0,0
1.0,bai_mcts_conf,6588,0.33284803950091124,6,0,0,0,46,0.0,0
0.19952623149688797,bai_mcts_conf,586240,0.14338571385812404,10,0,0,0,6,0.0,0
0.298538261891796,bai_mcts_conf,141462,0.26355257501863427,9,0,0,0,40,0.0,0
0.19952623149688797,bai_mcts_conf,172170,0.332853587732328,10,0,0,0,40,0.0,0
0.298538261891796,bai_mcts_conf,187830,0.1978457174341801,9,0,0,0,39,0.0,0
5.011872336272722,bai_mcts_conf,2,0.23351123183614653,1,0,0,0,47,0.27790877006714343,0
3.3496543915782757,bai_mcts_conf,4,0.4253100612812628,2,0,0,0,47,0.0,0
2.238721138568339,bai_mcts_conf,100,0.35321108877249396,4,0,0,0,47,0.0,0
0.6683439175686146,bai_mcts_conf,29848,0.2677967344432406,7,0,0,0,46,0.0,0
1.4962356560944337,bai_mcts_conf,830,0.35393311401784855,5,0,0,0,47,0.0,0
0.19952623149688797,bai_mcts_conf,439370,0.1746932736333182,10,0,0,0,21,0.0,0
0.298538261891796,bai_mcts_conf,416250,0.12642636465423696,9,0,0,0,24,0.0,0
0.44668359215096315,bai_mcts_conf,57264,0.2596998861209552,8,0,0,0,45,0.0,0
0.44668359215096315,bai_mcts_conf,33096,0.3790408630683797,8,0,0,0,46,0.0,0
5.011872336272722,bai_mcts_conf,2,0.11382748301252876,1,0,0,0,48,0.0,0
0.6683439175686146,bai_mcts_conf,64260,0.05100625749876775,7,0,0,0,45,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5001546368405152,2,0,0,0,48,0.5407330000676662,0
2.238721138568339,bai_mcts_conf,148,0.40138277370124653,4,0,0,0,48,0.0,0
1.4962356560944337,bai_mcts_conf,1385,0.24388054226764067,5,0,0,0,48,0.0,0
0.19952623149688797,bai_mcts_conf,97840,0.5545772499630655,10,0,0,0,44,0.0,0
1.0,bai_mcts_conf,17328,0.03594527956993421,6,0,0,0,47,0.0,0
0.6683439175686146,bai_mcts_conf,18984,0.3923464853550165,7,0,0,0,47,0.0,0
1.0,bai_mcts_conf,11352,0.004577801113997637,6,0,0,0,48,0.0,0
5.011872336272722,bai_mcts_conf,2,0.02620847950175964,1,0,0,0,49,0.02620847950175964,0
3.3496543915782757,bai_mcts_conf,4,0.683761707004531,2,0,0,0,49,0.7668891888733111,0
2.238721138568339,bai_mcts_conf,132,0.34904073639076216,4,0,0,0,49,0.0,0
1.4962356560944337,bai_mcts_conf,2225,0.06095498783430853,5,0,0,0,49,0.0,0
0.44668359215096315,bai_mcts_conf,100480,0.0639916871497439,8,0,0,0,44,0.0,0
1.0,bai_mcts_conf,9618,0.3495684656311091,6,0,0,0,49,0.0,0
0.6683439175686146,bai_mcts_conf,8351,0.6889572012241603,7,0,0,0,49,0.0,0
0.298538261891796,bai_mcts_conf,152505,0.3179292034202179,9,0,0,0,42,0.0,0
0.6683439175686146,bai_mcts_conf,33222,0.08997351720371816,7,0,0,0,48,0.0,0
5.011872336272722,bai_mcts_conf,2,0.14943151106706676,1,0,0,0,50,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.23598866958919507,2,0,0,0,50,0.2540693719180016,0
2.238721138568339,bai_mcts_conf,156,0.10626117631852994,4,0,0,0,50,0.0,0
0.44668359215096315,bai_mcts_conf,42360,0.32346046423298436,8,0,0,0,48,0.0,0
1.4962356560944337,bai_mcts_conf,495,1.1287753525467052,5,0,0,0,50,0.0,0
1.0,bai_mcts_conf,7698,0.14196137809346654,6,0,0,0,50,0.0,0
0.19952623149688797,bai_mcts_conf,314500,0.19897932765817172,10,0,0,0,34,0.0,0
0.19952623149688797,bai_mcts_conf,54380,0.7257072131885298,10,0,0,0,48,0.0,0
0.6683439175686146,bai_mcts_conf,13853,0.5640511136672572,7,0,0,0,50,0.0,0
5.011872336272722,bai_mcts_conf,2,0.21945598220657914,1,0,0,0,51,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.24239468126299912,2,0,0,0,51,0.30494991644565084,0
2.238721138568339,bai_mcts_conf,100,0.11542880612532835,4,0,0,0,51,0.11542880612532835,0
0.298538261891796,bai_mcts_conf,605817,0.012872731457940656,9,0,0,0,12,0.0,0
1.4962356560944337,bai_mcts_conf,2330,0.05326573114754263,5,0,0,0,51,0.15115964935541726,0
0.298538261891796,bai_mcts_conf,82008,0.44171718271344385,9,0,0,0,46,0.0,0
0.19952623149688797,bai_mcts_conf,112910,0.4728085252754979,10,0,0,0,45,0.0,0
0.19952623149688797,bai_mcts_conf,489840,0.076164861988679,10,0,0,0,23,0.0,0
0.6683439175686146,bai_mcts_conf,10374,0.5093761435690389,7,0,0,0,51,0.0,0
5.011872336272722,bai_mcts_conf,2,0.32663738065009884,1,0,0,0,52,0.32663738065009884,0
3.3496543915782757,bai_mcts_conf,4,0.14769497758704309,2,0,0,0,52,0.27021798058746516,0
2.238721138568339,bai_mcts_conf,152,0.17259309127675326,4,0,0,0,52,0.0,0
1.0,bai_mcts_conf,11562,0.020542598765923792,6,0,0,0,51,0.0,0
1.4962356560944337,bai_mcts_conf,1540,0.25671919025442547,5,0,0,0,52,0.0,0
1.0,bai_mcts_conf,4278,0.2448105073144573,6,0,0,0,52,0.0,0
0.44668359215096315,bai_mcts_conf,30160,0.3993446479333991,8,0,0,0,50,0.0,0
0.19952623149688797,bai_mcts_conf,693370,0.10497128530302047,10,0,0,0,1,0.0,0
0.6683439175686146,bai_mcts_conf,16380,0.2917689394395353,7,0,0,0,52,0.0,0
5.011872336272722,bai_mcts_conf,2,0.04760638915614246,1,0,0,0,53,0.04760638915614246,0
3.3496543915782757,bai_mcts_conf,4,0.005944863916335752,2,0,0,0,53,0.14633488722346266,0
2.238721138568339,bai_mcts_conf,136,0.6364253105173439,4,0,0,0,53,0.0,0
1.4962356560944337,bai_mcts_conf,1775,0.12679256030892772,5,0,0,0,53,0.0,0
0.19952623149688797,bai_mcts_conf,709400,0.05021606142647306,10,0,0,0,0,0.0,0
0.298538261891796,bai_mcts_conf,89568,0.32375743734748186,9,0,0,0,47,0.0,0
0.19952623149688797,bai_mcts_conf,68580,0.7185146407979255,10,0,0,0,49,0.0,0
1.0,bai_mcts_conf,7188,0.16270287612835732,6,0,0,0,53,0.0,0
0.19952623149688797,bai_mcts_conf,709190,0.011835695952053804,10,0,0,0,4,0.0,0
5.011872336272722,bai_mcts_conf,2,0.15345572700186483,1,0,0,0,54,0.15345572700186483,0
3.3496543915782757,bai_mcts_conf,4,0.22184976279787771,2,0,0,0,54,0.5798636007950408,0
2.238721138568339,bai_mcts_conf,136,0.10787993115832517,4,0,0,0,54,0.0,0
1.4962356560944337,bai_mcts_conf,500,0.7566201600187685,5,0,0,0,54,0.0,0
0.298538261891796,bai_mcts_conf,329175,0.11727136913826008,9,0,0,0,37,0.0,0
1.0,bai_mcts_conf,9072,0.14421716740030766,6,0,0,0,54,0.0,0
0.19952623149688797,bai_mcts_conf,239890,0.18826335232917568,10,0,0,0,42,0.0,0
0.298538261891796,bai_mcts_conf,444852,0.11862036263669085,9,0,0,0,33,0.0,0
0.44668359215096315,bai_mcts_conf,90008,0.15505288963825414,8,0,0,0,49,0.0,0
5.011872336272722,bai_mcts_conf,2,0.2849338575642688,1,0,0,0,55,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.45668891495811725,2,0,0,0,55,0.5014216991937002,0
2.238721138568339,bai_mcts_conf,152,0.05182653441986451,4,0,0,0,55,0.0,0
1.4962356560944337,bai_mcts_conf,2230,0.10758098297271101,5,0,0,0,55,0.0,0
0.19952623149688797,bai_mcts_conf,27440,0.8301265858862799,10,0,0,0,53,0.0,0
0.44668359215096315,bai_mcts_conf,15280,0.8026966222301941,8,0,0,0,54,0.0,0
1.0,bai_mcts_conf,12804,0.04882272960645562,6,0,0,0,55,0.0,0
0.19952623149688797,bai_mcts_conf,91280,0.5047626913277283,10,0,0,0,50,0.0,0
0.6683439175686146,bai_mcts_conf,44107,0.09835215256736252,7,0,0,0,53,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1915851104038362,1,0,0,0,56,0.534044881061982,0
3.3496543915782757,bai_mcts_conf,4,0.30117320045893026,2,0,0,0,56,1.0478390033033322,0
0.44668359215096315,bai_mcts_conf,13832,0.5068259537192403,8,0,0,0,55,0.0,0
2.238721138568339,bai_mcts_conf,144,0.1724436999524519,4,0,0,0,56,0.0,0
1.4962356560944337,bai_mcts_conf,1565,0.15336963356388833,5,0,0,0,56,0.0,0
0.6683439175686146,bai_mcts_conf,28084,0.3296146860756295,7,0,0,0,54,0.0,0
0.298538261891796,bai_mcts_conf,596529,0.025839069782793045,9,0,0,0,25,0.0,0
0.44668359215096315,bai_mcts_conf,148952,0.08022170028935527,8,0,0,0,47,0.0,0
0.298538261891796,bai_mcts_conf,96858,0.289156968235454,9,0,0,0,50,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1925316887141275,1,0,0,0,57,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.1469261598334608,2,0,0,0,57,0.0,0
1.0,bai_mcts_conf,12876,0.15693068195705484,6,0,0,0,56,0.0,0
2.238721138568339,bai_mcts_conf,180,0.05727246100663885,4,0,0,0,57,0.0,0
1.4962356560944337,bai_mcts_conf,1130,0.2252691252111796,5,0,0,0,57,0.0,0
0.19952623149688797,bai_mcts_conf,540690,0.09932302938064375,10,0,0,0,28,0.0,0
0.19952623149688797,bai_mcts_conf,790290,0.13926667731614972,10,0,0,0,16,0.0,0
1.0,bai_mcts_conf,8892,0.07038362433750467,6,0,0,0,57,0.0,0
0.19952623149688797,bai_mcts_conf,483510,0.21496612375871127,10,0,0,0,29,0.0,0
5.011872336272722,bai_mcts_conf,2,0.17830901629543394,1,0,0,0,58,0.6450933433305477,0
3.3496543915782757,bai_mcts_conf,4,0.014274075714941103,2,0,0,0,58,0.0,0
2.238721138568339,bai_mcts_conf,180,0.08637922353418981,4,0,0,0,58,0.08637922353418981,0
1.4962356560944337,bai_mcts_conf,1735,0.11680337570661292,5,0,0,0,58,0.0,0
1.0,bai_mcts_conf,2466,0.671184187249088,6,0,0,0,58,0.0,0
0.298538261891796,bai_mcts_conf,72261,0.473364969497271,9,0,0,0,53,0.0,0
0.6683439175686146,bai_mcts_conf,24493,0.3584253252034961,7,0,0,0,57,0.0,0
0.44668359215096315,bai_mcts_conf,97656,0.03574603259954978,8,0,0,0,52,0.0,0
0.6683439175686146,bai_mcts_conf,58464,0.02362029759343276,7,0,0,0,55,0.0,0
5.011872336272722,bai_mcts_conf,2,0.3713290463579453,1,0,0,0,59,0.5848690191172772,0
3.3496543915782757,bai_mcts_conf,4,0.008296964736134838,2,0,0,0,59,0.0,0
2.238721138568339,bai_mcts_conf,188,0.397472231524278,4,0,0,0,59,0.0,0
0.44668359215096315,bai_mcts_conf,87168,0.19268168619143977,8,0,0,0,53,0.0,0
1.4962356560944337,bai_mcts_conf,2255,0.22931663887189835,5,0,0,0,59,0.0,0
0.6683439175686146,bai_mcts_conf,52668,0.08980387718093041,7,0,0,0,56,0.0,0
1.0,bai_mcts_conf,5328,0.25410688033932916,6,0,0,0,59,0.0,0
0.44668359215096315,bai_mcts_conf,21024,0.5876658863569797,8,0,0,0,58,0.0,0
0.6683439175686146,bai_mcts_conf,13559,0.5572011601123479,7,0,0,0,59,0.0,0
5.011872336272722,bai_mcts_conf,2,0.2978286972350537,1,0,0,0,60,0.6351306825341756,0
3.3496543915782757,bai_mcts_conf,4,0.24989500998646808,2,0,0,0,60,0.0,0
2.238721138568339,bai_mcts_conf,160,0.4463378134194036,4,0,0,0,60,0.0,0
1.4962356560944337,bai_mcts_conf,1885,0.22694611553590915,5,0,0,0,60,0.0,0
0.44668359215096315,bai_mcts_conf,59256,0.23630506404368967,8,0,0,0,57,0.0,0
1.0,bai_mcts_conf,5904,0.3529702429293058,6,0,0,0,60,0.0,0
0.44668359215096315,bai_mcts_conf,138192,0.029149819148983402,8,0,0,0,51,0.0,0
0.298538261891796,bai_mcts_conf,151416,0.3080633242890167,9,0,0,0,52,0.0,0
0.44668359215096315,bai_mcts_conf,35040,0.5569672058241795,8,0,0,0,59,0.0,0
5.011872336272722,bai_mcts_conf,2,0.165746917403494,1,0,0,0,61,0.5031941501483672,0
3.3496543915782757,bai_mcts_conf,4,0.3183879614281033,2,0,0,0,61,0.3183879614281033,0
2.238721138568339,bai_mcts_conf,124,0.06339199652316596,4,0,0,0,61,0.06339199652316596,0
1.4962356560944337,bai_mcts_conf,1525,0.3935382645178427,5,0,0,0,61,0.0,0
0.6683439175686146,bai_mcts_conf,56777,0.15710708153900965,7,0,0,0,58,0.0,0
0.6683439175686146,bai_mcts_conf,3871,0.9176751020102443,7,0,0,0,61,0.0,0
0.44668359215096315,bai_mcts_conf,88296,0.13007671211841743,8,0,0,0,56,0.0,0
0.6683439175686146,bai_mcts_conf,32788,0.17049297517079687,7,0,0,0,60,0.0,0
0.44668359215096315,bai_mcts_conf,29888,0.3952034335507233,8,0,0,0,60,0.0,0
5.011872336272722,bai_mcts_conf,2,0.15382331281117878,1,0,0,0,62,0.15382331281117878,0
3.3496543915782757,bai_mcts_conf,4,0.34554215864966964,2,0,0,0,62,0.0,0
2.238721138568339,bai_mcts_conf,72,0.7723955879205386,4,0,0,0,62,0.0,0
1.0,bai_mcts_conf,13560,0.0739965737569177,6,0,0,0,61,0.0,0
1.4962356560944337,bai_mcts_conf,1050,0.6800427405045602,5,0,0,0,62,0.0,0
0.19952623149688797,bai_mcts_conf,740740,0.15762121956574715,10,0,0,0,11,0.0,0
1.0,bai_mcts_conf,3066,0.37307393769589847,6,0,0,0,62,0.0,0
0.298538261891796,bai_mcts_conf,279432,0.12313730750915353,9,0,0,0,45,0.0,0
0.298538261891796,bai_mcts_conf,16668,0.9213968191874411,9,0,0,0,62,0.0,0
5.011872336272722,bai_mcts_conf,2,0.4960891016404212,1,0,0,0,63,0.8578959412719309,0
3.3496543915782757,bai_mcts_conf,4,0.021005082721186064,2,0,0,0,63,0.021005082721186064,0
2.238721138568339,bai_mcts_conf,152,0.06854047372149363,4,0,0,0,63,0.0,0
0.44668359215096315,bai_mcts_conf,18016,0.6865409818100505,8,0,0,0,62,0.0,0
1.4962356560944337,bai_mcts_conf,1825,0.11309675792169127,5,0,0,0,63,0.0,0
0.19952623149688797,bai_mcts_conf,87750,0.5653976850067541,10,0,0,0,58,0.0,0
1.0,bai_mcts_conf,13248,0.1113312314267243,6,0,0,0,63,0.0,0
0.6683439175686146,bai_mcts_conf,33096,0.13769181639193695,7,0,0,0,62,0.0,0
0.19952623149688797,bai_mcts_conf,67900,0.6877368813138103,10,0,0,0,60,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1799521893168814,1,0,0,0,64,0.1799521893168814,0
3.3496543915782757,bai_mcts_conf,4,0.548492968783804,2,0,0,0,64,0.548492968783804,0
2.238721138568339,bai_mcts_conf,132,0.026675178928431853,4,0,0,0,64,0.026675178928431853,0
1.4962356560944337,bai_mcts_conf,760,0.34114403032740404,5,0,0,0,64,0.0,0
0.298538261891796,bai_mcts_conf,60651,0.6298874007247011,9,0,0,0,60,0.0,0
0.298538261891796,bai_mcts_conf,46908,0.6121771221541221,9,0,0,0,61,0.0,0
1.0,bai_mcts_conf,8820,0.15102553709606537,6,0,0,0,64,0.0,0
0.19952623149688797,bai_mcts_conf,841310,0.05060526141129085,10,0,0,0,7,0.0,0
0.6683439175686146,bai_mcts_conf,9723,0.6080703776196574,7,0,0,0,64,0.0,0
5.011872336272722,bai_mcts_conf,2,0.0729700761502512,1,0,0,0,65,0.4203363307995911,0
3.3496543915782757,bai_mcts_conf,4,0.2913074805255502,2,0,0,0,65,0.7446472088983513,0
2.238721138568339,bai_mcts_conf,128,0.15033618971730878,4,0,0,0,65,0.15033618971730878,0
1.4962356560944337,bai_mcts_conf,2285,0.16263383764875927,5,0,0,0,65,0.0,0
0.6683439175686146,bai_mcts_conf,34412,0.19944288296490686,7,0,0,0,63,0.0,0
0.19952623149688797,bai_mcts_conf,378260,0.24277526942972227,10,0,0,0,43,0.0,0
0.298538261891796,bai_mcts_conf,406458,0.02504465165362202,9,0,0,0,43,0.0,0
0.298538261891796,bai_mcts_conf,23184,0.965457512330187,9,0,0,0,63,0.0,0
1.0,bai_mcts_conf,12678,0.039009035671075054,6,0,0,0,65,0.0,0
5.011872336272722,bai_mcts_conf,2,0.22037256030052843,1,0,0,0,66,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.19925475060545383,2,0,0,0,66,0.6514294742120639,0
2.238721138568339,bai_mcts_conf,216,0.24780436872065348,4,0,0,0,66,0.0,0
1.4962356560944337,bai_mcts_conf,1110,0.38271049144311586,5,0,0,0,66,0.0,0
1.0,bai_mcts_conf,5190,0.49507024538407673,6,0,0,0,66,0.0,0
0.44668359215096315,bai_mcts_conf,33256,0.5073425490674202,8,0,0,0,64,0.0,0
0.298538261891796,bai_mcts_conf,318771,0.10906427499424476,9,0,0,0,48,0.0,0
0.6683439175686146,bai_mcts_conf,32928,0.15387288639807073,7,0,0,0,65,0.0,0
0.298538261891796,bai_mcts_conf,275427,0.1811378981125351,9,0,0,0,49,0.0,0
5.011872336272722,bai_mcts_conf,2,0.15169228481055486,1,0,0,0,67,0.15169228481055486,0
3.3496543915782757,bai_mcts_conf,4,0.7750664845266797,2,0,0,0,67,0.0,0
2.238721138568339,bai_mcts_conf,108,0.3706833780099179,4,0,0,0,67,0.0,0
0.6683439175686146,bai_mcts_conf,30016,0.2790814044115688,7,0,0,0,66,0.0,0
1.4962356560944337,bai_mcts_conf,2095,0.1020943878084477,5,0,0,0,67,0.0,0
0.19952623149688797,bai_mcts_conf,312360,0.2389733819906048,10,0,0,0,51,0.0,0
0.298538261891796,bai_mcts_conf,148437,0.07445619014491012,9,0,0,0,59,0.0,0
0.6683439175686146,bai_mcts_conf,6608,0.7938489335337242,7,0,0,0,67,0.0,0
1.0,bai_mcts_conf,9444,0.19832148521016846,6,0,0,0,67,0.0,0
5.011872336272722,bai_mcts_conf,2,0.01963993396608643,1,0,0,0,68,0.01963993396608643,0
3.3496543915782757,bai_mcts_conf,4,0.36735818501112005,2,0,0,0,68,0.0,0
2.238721138568339,bai_mcts_conf,116,0.5755673832806167,4,0,0,0,68,0.0,0
1.4962356560944337,bai_mcts_conf,930,0.68788756941803,5,0,0,0,68,0.0,0
0.44668359215096315,bai_mcts_conf,80792,0.22733889788223394,8,0,0,0,63,0.0,0
1.0,bai_mcts_conf,5796,0.4981559329320824,6,0,0,0,68,0.0,0
0.6683439175686146,bai_mcts_conf,9170,0.4857549069968634,7,0,0,0,68,0.0,0
0.19952623149688797,bai_mcts_conf,111260,0.5832040599998145,10,0,0,0,62,0.0,0
0.44668359215096315,bai_mcts_conf,66008,0.350829099069232,8,0,0,0,65,0.0,0
5.011872336272722,bai_mcts_conf,2,0.06469554671560429,1,0,0,0,69,0.06469554671560429,0
3.3496543915782757,bai_mcts_conf,4,0.5483698040760441,2,0,0,0,69,0.8458200785384082,0
2.238721138568339,bai_mcts_conf,92,0.42709523753376466,4,0,0,0,69,0.0,0
1.4962356560944337,bai_mcts_conf,1500,0.24788913826852488,5,0,0,0,69,0.0,0
0.298538261891796,bai_mcts_conf,239193,0.17754989241945407,9,0,0,0,57,0.0,0
0.298538261891796,bai_mcts_conf,65781,0.490991259642128,9,0,0,0,66,0.0,0
1.0,bai_mcts_conf,6438,0.047364687562251984,6,0,0,0,69,0.0,0
0.44668359215096315,bai_mcts_conf,43424,0.40496333860907363,8,0,0,0,67,0.0,0
0.44668359215096315,bai_mcts_conf,73952,0.13879638064731892,8,0,0,0,66,0.0,0
5.011872336272722,bai_mcts_conf,2,0.11779608994239266,1,0,0,0,70,0.41328951346048703,0
3.3496543915782757,bai_mcts_conf,4,0.5313238258075179,2,0,0,0,70,0.5313238258075179,0
2.238721138568339,bai_mcts_conf,92,0.6584467122779014,4,0,0,0,70,0.0,0
1.4962356560944337,bai_mcts_conf,1285,0.11754484809237375,5,0,0,0,70,0.0,0
1.0,bai_mcts_conf,4512,0.44996123487512185,6,0,0,0,70,0.0,0
0.6683439175686146,bai_mcts_conf,28651,0.2451555853043923,7,0,0,0,69,0.0,0
0.298538261891796,bai_mcts_conf,547200,0.0004652919958301194,9,0,0,0,41,0.0004652919958301194,0
0.44668359215096315,bai_mcts_conf,155248,0.034150741763006476,8,0,0,0,61,0.0,0
0.298538261891796,bai_mcts_conf,320508,0.19461398359653082,9,0,0,0,54,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1270127877341234,1,0,0,0,71,0.4001280379367169,0
3.3496543915782757,bai_mcts_conf,4,0.797037954987746,2,0,0,0,71,0.0,0
2.238721138568339,bai_mcts_conf,108,0.3355248611400743,4,0,0,0,71,0.0,0
1.4962356560944337,bai_mcts_conf,1240,0.2927334387549161,5,0,0,0,71,0.0,0
0.6683439175686146,bai_mcts_conf,16639,0.391839028355605,7,0,0,0,70,0.0,0
0.298538261891796,bai_mcts_conf,37440,0.653128156549911,9,0,0,0,69,0.0,0
0.19952623149688797,bai_mcts_conf,613600,0.14349879727394876,10,0,0,0,36,0.0,0
1.0,bai_mcts_conf,10452,0.013100222830628727,6,0,0,0,71,0.0,0
0.298538261891796,bai_mcts_conf,14445,0.8022438146221729,9,0,0,0,70,0.0,0
5.011872336272722,bai_mcts_conf,2,0.48351756765372444,1,0,0,0,72,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.00698872931311767,2,0,0,0,72,0.1680646897959457,0
2.238721138568339,bai_mcts_conf,204,0.12863912447688275,4,0,0,0,72,0.0,0
1.4962356560944337,bai_mcts_conf,1965,0.16181007439757567,5,0,0,0,72,0.0,0
0.6683439175686146,bai_mcts_conf,10248,0.5293361203624811,7,0,0,0,71,0.0,0
0.44668359215096315,bai_mcts_conf,49808,0.2670877768836486,8,0,0,0,69,0.0,0
1.0,bai_mcts_conf,6996,0.1627181150346182,6,0,0,0,72,0.0,0
0.6683439175686146,bai_mcts_conf,29057,0.11896985082790357,7,0,0,0,72,0.0,0
0.44668359215096315,bai_mcts_conf,42992,0.4576990206931293,8,0,0,0,71,0.0,0
5.011872336272722,bai_mcts_conf,2,0.042865398134475985,1,0,0,0,73,0.2984137310944681,0
3.3496543915782757,bai_mcts_conf,4,0.06438622767206903,2,0,0,0,73,0.6452146745558336,0
2.238721138568339,bai_mcts_conf,152,0.2504058030118199,4,0,0,0,73,0.0,0
1.4962356560944337,bai_mcts_conf,1205,0.4478182163709916,5,0,0,0,73,0.0,0
0.44668359215096315,bai_mcts_conf,103312,0.1064774771261745,8,0,0,0,68,0.0,0
1.0,bai_mcts_conf,11100,0.09514294374588306,6,0,0,0,73,0.0,0
0.44668359215096315,bai_mcts_conf,58144,0.2802247991279234,8,0,0,0,72,0.0,0
0.298538261891796,bai_mcts_conf,19314,0.6666432556491757,9,0,0,0,73,0.0,0
0.6683439175686146,bai_mcts_conf,25683,0.27995479871963846,7,0,0,0,73,0.0,0
5.011872336272722,bai_mcts_conf,2,0.056778631295270054,1,0,0,0,74,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.06878964505144824,2,0,0,0,74,0.20686630950936524,0
2.238721138568339,bai_mcts_conf,112,0.49304743203071566,4,0,0,0,74,0.0,0
0.19952623149688797,bai_mcts_conf,133470,0.5829503797116575,10,0,0,0,68,0.0,0
1.4962356560944337,bai_mcts_conf,1575,0.1129592844713434,5,0,0,0,74,0.0,0
0.44668359215096315,bai_mcts_conf,28800,0.5826659103918956,8,0,0,0,73,0.0,0
0.19952623149688797,bai_mcts_conf,220790,0.31205009148513474,10,0,0,0,63,0.0,0
0.44668359215096315,bai_mcts_conf,96440,0.19576171149027521,8,0,0,0,70,0.0,0
1.0,bai_mcts_conf,6264,0.1379343085572069,6,0,0,0,74,0.0,0
5.011872336272722,bai_mcts_conf,2,0.10298998511185253,1,0,0,0,75,0.19453598481792134,0
3.3496543915782757,bai_mcts_conf,4,0.6176421842964706,2,0,0,0,75,0.6176421842964706,0
2.238721138568339,bai_mcts_conf,128,0.2761225604672637,4,0,0,0,75,0.4278724943312835,0
1.4962356560944337,bai_mcts_conf,1570,0.56316938787235,5,0,0,0,75,0.0,0
0.298538261891796,bai_mcts_conf,89046,0.4232417544829987,9,0,0,0,72,0.0,0
0.298538261891796,bai_mcts_conf,524142,0.08344152561086449,9,0,0,0,44,0.0,0
1.0,bai_mcts_conf,13470,0.19468637702709524,6,0,0,0,75,0.0,0
0.298538261891796,bai_mcts_conf,358587,0.04411754470899787,9,0,0,0,55,0.0,0
0.298538261891796,bai_mcts_conf,112860,0.32185879943097984,9,0,0,0,71,0.0,0
5.011872336272722,bai_mcts_conf,2,0.03564365696677063,1,0,0,0,76,0.03564365696677063,0
3.3496543915782757,bai_mcts_conf,4,0.1005090393135899,2,0,0,0,76,0.0,0
2.238721138568339,bai_mcts_conf,132,0.07802472801589921,4,0,0,0,76,0.07802472801589921,0
0.19952623149688797,bai_mcts_conf,836100,0.09579726848023329,10,0,0,0,30,0.0,0
1.4962356560944337,bai_mcts_conf,1190,0.1922892528639928,5,0,0,0,76,0.0,0
1.0,bai_mcts_conf,3192,0.40476759383545513,6,0,0,0,76,0.0,0
0.19952623149688797,bai_mcts_conf,1178460,0.05732438535380169,10,0,0,0,5,0.0,0
0.6683439175686146,bai_mcts_conf,44835,0.09628074323468683,7,0,0,0,74,0.0,0
0.298538261891796,bai_mcts_conf,372321,0.09064733670936542,9,0,0,0,56,0.0,0
5.011872336272722,bai_mcts_conf,2,0.49884397719884155,1,0,0,0,77,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.39378277933239625,2,0,0,0,77,0.0,0
2.238721138568339,bai_mcts_conf,100,0.2705468354852001,4,0,0,0,77,0.0,0
1.4962356560944337,bai_mcts_conf,2800,0.08111468622209284,5,0,0,0,77,0.0,0
1.0,bai_mcts_conf,4026,0.606793142542694,6,0,0,0,77,0.0,0
0.44668359215096315,bai_mcts_conf,35920,0.46745376383762327,8,0,0,0,75,0.0,0
0.6683439175686146,bai_mcts_conf,24913,0.0769690917652408,7,0,0,0,76,0.0,0
0.6683439175686146,bai_mcts_conf,8659,0.6948805688211657,7,0,0,0,77,0.0,0
0.19952623149688797,bai_mcts_conf,452510,0.12113920788777355,10,0,0,0,55,0.0,0
5.011872336272722,bai_mcts_conf,2,0.050907784975465775,1,0,0,0,78,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.05858540387738942,2,0,0,0,78,0.05858540387738942,0
2.238721138568339,bai_mcts_conf,232,0.05105401174055979,4,0,0,0,78,0.05105401174055979,0
1.4962356560944337,bai_mcts_conf,1300,0.01562307803287677,5,0,0,0,78,0.0,0
0.298538261891796,bai_mcts_conf,269073,0.11207190337786344,9,0,0,0,65,0.0,0
0.6683439175686146,bai_mcts_conf,53508,0.028511619799500565,7,0,0,0,75,0.0,0
1.0,bai_mcts_conf,12120,0.07635415379248434,6,0,0,0,78,0.0,0
0.6683439175686146,bai_mcts_conf,8400,0.4569053767823359,7,0,0,0,78,0.0,0
0.19952623149688797,bai_mcts_conf,219170,0.3390639687432886,10,0,0,0,67,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5217365365344317,1,0,0,0,79,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.08516287159625113,2,0,0,0,79,0.9382370631969343,0
2.238721138568339,bai_mcts_conf,100,0.02455338014139885,4,0,0,0,79,0.0,0
1.4962356560944337,bai_mcts_conf,1785,0.06815807209117342,5,0,0,0,79,0.06815807209117342,0
0.44668359215096315,bai_mcts_conf,83624,0.13434110291746837,8,0,0,0,74,0.0,0
0.44668359215096315,bai_mcts_conf,36936,0.5165770936877161,8,0,0,0,77,0.0,0
0.298538261891796,bai_mcts_conf,40770,0.8879674006990061,9,0,0,0,77,0.0,0
1.0,bai_mcts_conf,10368,0.0806074771636589,6,0,0,0,79,0.0,0
0.298538261891796,bai_mcts_conf,82593,0.4127575771426657,9,0,0,0,76,0.0,0
5.011872336272722,bai_mcts_conf,2,0.04922470386999933,1,0,0,0,80,0.303993836714747,0
3.3496543915782757,bai_mcts_conf,4,0.41753363734320237,2,0,0,0,80,0.8348492495089859,0
2.238721138568339,bai_mcts_conf,216,0.05201380880776085,4,0,0,0,80,0.0,0
1.4962356560944337,bai_mcts_conf,1710,0.2666849558115001,5,0,0,0,80,0.0,0
1.0,bai_mcts_conf,4710,0.452401875659181,6,0,0,0,80,0.0,0
0.6683439175686146,bai_mcts_conf,25046,0.06591270632038126,7,0,0,0,79,0.0,0
0.6683439175686146,bai_mcts_conf,10556,0.5985682900514087,7,0,0,0,80,0.0,0
0.298538261891796,bai_mcts_conf,255015,0.18682952699622946,9,0,0,0,68,0.0,0
0.19952623149688797,bai_mcts_conf,292050,0.20706151706666498,10,0,0,0,69,0.0,0
5.011872336272722,bai_mcts_conf,2,0.05542259766732016,1,0,0,0,81,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.057751666604561436,2,0,0,0,81,0.7240252231268733,0
2.238721138568339,bai_mcts_conf,112,0.10820111380750674,4,0,0,0,81,0.0,0
1.4962356560944337,bai_mcts_conf,1375,0.2937203511914279,5,0,0,0,81,0.0,0
0.44668359215096315,bai_mcts_conf,53344,0.37250092353357234,8,0,0,0,79,0.0,0
0.298538261891796,bai_mcts_conf,274554,0.049410275050939756,9,0,0,0,67,0.0,0
1.0,bai_mcts_conf,10320,0.12313436973558689,6,0,0,0,81,0.0,0
0.19952623149688797,bai_mcts_conf,393970,0.19458604342781305,10,0,0,0,64,0.0,0
0.19952623149688797,bai_mcts_conf,943610,0.10892892717084779,10,0,0,0,35,0.0,0
5.011872336272722,bai_mcts_conf,2,0.2093317939375292,1,0,0,0,82,0.6920706556442089,0
3.3496543915782757,bai_mcts_conf,4,0.03185644271205579,2,0,0,0,82,0.5198603609405996,0
2.238721138568339,bai_mcts_conf,112,0.39236650488351943,4,0,0,0,82,0.0,0
0.298538261891796,bai_mcts_conf,394776,0.0031084485630628045,9,0,0,0,64,0.0031084485630628045,0
1.4962356560944337,bai_mcts_conf,1890,0.2531938006463421,5,0,0,0,82,0.0,0
0.6683439175686146,bai_mcts_conf,11641,0.5604073430486132,7,0,0,0,81,0.0,0
1.0,bai_mcts_conf,9348,0.056690993119063116,6,0,0,0,82,0.056690993119063116,0
0.44668359215096315,bai_mcts_conf,142728,0.10956039820669217,8,0,0,0,76,0.0,0
0.19952623149688797,bai_mcts_conf,144920,0.36686292785805064,10,0,0,0,76,0.0,0
5.011872336272722,bai_mcts_conf,2,0.22176208916500162,1,0,0,0,83,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.12732388585386456,2,0,0,0,83,0.0,0
2.238721138568339,bai_mcts_conf,192,0.030634364900556488,4,0,0,0,83,0.030634364900556488,0
1.4962356560944337,bai_mcts_conf,1280,0.17404645907787852,5,0,0,0,83,0.0,0
0.298538261891796,bai_mcts_conf,83493,0.5750624954388512,9,0,0,0,80,0.0,0
1.0,bai_mcts_conf,10446,0.0022626270409356053,6,0,0,0,83,0.0022626270409356053,0
0.19952623149688797,bai_mcts_conf,407530,0.13623857359685188,10,0,0,0,66,0.0,0
0.6683439175686146,bai_mcts_conf,13419,0.49328969559664415,7,0,0,0,83,0.0,0
0.298538261891796,bai_mcts_conf,557541,0.0005562295024534869,9,0,0,0,58,0.0,0
5.011872336272722,bai_mcts_conf,2,0.899228625408004,1,0,0,0,84,1.0834000922679863,0
3.3496543915782757,bai_mcts_conf,4,0.14093248930736446,2,0,0,0,84,0.14093248930736446,0
2.238721138568339,bai_mcts_conf,120,0.008937635228119634,4,0,0,0,84,0.3727558188307014,0
1.4962356560944337,bai_mcts_conf,1800,0.31231713151803975,5,0,0,0,84,0.0,0
0.6683439175686146,bai_mcts_conf,62307,0.09755091906005875,7,0,0,0,82,0.0,0
1.0,bai_mcts_conf,7944,0.039452003006617886,6,0,0,0,84,0.0,0
0.44668359215096315,bai_mcts_conf,101440,0.05920114405035992,8,0,0,0,80,0.0,0
0.44668359215096315,bai_mcts_conf,78400,0.2010143542479761,8,0,0,0,82,0.0,0
0.44668359215096315,bai_mcts_conf,17264,0.44172668413305693,8,0,0,0,84,0.0,0
5.011872336272722,bai_mcts_conf,2,0.06690446819298446,1,0,0,0,85,0.06690446819298446,0
3.3496543915782757,bai_mcts_conf,4,0.654045648360825,2,0,0,0,85,0.0,0
2.238721138568339,bai_mcts_conf,132,0.4226114110867061,4,0,0,0,85,0.0,0
1.4962356560944337,bai_mcts_conf,1300,0.34181174244406254,5,0,0,0,85,0.0,0
1.0,bai_mcts_conf,2280,0.6530538194257862,6,0,0,0,85,0.0,0
0.6683439175686146,bai_mcts_conf,33712,0.15261668899821812,7,0,0,0,84,0.0,0
0.298538261891796,bai_mcts_conf,198702,0.21360315704553612,9,0,0,0,78,0.0,0
0.19952623149688797,bai_mcts_conf,855790,0.11549108915903927,10,0,0,0,38,0.0,0
0.44668359215096315,bai_mcts_conf,181584,0.028085244915559526,8,0,0,0,78,0.0,0
5.011872336272722,bai_mcts_conf,2,0.20719491780394383,1,0,0,0,86,0.5734901016685927,0
3.3496543915782757,bai_mcts_conf,4,0.1272144466548979,2,0,0,0,86,0.1272144466548979,0
2.238721138568339,bai_mcts_conf,144,0.1703723633100438,4,0,0,0,86,0.1703723633100438,0
1.4962356560944337,bai_mcts_conf,520,0.7311414113787182,5,0,0,0,86,0.0,0
0.19952623149688797,bai_mcts_conf,394060,0.23542164919182795,10,0,0,0,71,0.0,0
0.19952623149688797,bai_mcts_conf,35880,0.8783175573438617,10,0,0,0,84,0.0,0
1.0,bai_mcts_conf,7752,0.26339459700977397,6,0,0,0,86,0.0,0
0.6683439175686146,bai_mcts_conf,37968,0.19381393258874713,7,0,0,0,85,0.0,0
0.298538261891796,bai_mcts_conf,250677,0.08627891249419761,9,0,0,0,74,0.0,0
5.011872336272722,bai_mcts_conf,2,0.3001582088899615,1,0,0,0,87,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.2316557041415923,2,0,0,0,87,0.0,0
2.238721138568339,bai_mcts_conf,232,0.04775596900554602,4,0,0,0,87,0.0,0
1.4962356560944337,bai_mcts_conf,1420,0.24105841816031948,5,0,0,0,87,0.0,0
0.19952623149688797,bai_mcts_conf,89530,0.4119812218403691,10,0,0,0,82,0.0,0
1.0,bai_mcts_conf,4608,0.2957198852525935,6,0,0,0,87,0.0,0
0.44668359215096315,bai_mcts_conf,120976,0.06287993252595725,8,0,0,0,81,0.0,0
0.44668359215096315,bai_mcts_conf,20880,0.5994507708374237,8,0,0,0,86,0.0,0
0.6683439175686146,bai_mcts_conf,14252,0.4814352518182068,7,0,0,0,87,0.0,0
5.011872336272722,bai_mcts_conf,2,0.4754627504093536,1,0,0,0,88,0.9838607312398997,0
3.3496543915782757,bai_mcts_conf,4,0.7310232847443354,2,0,0,0,88,0.7310232847443354,0
2.238721138568339,bai_mcts_conf,112,0.6489082714035788,4,0,0,0,88,0.0,0
1.4962356560944337,bai_mcts_conf,1585,0.43693905713915715,5,0,0,0,88,0.0,0
0.19952623149688797,bai_mcts_conf,191170,0.3876489069891216,10,0,0,0,79,0.0,0
0.19952623149688797,bai_mcts_conf,372610,0.24225785977501246,10,0,0,0,70,0.0,0
0.19952623149688797,bai_mcts_conf,708810,0.08263517890936001,10,0,0,0,47,0.0,0
0.298538261891796,bai_mcts_conf,194733,0.19317144637032468,9,0,0,0,79,0.0,0
1.0,bai_mcts_conf,13896,0.12645530620621837,6,0,0,0,88,0.0,0
5.011872336272722,bai_mcts_conf,2,0.42821444302433953,1,0,0,0,89,1.1365694883437814,0
3.3496543915782757,bai_mcts_conf,4,0.15424277727550662,2,0,0,0,89,0.0,0
2.238721138568339,bai_mcts_conf,144,0.5986000885031326,4,0,0,0,89,0.0,0
1.4962356560944337,bai_mcts_conf,2130,0.06055139454785108,5,0,0,0,89,0.0,0
0.6683439175686146,bai_mcts_conf,54761,0.012466130976165335,7,0,0,0,86,0.0,0
1.0,bai_mcts_conf,4230,0.5981746587341883,6,0,0,0,89,0.0,0
0.19952623149688797,bai_mcts_conf,302370,0.2197028928344893,10,0,0,0,74,0.0,0
0.19952623149688797,bai_mcts_conf,747800,0.02227581989031746,10,0,0,0,52,0.0,0
0.298538261891796,bai_mcts_conf,145908,0.41408222298381636,9,0,0,0,83,0.0,0
5.011872336272722,bai_mcts_conf,2,0.44173955100999684,1,0,0,0,90,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.07968226177453452,2,0,0,0,90,0.452333641779455,0
2.238721138568339,bai_mcts_conf,156,0.07743679390226932,4,0,0,0,90,0.0,0
0.298538261891796,bai_mcts_conf,21546,0.8796004896102738,9,0,0,0,89,0.0,0
1.4962356560944337,bai_mcts_conf,1170,0.40829058607736135,5,0,0,0,90,0.0,0
1.0,bai_mcts_conf,7902,0.07370344004126217,6,0,0,0,90,0.0,0
0.44668359215096315,bai_mcts_conf,135008,0.13395347295604942,8,0,0,0,83,0.0,0
0.6683439175686146,bai_mcts_conf,39284,0.11506180235793195,7,0,0,0,89,0.0,0
0.6683439175686146,bai_mcts_conf,18130,0.356218599160012,7,0,0,0,90,0.0,0
5.011872336272722,bai_mcts_conf,2,0.32217745773566353,1,0,0,0,91,0.32217745773566353,0
3.3496543915782757,bai_mcts_conf,4,0.6647480351348425,2,0,0,0,91,0.9402526198889649,0
2.238721138568339,bai_mcts_conf,132,0.04284056607631137,4,0,0,0,91,0.08561954506876912,0
0.298538261891796,bai_mcts_conf,692856,0.026530108938511265,9,0,0,0,51,0.0,0
1.4962356560944337,bai_mcts_conf,2280,0.2420247165074787,5,0,0,0,91,0.0,0
0.6683439175686146,bai_mcts_conf,59276,0.14772445266107637,7,0,0,0,88,0.0,0
0.44668359215096315,bai_mcts_conf,75896,0.2590202833183364,8,0,0,0,88,0.0,0
1.0,bai_mcts_conf,12384,0.12421391399738657,6,0,0,0,91,0.0,0
0.298538261891796,bai_mcts_conf,137736,0.2872562953741271,9,0,0,0,85,0.0,0
5.011872336272722,bai_mcts_conf,2,0.25379413714679844,1,0,0,0,92,0.25379413714679844,0
3.3496543915782757,bai_mcts_conf,4,0.3738154712354196,2,0,0,0,92,0.0,0
2.238721138568339,bai_mcts_conf,212,0.24904767683968743,4,0,0,0,92,0.0,0
1.4962356560944337,bai_mcts_conf,1155,0.49374674743513003,5,0,0,0,92,0.0,0
0.298538261891796,bai_mcts_conf,142578,0.4010148271293188,9,0,0,0,84,0.0,0
0.44668359215096315,bai_mcts_conf,14120,1.0207540216176048,8,0,0,0,91,0.0,0
1.0,bai_mcts_conf,9036,0.22289278688210246,6,0,0,0,92,0.0,0
0.44668359215096315,bai_mcts_conf,91304,0.06705660775660638,8,0,0,0,87,0.0,0
0.44668359215096315,bai_mcts_conf,46048,0.2010508793817949,8,0,0,0,90,0.0,0
5.011872336272722,bai_mcts_conf,2,0.11014907810290397,1,0,0,0,93,0.7538319595496634,0
3.3496543915782757,bai_mcts_conf,4,0.10040581856238306,2,0,0,0,93,0.0,0
2.238721138568339,bai_mcts_conf,100,0.2762131243466346,4,0,0,0,93,0.0,0
1.4962356560944337,bai_mcts_conf,1155,0.29409560193866424,5,0,0,0,93,0.0,0
0.6683439175686146,bai_mcts_conf,27664,0.258352754337015,7,0,0,0,92,0.0,0
0.6683439175686146,bai_mcts_conf,49070,0.10510858555379254,7,0,0,0,91,0.0,0
0.298538261891796,bai_mcts_conf,115992,0.21488556671755576,9,0,0,0,88,0.0,0
1.0,bai_mcts_conf,10692,0.010286888715486331,6,0,0,0,93,0.010286888715486331,0
0.19952623149688797,bai_mcts_conf,51250,0.8175847389520974,10,0,0,0,91,0.0,0
5.011872336272722,bai_mcts_conf,2,0.20202375576380938,1,0,0,0,94,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.01874081921448645,2,0,0,0,94,0.0,0
2.238721138568339,bai_mcts_conf,88,0.18707823829863335,4,0,0,0,94,0.18707823829863335,0
0.6683439175686146,bai_mcts_conf,18025,0.48378913622367214,7,0,0,0,93,0.0,0
1.4962356560944337,bai_mcts_conf,2055,0.2332149904705645,5,0,0,0,94,0.0,0
0.298538261891796,bai_mcts_conf,52668,0.49352855939342133,9,0,0,0,92,0.0,0
0.6683439175686146,bai_mcts_conf,8967,0.6884767658883892,7,0,0,0,94,0.0,0
1.0,bai_mcts_conf,11250,0.04181193811005768,6,0,0,0,94,0.0,0
0.44668359215096315,bai_mcts_conf,128928,0.12767047226260342,8,0,0,0,89,0.0,0
5.011872336272722,bai_mcts_conf,2,0.31985278268999107,1,0,0,0,95,0.3375280454266161,0
3.3496543915782757,bai_mcts_conf,4,0.32114684979631347,2,0,0,0,95,0.0,0
2.238721138568339,bai_mcts_conf,144,0.6275193801434806,4,0,0,0,95,0.0,0
0.298538261891796,bai_mcts_conf,70281,0.5216581995568315,9,0,0,0,91,0.0,0
1.4962356560944337,bai_mcts_conf,1545,0.3825497553628985,5,0,0,0,95,0.0,0
1.0,bai_mcts_conf,5322,0.042119664913126575,6,0,0,0,95,0.0,0
0.44668359215096315,bai_mcts_conf,27272,0.4089720225759339,8,0,0,0,94,0.0,0
0.298538261891796,bai_mcts_conf,105156,0.41083883106099717,9,0,0,0,90,0.0,0
0.19952623149688797,bai_mcts_conf,734170,0.04458846211164191,10,0,0,0,57,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1383806922405708,1,0,0,0,96,0.1383806922405708,0
0.19952623149688797,bai_mcts_conf,162960,0.3330847470036902,10,0,0,0,88,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.1982195264235611,2,0,0,0,96,0.0,0
2.238721138568339,bai_mcts_conf,88,1.0027490580144,4,0,0,0,96,0.0,0
1.4962356560944337,bai_mcts_conf,1035,0.2539405588576291,5,0,0,0,96,0.0,0
0.44668359215096315,bai_mcts_conf,213616,0.04045619768430386,8,0,0,0,85,0.0,0
1.0,bai_mcts_conf,2550,0.45908349629246503,6,0,0,0,96,0.0,0
0.19952623149688797,bai_mcts_conf,48370,0.7287976614316376,10,0,0,0,94,0.0,0
0.6683439175686146,bai_mcts_conf,50596,0.029539282548751045,7,0,0,0,95,0.0,0
5.011872336272722,bai_mcts_conf,2,0.32083746329266827,1,0,0,0,97,0.6439482885920673,0
3.3496543915782757,bai_mcts_conf,4,0.4625794836179631,2,0,0,0,97,0.5960914399902391,0
2.238721138568339,bai_mcts_conf,100,0.27863460646159943,4,0,0,0,97,0.0,0
1.4962356560944337,bai_mcts_conf,860,0.7495061811228654,5,0,0,0,97,0.0,0
0.6683439175686146,bai_mcts_conf,9821,0.42279022252382714,7,0,0,0,96,0.0,0
1.0,bai_mcts_conf,3684,0.5307077207804229,6,0,0,0,97,0.0,0
0.6683439175686146,bai_mcts_conf,8610,0.532389291950965,7,0,0,0,97,0.0,0
0.44668359215096315,bai_mcts_conf,98800,0.055475393901815995,8,0,0,0,93,0.0,0
0.19952623149688797,bai_mcts_conf,853190,0.1215843907522336,10,0,0,0,56,0.0,0
5.011872336272722,bai_mcts_conf,2,0.290847903942689,1,0,0,0,98,0.290847903942689,0
3.3496543915782757,bai_mcts_conf,4,0.8332323875352294,2,0,0,0,98,0.0,0
2.238721138568339,bai_mcts_conf,84,0.8607930136281614,4,0,0,0,98,0.0,0
1.4962356560944337,bai_mcts_conf,950,0.8864024028955781,5,0,0,0,98,0.0,0
1.0,bai_mcts_conf,5376,0.1825975273635334,6,0,0,0,98,0.0,0
0.298538261891796,bai_mcts_conf,18144,1.0643237210322267,9,0,0,0,97,0.0,0
0.44668359215096315,bai_mcts_conf,29328,0.3965468979915294,8,0,0,0,96,0.0,0
0.298538261891796,bai_mcts_conf,83052,0.34427196499769996,9,0,0,0,94,0.0,0
0.298538261891796,bai_mcts_conf,111987,0.4114365414817367,9,0,0,0,93,0.0,0
5.011872336272722,bai_mcts_conf,2,0.10110510041927379,1,0,0,0,99,0.16903428434754852,0
3.3496543915782757,bai_mcts_conf,4,0.006648060059622374,2,0,0,0,99,0.06266797117152945,0
2.238721138568339,bai_mcts_conf,152,0.35394717051884506,4,0,0,0,99,0.0,0
1.4962356560944337,bai_mcts_conf,2605,0.11475993790092387,5,0,0,0,99,0.0,0
0.19952623149688797,bai_mcts_conf,78970,0.7047066769135075,10,0,0,0,95,0.0,0
0.19952623149688797,bai_mcts_conf,1033240,0.02231919713835384,10,0,0,0,41,0.0,0
0.298538261891796,bai_mcts_conf,101052,0.5133975828898074,9,0,0,0,95,0.0,0
0.44668359215096315,bai_mcts_conf,144696,0.022789803492099248,8,0,0,0,92,0.0,0
1.0,bai_mcts_conf,11838,0.13356482159968586,6,0,0,0,99,0.0,0
0.6683439175686146,bai_mcts_conf,39823,0.055533693900117864,7,0,0,0,98,0.0,0
0.298538261891796,bai_mcts_conf,256203,0.17650814072677035,9,0,0,0,87,0.0,0
0.6683439175686146,bai_mcts_conf,25501,0.31297740478925506,7,0,0,0,99,0.0,0
0.19952623149688797,bai_mcts_conf,327450,0.26614763416349585,10,0,0,0,83,0.0,0
0.298538261891796,bai_mcts_conf,289089,0.11883854423662621,9,0,0,0,86,0.0,0
0.298538261891796,bai_mcts_conf,444861,0.050205035885172666,9,0,0,0,82,0.0,0
0.44668359215096315,bai_mcts_conf,74544,0.14096821805549453,8,0,0,0,98,0.0,0
0.298538261891796,bai_mcts_conf,74349,0.3753779847015464,9,0,0,0,99,0.0,0
0.44668359215096315,bai_mcts_conf,69632,0.31827947789774136,8,0,0,0,99,0.0,0
0.19952623149688797,bai_mcts_conf,903860,0.1225892102978452,10,0,0,0,54,0.0,0
0.44668359215096315,bai_mcts_conf,149448,0.08979485434171774,8,0,0,0,95,0.0,0
0.19952623149688797,bai_mcts_conf,246460,0.3363617678406503,10,0,0,0,92,0.0,0
0.19952623149688797,bai_mcts_conf,186580,0.3965249019991752,10,0,0,0,96,0.0,0
0.298538261891796,bai_mcts_conf,562608,0.0017146296529935157,9,0,0,0,75,0.0017146296529935157,0
0.44668359215096315,bai_mcts_conf,223600,0.06292608322572235,8,0,0,0,97,0.0,0
0.19952623149688797,bai_mcts_conf,375560,0.2139841382567993,10,0,0,0,89,0.0,0
0.19952623149688797,bai_mcts_conf,648500,0.11999287747562137,10,0,0,0,78,0.0,0
0.19952623149688797,bai_mcts_conf,612870,0.03525704091074866,10,0,0,0,81,0.0,0
0.19952623149688797,bai_mcts_conf,425010,0.21432370244715937,10,0,0,0,85,0.0,0
0.19952623149688797,bai_mcts_conf,538740,0.11980134963935685,10,0,0,0,80,0.0,0
0.298538261891796,bai_mcts_conf,264861,0.18716449309417582,9,0,0,0,98,0.0,0
0.19952623149688797,bai_mcts_conf,815600,0.04884566368011711,10,0,0,0,73,0.0,0
0.19952623149688797,bai_mcts_conf,697610,0.11770721567682507,10,0,0,0,75,0.0,0
0.298538261891796,bai_mcts_conf,810720,0.0028931430959093785,9,0,0,0,81,0.0,0
0.19952623149688797,bai_mcts_conf,413990,0.2788630904104106,10,0,0,0,98,0.0,0
0.298538261891796,bai_mcts_conf,463626,0.054891621232132426,9,0,0,0,96,0.0,0
0.19952623149688797,bai_mcts_conf,1252090,0.030350229984200894,10,0,0,0,46,0.0,0
0.19952623149688797,bai_mcts_conf,1130510,0.02939922978232401,10,0,0,0,59,0.0,0
0.19952623149688797,bai_mcts_conf,1093640,0.02863265637289336,10,0,0,0,65,0.0,0
0.19952623149688797,bai_mcts_conf,1059280,0.033805273416009696,10,0,0,0,72,0.0,0
0.19952623149688797,bai_mcts_conf,704010,0.0748389680487831,10,0,0,0,99,0.0,0
0.19952623149688797,bai_mcts_conf,1633530,0.019726761498536582,10,0,0,0,61,0.0,0
0.19952623149688797,bai_mcts_conf,1179220,0.023900308921629865,10,0,0,0,86,0.0,0
0.19952623149688797,bai_mcts_conf,1983230,0.029241296073408307,10,0,0,0,31,0.0,0
0.19952623149688797,bai_mcts_conf,1144070,0.062087635282757736,10,0,0,0,90,0.0,0
0.19952623149688797,bai_mcts_conf,1043570,0.016349144258720916,10,0,0,0,97,0.0,0
0.19952623149688797,bai_mcts_conf,1583650,0.009431862887455011,10,0,0,0,93,0.0,0
0.19952623149688797,bai_mcts_conf,1758600,0.006760569306923703,10,0,0,0,87,0.0,0
0.19952623149688797,bai_mcts_conf,2096270,0.018609269633270475,10,0,0,0,77,0.0,0


==> img/budget_dependency/deterministic/data.csv <==
accuracy,agent,budget,gap,horizon,length,mean_return,return,seed,simple_regret,total_reward
2.238721138568339,bai_mcts_conf,28,0.08734619703089774,4,0,0,0,2,0.0,0
2.238721138568339,bai_mcts_conf,32,0.35947055414371043,4,0,0,0,3,0.35947055414371043,0
2.238721138568339,bai_mcts_conf,28,0.7097000368734365,4,0,0,0,1,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.6457578672243507,5,0,0,0,2,0.0,0
5.011872336272722,bai_mcts_conf,2,0.28741336181842936,1,0,0,0,2,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.29831088612685974,2,0,0,0,0,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5685746858210003,1,0,0,0,3,0.5685746858210003,0
3.3496543915782757,bai_mcts_conf,4,0.06517900312808922,2,0,0,0,3,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1853315902103838,1,0,0,0,4,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.49142545560019846,2,0,0,0,2,0.0,0
5.011872336272722,bai_mcts_conf,2,0.009283755900925561,1,0,0,0,0,0.16615704789880148,0
3.3496543915782757,bai_mcts_conf,4,0.028412108051603546,2,0,0,0,4,0.5003155762357197,0
2.238721138568339,bai_mcts_conf,24,0.19931963930912167,4,0,0,0,4,0.0,0
2.238721138568339,bai_mcts_conf,24,0.31469201627745425,4,0,0,0,0,0.0,0
5.011872336272722,bai_mcts_conf,2,0.09689486861108532,1,0,0,0,1,0.29485238948255876,0
1.4962356560944337,bai_mcts_conf,45,0.09444872536349269,5,0,0,0,0,0.09444872536349269,0
1.0,bai_mcts_conf,54,0.8656942537590411,6,0,0,0,1,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.02102572144642334,2,0,0,0,1,0.0,0
1.4962356560944337,bai_mcts_conf,90,0.8214687415838737,5,0,0,0,4,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.21963803437126006,2,0,0,0,5,0.4656565966238826,0
5.011872336272722,bai_mcts_conf,2,0.027343929915095266,1,0,0,0,5,0.0,0
2.238721138568339,bai_mcts_conf,32,0.2691700757173545,4,0,0,0,5,0.0,0
5.011872336272722,bai_mcts_conf,2,0.3171302354549841,1,0,0,0,6,0.45374169642330164,0
3.3496543915782757,bai_mcts_conf,4,0.15221472112543566,2,0,0,0,6,0.0,0
1.4962356560944337,bai_mcts_conf,160,0.03605124951133298,5,0,0,0,3,0.0,0
2.238721138568339,bai_mcts_conf,32,0.22844528795999874,4,0,0,0,6,0.22844528795999874,0
1.4962356560944337,bai_mcts_conf,75,0.23527311799723005,5,0,0,0,5,0.0,0
1.0,bai_mcts_conf,252,0.31167731535272036,6,0,0,0,0,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5330993544594254,1,0,0,0,7,0.6526153313355159,0
3.3496543915782757,bai_mcts_conf,4,0.08614942189454133,2,0,0,0,7,0.3893395066943137,0
1.4962356560944337,bai_mcts_conf,245,0.08704343729574537,5,0,0,0,1,0.21197010373506653,0
2.238721138568339,bai_mcts_conf,32,0.07228027149987248,4,0,0,0,7,0.1714191704438881,0
0.6683439175686146,bai_mcts_conf,546,0.8316079319050655,7,0,0,0,1,0.0,0
5.011872336272722,bai_mcts_conf,2,0.18254706912297003,1,0,0,0,8,0.8264815210273004,0
1.0,bai_mcts_conf,612,0.04277234511528594,6,0,0,0,4,0.0,0
1.0,bai_mcts_conf,456,0.10052127780408693,6,0,0,0,2,0.0,0
1.4962356560944337,bai_mcts_conf,200,0.041108119396768616,5,0,0,0,7,0.0,0
1.4962356560944337,bai_mcts_conf,320,0.03543100198010851,5,0,0,0,6,0.08283573613403616,0
3.3496543915782757,bai_mcts_conf,4,0.48773476981364605,2,0,0,0,8,0.0,0
2.238721138568339,bai_mcts_conf,24,0.7367364486668861,4,0,0,0,8,0.0,0
0.6683439175686146,bai_mcts_conf,630,0.710999885053645,7,0,0,0,4,0.0,0
1.0,bai_mcts_conf,438,0.4448838560218342,6,0,0,0,5,0.0,0
1.0,bai_mcts_conf,234,0.412362676285404,6,0,0,0,7,0.0,0
1.4962356560944337,bai_mcts_conf,60,1.0033414311707123,5,0,0,0,8,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1273012709084278,1,0,0,0,9,0.5940558385300094,0
3.3496543915782757,bai_mcts_conf,4,0.05543689777674432,2,0,0,0,9,0.0,0
2.238721138568339,bai_mcts_conf,28,0.3156844883450862,4,0,0,0,9,0.0,0
1.4962356560944337,bai_mcts_conf,75,0.9553749846300257,5,0,0,0,9,0.0,0
1.0,bai_mcts_conf,894,0.31579994332179684,6,0,0,0,3,0.0,0
0.6683439175686146,bai_mcts_conf,609,0.3216114633480949,7,0,0,0,7,0.0,0
0.6683439175686146,bai_mcts_conf,1477,0.48688332491868014,7,0,0,0,3,0.0,0
5.011872336272722,bai_mcts_conf,2,0.4771816273967544,1,0,0,0,10,0.5932250774071126,0
0.44668359215096315,bai_mcts_conf,1144,0.735809962526873,8,0,0,0,2,0.0,0
1.0,bai_mcts_conf,318,0.5240476737358755,6,0,0,0,9,0.0,0
0.44668359215096315,bai_mcts_conf,1184,0.9543926709419555,8,0,0,0,1,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.062222258871240665,2,0,0,0,10,0.0,0
1.0,bai_mcts_conf,648,0.29890975309481194,6,0,0,0,8,0.0,0
2.238721138568339,bai_mcts_conf,32,0.2395548000489378,4,0,0,0,10,0.2511923451884881,0
1.4962356560944337,bai_mcts_conf,45,0.1507731582677745,5,0,0,0,10,0.0,0
1.0,bai_mcts_conf,540,0.5639840587810723,6,0,0,0,10,0.0,0
1.0,bai_mcts_conf,1854,0.08926152817879474,6,0,0,0,6,0.0,0
0.44668359215096315,bai_mcts_conf,2264,0.033595329640756066,8,0,0,0,0,0.033595329640756066,0
3.3496543915782757,bai_mcts_conf,4,0.34910275174527206,2,0,0,0,11,0.34910275174527206,0
5.011872336272722,bai_mcts_conf,2,0.10349561415617536,1,0,0,0,11,0.6802284260026044,0
2.238721138568339,bai_mcts_conf,28,0.2934913998274502,4,0,0,0,11,0.0,0
1.4962356560944337,bai_mcts_conf,120,0.10245372796842456,5,0,0,0,11,0.10245372796842456,0
0.6683439175686146,bai_mcts_conf,1960,0.10226734699793694,7,0,0,0,0,0.0,0
0.6683439175686146,bai_mcts_conf,1477,0.4290309740904057,7,0,0,0,9,0.0,0
0.6683439175686146,bai_mcts_conf,1603,0.3839378655359553,7,0,0,0,8,0.0,0
5.011872336272722,bai_mcts_conf,2,0.3021406598083223,1,0,0,0,12,1.0031132630722657,0
3.3496543915782757,bai_mcts_conf,4,0.06646393690562324,2,0,0,0,12,0.27287975011388843,0
0.6683439175686146,bai_mcts_conf,1372,0.6048296949333059,7,0,0,0,10,0.0,0
0.6683439175686146,bai_mcts_conf,2436,0.2332684214720948,7,0,0,0,6,0.0,0
2.238721138568339,bai_mcts_conf,32,0.09925629355842736,4,0,0,0,12,0.0,0
1.4962356560944337,bai_mcts_conf,40,0.3319787379063981,5,0,0,0,12,0.0,0
0.6683439175686146,bai_mcts_conf,3017,0.17068145178600913,7,0,0,0,2,0.0,0
1.0,bai_mcts_conf,990,0.1268201637644708,6,0,0,0,11,0.0,0
0.6683439175686146,bai_mcts_conf,420,0.6558681341938235,7,0,0,0,12,0.0,0
0.6683439175686146,bai_mcts_conf,2471,0.18159888718982486,7,0,0,0,5,0.0,0
5.011872336272722,bai_mcts_conf,2,0.45919278375068284,1,0,0,0,13,0.45919278375068284,0
0.44668359215096315,bai_mcts_conf,2288,0.3682753694483516,8,0,0,0,9,0.0,0
0.298538261891796,bai_mcts_conf,2736,0.7784762206443885,9,0,0,0,7,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.3543884843163738,2,0,0,0,13,0.3543884843163738,0
2.238721138568339,bai_mcts_conf,24,0.017196670162054506,4,0,0,0,13,0.1110876241760872,0
1.0,bai_mcts_conf,348,0.5328025762738964,6,0,0,0,12,0.0,0
0.44668359215096315,bai_mcts_conf,3744,0.3106331937331581,8,0,0,0,4,0.0,0
0.44668359215096315,bai_mcts_conf,1424,0.7277636722079897,8,0,0,0,11,0.0,0
1.4962356560944337,bai_mcts_conf,160,0.20290245390959205,5,0,0,0,13,0.0,0
0.44668359215096315,bai_mcts_conf,2144,0.6805511239480531,8,0,0,0,10,0.0,0
5.011872336272722,bai_mcts_conf,2,0.09158856161393203,1,0,0,0,14,0.0,0
2.238721138568339,bai_mcts_conf,24,0.2333810125202156,4,0,0,0,14,0.2430457918997222,0
3.3496543915782757,bai_mcts_conf,4,0.2409721261549136,2,0,0,0,14,0.2409721261549136,0
0.298538261891796,bai_mcts_conf,3447,0.6348373295410306,9,0,0,0,1,0.0,0
0.44668359215096315,bai_mcts_conf,3976,0.4691592650816223,8,0,0,0,3,0.0,0
1.4962356560944337,bai_mcts_conf,45,0.11867237281908949,5,0,0,0,14,0.0,0
0.6683439175686146,bai_mcts_conf,1855,0.4145051467994647,7,0,0,0,11,0.0,0
0.44668359215096315,bai_mcts_conf,4344,0.35558294643849386,8,0,0,0,5,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5732626173123063,1,0,0,0,15,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.12851608919879753,2,0,0,0,15,0.939907999290333,0
2.238721138568339,bai_mcts_conf,28,0.23628335584554794,4,0,0,0,15,0.0,0
1.0,bai_mcts_conf,678,0.13525557759562545,6,0,0,0,13,0.0,0
1.4962356560944337,bai_mcts_conf,115,0.003353400595761613,5,0,0,0,15,0.0,0
0.6683439175686146,bai_mcts_conf,532,0.8853180382725911,7,0,0,0,14,0.0,0
1.0,bai_mcts_conf,732,0.24312313518999007,6,0,0,0,15,0.0,0
0.44668359215096315,bai_mcts_conf,1272,0.6701349796365892,8,0,0,0,14,0.0,0
5.011872336272722,bai_mcts_conf,2,0.6492075664534229,1,0,0,0,16,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.45768609356005197,2,0,0,0,16,0.0,0
2.238721138568339,bai_mcts_conf,44,0.0428809551994771,4,0,0,0,16,0.47972177843049635,0
1.0,bai_mcts_conf,1482,0.14990836838509125,6,0,0,0,14,0.0,0
1.4962356560944337,bai_mcts_conf,75,0.4410103472870901,5,0,0,0,16,0.0,0
0.19952623149688797,bai_mcts_conf,5580,0.5855110803938905,10,0,0,0,1,0.0,0
1.0,bai_mcts_conf,150,0.39116408258846525,6,0,0,0,16,0.0,0
0.19952623149688797,bai_mcts_conf,2440,0.7836006984604629,10,0,0,0,13,0.0,0
0.298538261891796,bai_mcts_conf,3096,0.4819264337177511,9,0,0,0,14,0.0,0
5.011872336272722,bai_mcts_conf,2,0.6660441180614365,1,0,0,0,17,0.6660441180614365,0
3.3496543915782757,bai_mcts_conf,4,0.631424874848969,2,0,0,0,17,0.8372448539860182,0
2.238721138568339,bai_mcts_conf,32,0.0990958755948872,4,0,0,0,17,0.0,0
1.4962356560944337,bai_mcts_conf,70,0.163322108594516,5,0,0,0,17,0.0,0
0.6683439175686146,bai_mcts_conf,2926,0.3334958794430607,7,0,0,0,13,0.0,0
0.19952623149688797,bai_mcts_conf,6970,0.5235839807006397,10,0,0,0,3,0.0,0
1.0,bai_mcts_conf,576,0.1534061694772828,6,0,0,0,17,0.0,0
0.44668359215096315,bai_mcts_conf,5864,0.13952205176128674,8,0,0,0,6,0.0,0
0.6683439175686146,bai_mcts_conf,1869,0.39294993215647755,7,0,0,0,16,0.0,0
5.011872336272722,bai_mcts_conf,2,0.07399960097885216,1,0,0,0,18,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.26232051167731174,2,0,0,0,18,0.36574084753705494,0
0.298538261891796,bai_mcts_conf,6903,0.3103076342970166,9,0,0,0,3,0.0,0
2.238721138568339,bai_mcts_conf,24,0.42825290983277897,4,0,0,0,18,0.0,0
1.4962356560944337,bai_mcts_conf,80,0.40822201126418545,5,0,0,0,18,0.0,0
1.0,bai_mcts_conf,138,0.956501883167006,6,0,0,0,18,0.0,0
0.6683439175686146,bai_mcts_conf,2912,0.01718447912400256,7,0,0,0,15,0.0,0
0.6683439175686146,bai_mcts_conf,1379,0.2937789750573869,7,0,0,0,17,0.0,0
0.298538261891796,bai_mcts_conf,5589,0.42084895732080696,9,0,0,0,11,0.0,0
0.19952623149688797,bai_mcts_conf,6910,0.6057866192457695,10,0,0,0,9,0.0,0
5.011872336272722,bai_mcts_conf,2,0.003869009205334173,1,0,0,0,19,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5512795180591692,2,0,0,0,19,0.0,0
2.238721138568339,bai_mcts_conf,28,0.04385847428483114,4,0,0,0,19,0.0,0
0.298538261891796,bai_mcts_conf,8415,0.26940827558204994,9,0,0,0,5,0.0,0
1.4962356560944337,bai_mcts_conf,70,0.6707701740023149,5,0,0,0,19,0.0,0
0.19952623149688797,bai_mcts_conf,8240,0.5475879904542778,10,0,0,0,5,0.0,0
0.44668359215096315,bai_mcts_conf,7856,0.014144334693505733,8,0,0,0,7,0.014144334693505733,0
1.0,bai_mcts_conf,768,0.1928676708275434,6,0,0,0,19,0.0,0
0.44668359215096315,bai_mcts_conf,6008,0.04271787077839484,8,0,0,0,12,0.0,0
5.011872336272722,bai_mcts_conf,2,0.8375531458858441,1,0,0,0,20,1.0149571956014953,0
3.3496543915782757,bai_mcts_conf,4,0.5242646651380636,2,0,0,0,20,0.5242646651380636,0
0.44668359215096315,bai_mcts_conf,4680,0.1823249814673682,8,0,0,0,15,0.0,0
2.238721138568339,bai_mcts_conf,28,0.12793337632155977,4,0,0,0,20,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.042153703652764385,5,0,0,0,20,0.0,0
0.44668359215096315,bai_mcts_conf,2816,0.5741587966127089,8,0,0,0,18,0.0,0
0.19952623149688797,bai_mcts_conf,7000,0.6123729277622085,10,0,0,0,12,0.0,0
1.0,bai_mcts_conf,798,0.2874595215283886,6,0,0,0,20,0.0,0
5.011872336272722,bai_mcts_conf,2,0.35962288293397826,1,0,0,0,21,0.39285645542630343,0
3.3496543915782757,bai_mcts_conf,4,0.00496408929804959,2,0,0,0,21,0.266350713407828,0
2.238721138568339,bai_mcts_conf,24,0.40106303210294314,4,0,0,0,21,0.0,0
0.6683439175686146,bai_mcts_conf,1694,0.4915826341451661,7,0,0,0,19,0.0,0
0.298538261891796,bai_mcts_conf,4698,0.7077600722138249,9,0,0,0,17,0.0,0
1.4962356560944337,bai_mcts_conf,80,0.07357191691662135,5,0,0,0,21,0.22215076336018735,0
0.6683439175686146,bai_mcts_conf,3563,0.005372707296674939,7,0,0,0,18,0.005372707296674939,0
0.6683439175686146,bai_mcts_conf,1589,0.40155030674176806,7,0,0,0,20,0.0,0
1.0,bai_mcts_conf,714,0.11601285710938125,6,0,0,0,21,0.0,0
5.011872336272722,bai_mcts_conf,2,0.6512499200533632,1,0,0,0,22,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.7547556719485062,2,0,0,0,22,0.0,0
0.44668359215096315,bai_mcts_conf,10384,0.02957731884986492,8,0,0,0,8,0.0,0
2.238721138568339,bai_mcts_conf,28,0.6245172235770562,4,0,0,0,22,0.0,0
1.4962356560944337,bai_mcts_conf,70,0.027738500801267607,5,0,0,0,22,0.0,0
1.0,bai_mcts_conf,606,0.05276612525557356,6,0,0,0,22,0.0,0
0.19952623149688797,bai_mcts_conf,4950,0.7420638715080741,10,0,0,0,19,0.0,0
0.44668359215096315,bai_mcts_conf,2272,0.7256113070687267,8,0,0,0,21,0.0,0
0.298538261891796,bai_mcts_conf,12411,0.28560784151604013,9,0,0,0,9,0.0,0
5.011872336272722,bai_mcts_conf,2,0.742046789062957,1,0,0,0,23,0.8892023009318144,0
0.19952623149688797,bai_mcts_conf,12980,0.4280875114530154,10,0,0,0,0,0.0,0
0.6683439175686146,bai_mcts_conf,2380,0.1590632222161421,7,0,0,0,21,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5875217664158492,2,0,0,0,23,0.6240952790690375,0
0.6683439175686146,bai_mcts_conf,1603,0.3373151743668854,7,0,0,0,22,0.0,0
2.238721138568339,bai_mcts_conf,32,0.25248337098598883,4,0,0,0,23,0.25248337098598883,0
1.4962356560944337,bai_mcts_conf,70,0.07279585338343986,5,0,0,0,23,0.360864987805001,0
1.0,bai_mcts_conf,300,0.654520027050399,6,0,0,0,23,0.0,0
0.44668359215096315,bai_mcts_conf,8488,0.10777863525932707,8,0,0,0,16,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1428851124559143,1,0,0,0,24,0.19378593288212698,0
3.3496543915782757,bai_mcts_conf,4,0.04279654354059037,2,0,0,0,24,0.0,0
0.19952623149688797,bai_mcts_conf,13330,0.4428912138373904,10,0,0,0,10,0.0,0
0.298538261891796,bai_mcts_conf,13599,0.05566882573358578,9,0,0,0,2,0.0,0
2.238721138568339,bai_mcts_conf,24,0.440626630132011,4,0,0,0,24,0.0,0
1.4962356560944337,bai_mcts_conf,145,0.09543509983235765,5,0,0,0,24,0.09543509983235765,0
1.0,bai_mcts_conf,414,0.008468852342567335,6,0,0,0,24,0.008468852342567335,0
0.44668359215096315,bai_mcts_conf,11360,0.020901714064754273,8,0,0,0,13,0.0,0
0.298538261891796,bai_mcts_conf,12465,0.364405595765138,9,0,0,0,13,0.0,0
5.011872336272722,bai_mcts_conf,2,0.6477846435105463,1,0,0,0,25,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5067016431382712,2,0,0,0,25,0.0,0
0.19952623149688797,bai_mcts_conf,2770,0.8376076221242055,10,0,0,0,23,0.0,0
2.238721138568339,bai_mcts_conf,36,0.4411672170284817,4,0,0,0,25,0.0,0
0.6683439175686146,bai_mcts_conf,1631,0.3406533641437641,7,0,0,0,24,0.0,0
0.6683439175686146,bai_mcts_conf,2891,0.024361391188732373,7,0,0,0,23,0.0,0
1.4962356560944337,bai_mcts_conf,205,0.3292798109459598,5,0,0,0,25,0.3292798109459598,0
0.44668359215096315,bai_mcts_conf,9648,0.04968623270458794,8,0,0,0,17,0.0,0
0.298538261891796,bai_mcts_conf,16380,0.18536538697492655,9,0,0,0,0,0.0,0
5.011872336272722,bai_mcts_conf,2,0.718348426151713,1,0,0,0,26,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.31535495387174173,2,0,0,0,26,0.0,0
1.0,bai_mcts_conf,858,0.01471503510857941,6,0,0,0,25,0.0,0
2.238721138568339,bai_mcts_conf,28,0.8794962214883002,4,0,0,0,26,0.0,0
1.4962356560944337,bai_mcts_conf,135,0.12317411331587058,5,0,0,0,26,0.0,0
0.44668359215096315,bai_mcts_conf,8072,0.02572146672470854,8,0,0,0,20,0.0,0
1.0,bai_mcts_conf,360,0.6952528938091964,6,0,0,0,26,0.0,0
0.6683439175686146,bai_mcts_conf,1561,0.42527250489252477,7,0,0,0,25,0.0,0
0.298538261891796,bai_mcts_conf,15840,0.17207587613564934,9,0,0,0,12,0.0,0
0.6683439175686146,bai_mcts_conf,1092,0.591516839996229,7,0,0,0,26,0.0,0
5.011872336272722,bai_mcts_conf,2,0.09796359724322556,1,0,0,0,27,0.09796359724322556,0
0.44668359215096315,bai_mcts_conf,4896,0.4193988123334247,8,0,0,0,23,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.16293492919343655,2,0,0,0,27,0.5357302930786136,0
2.238721138568339,bai_mcts_conf,24,0.736658579221156,4,0,0,0,27,0.0,0
1.4962356560944337,bai_mcts_conf,55,0.12645215892432882,5,0,0,0,27,0.0,0
1.0,bai_mcts_conf,882,0.10086616516416735,6,0,0,0,27,0.0,0
0.6683439175686146,bai_mcts_conf,805,0.6162206977857461,7,0,0,0,27,0.0,0
0.298538261891796,bai_mcts_conf,19845,0.1615715392218613,9,0,0,0,4,0.0,0
0.19952623149688797,bai_mcts_conf,21900,0.323653751336352,10,0,0,0,4,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.3825334325900944,2,0,0,0,28,0.0,0
5.011872336272722,bai_mcts_conf,2,0.7198217679210126,1,0,0,0,28,0.7198217679210126,0
2.238721138568339,bai_mcts_conf,24,0.003007962156235333,4,0,0,0,28,0.003007962156235333,0
0.44668359215096315,bai_mcts_conf,10496,0.045732541091522805,8,0,0,0,19,0.0,0
1.4962356560944337,bai_mcts_conf,55,0.037531613827426646,5,0,0,0,28,0.037531613827426646,0
1.0,bai_mcts_conf,1254,0.013634391540572333,6,0,0,0,28,0.013634391540572333,0
0.298538261891796,bai_mcts_conf,20592,0.10796901716061047,9,0,0,0,8,0.0,0
0.6683439175686146,bai_mcts_conf,1330,0.5401714324971769,7,0,0,0,28,0.0,0
5.011872336272722,bai_mcts_conf,2,1.0048173109178733,1,0,0,0,29,0.0,0
0.298538261891796,bai_mcts_conf,15903,0.24472332503322058,9,0,0,0,16,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.18561015312171159,2,0,0,0,29,0.18561015312171159,0
2.238721138568339,bai_mcts_conf,28,0.6724778822353015,4,0,0,0,29,0.0,0
1.4962356560944337,bai_mcts_conf,50,0.19147128255255152,5,0,0,0,29,0.19147128255255152,0
1.0,bai_mcts_conf,210,0.11096190830273667,6,0,0,0,29,0.0,0
0.44668359215096315,bai_mcts_conf,10424,0.09999136650952423,8,0,0,0,22,0.0,0
0.44668359215096315,bai_mcts_conf,1320,0.7430880421426886,8,0,0,0,29,0.0,0
0.6683439175686146,bai_mcts_conf,1764,0.2165570840305251,7,0,0,0,29,0.0,0
5.011872336272722,bai_mcts_conf,2,0.42361969754940754,1,0,0,0,30,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.01869797138709739,2,0,0,0,30,0.0,0
2.238721138568339,bai_mcts_conf,28,0.10828064725535902,4,0,0,0,30,0.0,0
0.44668359215096315,bai_mcts_conf,8880,0.15230290860310292,8,0,0,0,24,0.0,0
0.44668359215096315,bai_mcts_conf,6992,0.17283937674956573,8,0,0,0,25,0.0,0
1.4962356560944337,bai_mcts_conf,95,0.6728260659418406,5,0,0,0,30,0.0,0
0.44668359215096315,bai_mcts_conf,7024,0.20266030709920857,8,0,0,0,26,0.0,0
1.0,bai_mcts_conf,1284,0.042633122512371946,6,0,0,0,30,0.042633122512371946,0
0.44668359215096315,bai_mcts_conf,4944,0.230365502813918,8,0,0,0,28,0.0,0
5.011872336272722,bai_mcts_conf,2,0.36898158858408014,1,0,0,0,31,0.8195285892425492,0
3.3496543915782757,bai_mcts_conf,4,0.08209394582368112,2,0,0,0,31,0.10614574126675702,0
2.238721138568339,bai_mcts_conf,32,0.04915644118553142,4,0,0,0,31,0.0,0
0.6683439175686146,bai_mcts_conf,1407,0.2788002804791456,7,0,0,0,30,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.09119701503101929,5,0,0,0,31,0.0,0
0.298538261891796,bai_mcts_conf,25488,0.07122209186326867,9,0,0,0,6,0.0,0
1.0,bai_mcts_conf,558,0.1498101915974741,6,0,0,0,31,0.0,0
0.298538261891796,bai_mcts_conf,10107,0.4044054018637291,9,0,0,0,25,0.0,0
0.44668359215096315,bai_mcts_conf,8856,0.12284924910468198,8,0,0,0,27,0.0,0
5.011872336272722,bai_mcts_conf,2,0.385820329624756,1,0,0,0,32,0.6751546583077359,0
3.3496543915782757,bai_mcts_conf,4,0.6348305040357667,2,0,0,0,32,0.6348305040357667,0
2.238721138568339,bai_mcts_conf,32,0.7339644698963961,4,0,0,0,32,0.0,0
0.6683439175686146,bai_mcts_conf,1638,0.3316945363599011,7,0,0,0,31,0.0,0
1.4962356560944337,bai_mcts_conf,150,0.10705810510704072,5,0,0,0,32,0.10705810510704072,0
1.0,bai_mcts_conf,630,0.07826941413576871,6,0,0,0,32,0.0,0
0.298538261891796,bai_mcts_conf,8658,0.3247210384327939,9,0,0,0,27,0.0,0
0.298538261891796,bai_mcts_conf,21879,0.09823616666203083,9,0,0,0,21,0.0,0
0.298538261891796,bai_mcts_conf,4032,0.5337088065277347,9,0,0,0,30,0.0,0
5.011872336272722,bai_mcts_conf,2,0.13172477313555553,1,0,0,0,33,0.5783232811138868,0
3.3496543915782757,bai_mcts_conf,4,0.9088804342015284,2,0,0,0,33,0.0,0
2.238721138568339,bai_mcts_conf,28,0.6709826227589972,4,0,0,0,33,0.0,0
1.4962356560944337,bai_mcts_conf,50,0.0006986758252240932,5,0,0,0,33,0.0,0
1.0,bai_mcts_conf,384,0.18396876941754936,6,0,0,0,33,0.0,0
0.19952623149688797,bai_mcts_conf,19850,0.30214998349474165,10,0,0,0,20,0.0,0
0.44668359215096315,bai_mcts_conf,5536,0.3052157213525204,8,0,0,0,30,0.0,0
0.6683439175686146,bai_mcts_conf,3227,0.15691933559845794,7,0,0,0,32,0.0,0
0.19952623149688797,bai_mcts_conf,6840,0.5742635645566336,10,0,0,0,30,0.0,0
5.011872336272722,bai_mcts_conf,2,0.29235874238441095,1,0,0,0,34,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5163986069198869,2,0,0,0,34,0.6849615271722971,0
2.238721138568339,bai_mcts_conf,24,0.038542069317521355,4,0,0,0,34,0.038542069317521355,0
0.298538261891796,bai_mcts_conf,31059,0.08950647273913725,9,0,0,0,10,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.7010373816020543,5,0,0,0,34,0.0,0
0.44668359215096315,bai_mcts_conf,1584,0.6950806343556757,8,0,0,0,33,0.0,0
1.0,bai_mcts_conf,84,0.16758611953483893,6,0,0,0,34,0.0,0
0.44668359215096315,bai_mcts_conf,3992,0.19443745904285858,8,0,0,0,32,0.0,0
0.298538261891796,bai_mcts_conf,27612,0.09540312580708532,9,0,0,0,15,0.0,0
0.6683439175686146,bai_mcts_conf,518,0.21851838314875227,7,0,0,0,34,0.0,0
5.011872336272722,bai_mcts_conf,2,0.36290554425578536,1,0,0,0,35,0.39651853654003943,0
3.3496543915782757,bai_mcts_conf,4,0.41225731695472634,2,0,0,0,35,0.0,0
0.19952623149688797,bai_mcts_conf,8060,0.532267657160095,10,0,0,0,31,0.0,0
2.238721138568339,bai_mcts_conf,24,0.047102965521295115,4,0,0,0,35,0.0,0
1.4962356560944337,bai_mcts_conf,100,0.1696515559576035,5,0,0,0,35,0.0,0
1.0,bai_mcts_conf,294,0.5680411240351497,6,0,0,0,35,0.0,0
0.19952623149688797,bai_mcts_conf,15220,0.32651589339885323,10,0,0,0,25,0.0,0
0.19952623149688797,bai_mcts_conf,4070,0.8392416064525201,10,0,0,0,33,0.0,0
0.298538261891796,bai_mcts_conf,24057,0.06936576470358258,9,0,0,0,22,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.04701405386605462,2,0,0,0,36,0.04701405386605462,0
5.011872336272722,bai_mcts_conf,2,0.1269282596751773,1,0,0,0,36,0.20772141619234707,0
2.238721138568339,bai_mcts_conf,28,0.0740351873754661,4,0,0,0,36,0.0,0
1.4962356560944337,bai_mcts_conf,60,0.5853547718641097,5,0,0,0,36,0.0,0
0.6683439175686146,bai_mcts_conf,1148,0.25641483037600454,7,0,0,0,35,0.0,0
1.0,bai_mcts_conf,306,0.5470921810322806,6,0,0,0,36,0.0,0
0.298538261891796,bai_mcts_conf,8046,0.3037696109019683,9,0,0,0,31,0.0,0
0.44668359215096315,bai_mcts_conf,8224,0.044455276301987645,8,0,0,0,31,0.0,0
0.6683439175686146,bai_mcts_conf,4620,0.09134883769201485,7,0,0,0,33,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5549136232641427,1,0,0,0,37,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5548681187086011,2,0,0,0,37,0.6145240385594577,0
2.238721138568339,bai_mcts_conf,28,0.39711214621805113,4,0,0,0,37,0.0,0
1.4962356560944337,bai_mcts_conf,145,0.6331782627458558,5,0,0,0,37,0.0,0
1.0,bai_mcts_conf,396,0.41564961602536665,6,0,0,0,37,0.0,0
0.298538261891796,bai_mcts_conf,28692,0.058383015739505106,9,0,0,0,18,0.0,0
0.298538261891796,bai_mcts_conf,5634,0.40529530522528834,9,0,0,0,33,0.0,0
0.298538261891796,bai_mcts_conf,12951,0.3472283116535322,9,0,0,0,29,0.0,0
0.298538261891796,bai_mcts_conf,20133,0.10556596584088895,9,0,0,0,24,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1132304130409274,1,0,0,0,38,0.27451736198935706,0
3.3496543915782757,bai_mcts_conf,4,0.18814569935520886,2,0,0,0,38,0.43597835140744423,0
2.238721138568339,bai_mcts_conf,28,0.866198533104275,4,0,0,0,38,0.0,0
0.6683439175686146,bai_mcts_conf,2191,0.22669121206809528,7,0,0,0,36,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.34473472842564457,5,0,0,0,38,0.0,0
0.44668359215096315,bai_mcts_conf,3264,0.43767741915831193,8,0,0,0,36,0.0,0
0.6683439175686146,bai_mcts_conf,1568,0.374060156446818,7,0,0,0,37,0.0,0
1.0,bai_mcts_conf,210,0.6535271933056945,6,0,0,0,38,0.0,0
0.19952623149688797,bai_mcts_conf,9830,0.5856230416880281,10,0,0,0,32,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.6495816748364616,2,0,0,0,39,0.6495816748364616,0
5.011872336272722,bai_mcts_conf,2,0.416868039442027,1,0,0,0,39,0.416868039442027,0
0.298538261891796,bai_mcts_conf,17325,0.11081083959817462,9,0,0,0,28,0.0,0
2.238721138568339,bai_mcts_conf,28,0.3334619309447564,4,0,0,0,39,0.0,0
0.44668359215096315,bai_mcts_conf,2088,0.5486953127300336,8,0,0,0,37,0.0,0
1.4962356560944337,bai_mcts_conf,100,0.0965898205204132,5,0,0,0,39,0.0,0
1.0,bai_mcts_conf,210,0.6282609424465719,6,0,0,0,39,0.0,0
0.6683439175686146,bai_mcts_conf,875,0.49920741401483903,7,0,0,0,39,0.0,0
0.6683439175686146,bai_mcts_conf,1554,0.3400216636863993,7,0,0,0,38,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.4144335703112403,2,0,0,0,40,0.0,0
5.011872336272722,bai_mcts_conf,2,0.2416250632569945,1,0,0,0,40,0.0,0
2.238721138568339,bai_mcts_conf,32,0.003911461539844563,4,0,0,0,40,0.0,0
1.4962356560944337,bai_mcts_conf,50,0.023272318435933137,5,0,0,0,40,0.0,0
0.44668359215096315,bai_mcts_conf,5984,0.10305742222754555,8,0,0,0,35,0.0,0
1.0,bai_mcts_conf,816,0.02514117492763246,6,0,0,0,40,0.0,0
0.44668359215096315,bai_mcts_conf,2464,0.5284159625291656,8,0,0,0,38,0.0,0
0.19952623149688797,bai_mcts_conf,20940,0.26189062284277487,10,0,0,0,28,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5522408652781503,1,0,0,0,41,0.5522408652781503,0
3.3496543915782757,bai_mcts_conf,4,0.20335006896450292,2,0,0,0,41,0.4481234547135229,0
2.238721138568339,bai_mcts_conf,32,0.15357517480956995,4,0,0,0,41,0.0,0
0.19952623149688797,bai_mcts_conf,36590,0.05528620487629543,10,0,0,0,7,0.0,0
0.6683439175686146,bai_mcts_conf,2464,0.3206553363432654,7,0,0,0,40,0.0,0
0.298538261891796,bai_mcts_conf,24453,0.03944031781802071,9,0,0,0,23,0.0,0
1.4962356560944337,bai_mcts_conf,275,0.15697213786368747,5,0,0,0,41,0.0,0
1.0,bai_mcts_conf,378,0.3625772285819555,6,0,0,0,41,0.0,0
0.6683439175686146,bai_mcts_conf,1764,0.2914152194570132,7,0,0,0,41,0.0,0
0.19952623149688797,bai_mcts_conf,3700,0.798569125710237,10,0,0,0,40,0.0,0
0.298538261891796,bai_mcts_conf,22446,0.17221865033468475,9,0,0,0,26,0.0,0
5.011872336272722,bai_mcts_conf,2,0.0781648775981123,1,0,0,0,42,0.16146574692308957,0
3.3496543915782757,bai_mcts_conf,4,0.43825730597328727,2,0,0,0,42,0.0,0
2.238721138568339,bai_mcts_conf,28,0.10584460033595722,4,0,0,0,42,0.0,0
1.4962356560944337,bai_mcts_conf,85,0.2411482184628222,5,0,0,0,42,0.0,0
0.298538261891796,bai_mcts_conf,2736,0.31316091398907897,9,0,0,0,41,0.0,0
1.0,bai_mcts_conf,498,0.15196787588810556,6,0,0,0,42,0.0,0
0.298538261891796,bai_mcts_conf,12699,0.018240161086794604,9,0,0,0,34,0.0,0
5.011872336272722,bai_mcts_conf,2,0.4230420919878233,1,0,0,0,43,0.9212802955104447,0
3.3496543915782757,bai_mcts_conf,4,0.7922738341047804,2,0,0,0,43,0.9608195103546744,0
2.238721138568339,bai_mcts_conf,24,0.9146789333265342,4,0,0,0,43,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.7279483959576252,5,0,0,0,43,0.0,0
0.298538261891796,bai_mcts_conf,31437,0.05314648972240654,9,0,0,0,19,0.0,0
0.6683439175686146,bai_mcts_conf,1435,0.26456744368117313,7,0,0,0,42,0.0,0
0.44668359215096315,bai_mcts_conf,6776,0.3237992783188137,8,0,0,0,39,0.0,0
1.0,bai_mcts_conf,528,0.3865445062679784,6,0,0,0,43,0.0,0
0.298538261891796,bai_mcts_conf,7443,0.3926420007834852,9,0,0,0,40,0.0,0
0.298538261891796,bai_mcts_conf,8145,0.30227677216096316,9,0,0,0,39,0.0,0
5.011872336272722,bai_mcts_conf,2,0.9096302602296205,1,0,0,0,44,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.6552815465886301,2,0,0,0,44,0.97222826455133,0
2.238721138568339,bai_mcts_conf,32,0.1734458741494198,4,0,0,0,44,0.0,0
1.4962356560944337,bai_mcts_conf,230,0.020699183780986452,5,0,0,0,44,0.053726067414414214,0
1.0,bai_mcts_conf,522,0.202377278204795,6,0,0,0,44,0.0,0
0.6683439175686146,bai_mcts_conf,2135,0.17399380512873686,7,0,0,0,43,0.0,0
0.44668359215096315,bai_mcts_conf,2472,0.404186792146217,8,0,0,0,43,0.0,0
0.19952623149688797,bai_mcts_conf,6300,0.43477025626380605,10,0,0,0,41,0.0,0
5.011872336272722,bai_mcts_conf,2,0.0058636353120540274,1,0,0,0,45,0.0058636353120540274,0
3.3496543915782757,bai_mcts_conf,4,0.3728681960848772,2,0,0,0,45,0.7315583325864603,0
0.19952623149688797,bai_mcts_conf,44380,0.07534885901094945,10,0,0,0,8,0.0,0
2.238721138568339,bai_mcts_conf,32,0.031056652683051134,4,0,0,0,45,0.1538379925526896,0
0.6683439175686146,bai_mcts_conf,1092,0.5882107809745976,7,0,0,0,44,0.0,0
1.4962356560944337,bai_mcts_conf,190,0.019763183581364974,5,0,0,0,45,0.0,0
0.44668359215096315,bai_mcts_conf,7488,0.10204685026859384,8,0,0,0,41,0.0,0
1.0,bai_mcts_conf,678,0.17346745115459772,6,0,0,0,45,0.0,0
0.44668359215096315,bai_mcts_conf,9272,0.03948215146911904,8,0,0,0,40,0.0,0
0.19952623149688797,bai_mcts_conf,36300,0.12756391427694802,10,0,0,0,22,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1915995298815707,1,0,0,0,46,0.0,0
0.6683439175686146,bai_mcts_conf,1092,0.10130885538734935,7,0,0,0,45,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.029856209882976437,2,0,0,0,46,0.1577909760802192,0
2.238721138568339,bai_mcts_conf,24,0.8096200034794483,4,0,0,0,46,0.0,0
1.4962356560944337,bai_mcts_conf,85,0.915521460142692,5,0,0,0,46,0.0,0
1.0,bai_mcts_conf,534,0.012452369924496942,6,0,0,0,46,0.012452369924496942,0
0.19952623149688797,bai_mcts_conf,54350,0.06438184607565955,10,0,0,0,2,0.0,0
0.19952623149688797,bai_mcts_conf,44370,0.10667447383240036,10,0,0,0,11,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1382650657957658,1,0,0,0,47,0.19096977933438675,0
3.3496543915782757,bai_mcts_conf,4,0.41830283448885686,2,0,0,0,47,0.6103387725286276,0
2.238721138568339,bai_mcts_conf,24,0.26033859118109004,4,0,0,0,47,0.0,0
1.4962356560944337,bai_mcts_conf,100,0.0011028188223143331,5,0,0,0,47,0.0,0
0.6683439175686146,bai_mcts_conf,1036,0.5945086878531955,7,0,0,0,46,0.0,0
1.0,bai_mcts_conf,324,0.7649094779211625,6,0,0,0,47,0.0,0
0.44668359215096315,bai_mcts_conf,2456,0.0788853481473577,8,0,0,0,45,0.0,0
0.19952623149688797,bai_mcts_conf,8410,0.40531523854181906,10,0,0,0,42,0.0,0
0.19952623149688797,bai_mcts_conf,36760,0.19084110391928566,10,0,0,0,24,0.0,0
5.011872336272722,bai_mcts_conf,2,0.10867378852708831,1,0,0,0,48,0.17009813728002054,0
0.44668359215096315,bai_mcts_conf,3104,0.43010761445692447,8,0,0,0,46,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.011530195768949314,2,0,0,0,48,0.0,0
2.238721138568339,bai_mcts_conf,24,0.5401452717504363,4,0,0,0,48,0.0,0
1.4962356560944337,bai_mcts_conf,45,0.3864677749546901,5,0,0,0,48,0.0,0
0.6683439175686146,bai_mcts_conf,2233,0.18995047997971737,7,0,0,0,47,0.0,0
0.44668359215096315,bai_mcts_conf,1648,0.70883025808289,8,0,0,0,47,0.0,0
1.0,bai_mcts_conf,234,0.7888786349941865,6,0,0,0,48,0.0,0
0.298538261891796,bai_mcts_conf,25866,0.13026138369515206,9,0,0,0,32,0.0,0
0.19952623149688797,bai_mcts_conf,39510,0.14656645554947523,10,0,0,0,21,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5150944742803372,1,0,0,0,49,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.11768991154681863,2,0,0,0,49,0.11768991154681863,0
0.44668359215096315,bai_mcts_conf,19976,0.05582550225202465,8,0,0,0,34,0.0,0
2.238721138568339,bai_mcts_conf,28,0.3801810608238192,4,0,0,0,49,0.3801810608238192,0
1.0,bai_mcts_conf,60,0.4157557803439813,6,0,0,0,49,0.0,0
1.4962356560944337,bai_mcts_conf,120,0.00592043629258221,5,0,0,0,49,0.00592043629258221,0
0.19952623149688797,bai_mcts_conf,9200,0.3828219687322125,10,0,0,0,44,0.0,0
0.6683439175686146,bai_mcts_conf,2415,0.08214044210813798,7,0,0,0,48,0.0,0
5.011872336272722,bai_mcts_conf,2,0.4603174455032695,1,0,0,0,50,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.32067246602982724,2,0,0,0,50,0.0,0
0.44668359215096315,bai_mcts_conf,13216,0.027828900003689094,8,0,0,0,42,0.0,0
0.6683439175686146,bai_mcts_conf,987,0.41107274163750285,7,0,0,0,49,0.0,0
1.4962356560944337,bai_mcts_conf,40,0.23058669839289525,5,0,0,0,50,0.0,0
2.238721138568339,bai_mcts_conf,32,0.2924586901732038,4,0,0,0,50,0.0,0
0.298538261891796,bai_mcts_conf,12951,0.2832122153497201,9,0,0,0,42,0.0,0
0.298538261891796,bai_mcts_conf,4914,0.46252937426296503,9,0,0,0,46,0.0,0
1.0,bai_mcts_conf,630,0.2019578143102536,6,0,0,0,50,0.0,0
5.011872336272722,bai_mcts_conf,2,0.08208346802210231,1,0,0,0,51,0.27756514895466955,0
0.19952623149688797,bai_mcts_conf,50130,0.07491089883231528,10,0,0,0,16,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5632055185574383,2,0,0,0,51,0.0,0
2.238721138568339,bai_mcts_conf,24,0.25816960351218965,4,0,0,0,51,0.0,0
0.44668359215096315,bai_mcts_conf,3272,0.4360336810714225,8,0,0,0,48,0.0,0
1.4962356560944337,bai_mcts_conf,105,0.10780180602028544,5,0,0,0,51,0.0,0
0.298538261891796,bai_mcts_conf,18648,0.13002141028746705,9,0,0,0,37,0.0,0
1.0,bai_mcts_conf,168,0.5850220159243835,6,0,0,0,51,0.0,0
0.19952623149688797,bai_mcts_conf,19240,0.331238105344271,10,0,0,0,39,0.0,0
5.011872336272722,bai_mcts_conf,2,0.10380854900456438,1,0,0,0,52,0.6320888188244478,0
3.3496543915782757,bai_mcts_conf,4,0.77197987320003,2,0,0,0,52,0.8842744936167379,0
0.6683439175686146,bai_mcts_conf,2072,0.031184987546089893,7,0,0,0,50,0.0,0
2.238721138568339,bai_mcts_conf,24,0.6616952891137,4,0,0,0,52,0.6616952891137,0
1.4962356560944337,bai_mcts_conf,60,0.21516730862355793,5,0,0,0,52,0.0,0
1.0,bai_mcts_conf,114,0.1646468817052078,6,0,0,0,52,0.0,0
0.44668359215096315,bai_mcts_conf,1608,0.5784180008755331,8,0,0,0,51,0.0,0
0.298538261891796,bai_mcts_conf,26856,0.03038970045987366,9,0,0,0,35,0.0,0
0.44668359215096315,bai_mcts_conf,4072,0.4026140762201935,8,0,0,0,49,0.0,0
5.011872336272722,bai_mcts_conf,2,0.8830655550775375,1,0,0,0,53,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.8431606883298992,2,0,0,0,53,1.1632471056142388,0
0.298538261891796,bai_mcts_conf,4041,0.6170520188885527,9,0,0,0,50,0.0,0
2.238721138568339,bai_mcts_conf,24,0.7249974537994788,4,0,0,0,53,0.0,0
1.4962356560944337,bai_mcts_conf,70,0.5081882695768285,5,0,0,0,53,0.0,0
0.298538261891796,bai_mcts_conf,47160,0.013184041031209404,9,0,0,0,20,0.0,0
1.0,bai_mcts_conf,480,0.04095662935326416,6,0,0,0,53,0.0,0
0.19952623149688797,bai_mcts_conf,23860,0.338230046732263,10,0,0,0,36,0.0,0
0.298538261891796,bai_mcts_conf,23625,0.10221412110643646,9,0,0,0,36,0.0,0
0.6683439175686146,bai_mcts_conf,2198,0.041192257839295365,7,0,0,0,52,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.023785000964368308,2,0,0,0,54,0.0,0
5.011872336272722,bai_mcts_conf,2,0.15050345547804422,1,0,0,0,54,0.0,0
0.44668359215096315,bai_mcts_conf,12688,0.04475290925511599,8,0,0,0,44,0.0,0
2.238721138568339,bai_mcts_conf,28,0.3275103590022752,4,0,0,0,54,0.3275103590022752,0
1.4962356560944337,bai_mcts_conf,65,0.2761852454304097,5,0,0,0,54,0.0,0
0.6683439175686146,bai_mcts_conf,3535,0.056971515150915586,7,0,0,0,51,0.0,0
1.0,bai_mcts_conf,300,0.5293422340037206,6,0,0,0,54,0.0,0
0.44668359215096315,bai_mcts_conf,3688,0.43616459576046784,8,0,0,0,52,0.0,0
5.011872336272722,bai_mcts_conf,2,0.2447438460723923,1,0,0,0,55,0.26225393084686766,0
3.3496543915782757,bai_mcts_conf,4,0.19740376025017348,2,0,0,0,55,0.19740376025017348,0
2.238721138568339,bai_mcts_conf,24,0.697170989226207,4,0,0,0,55,0.0,0
0.19952623149688797,bai_mcts_conf,12000,0.34567597870356526,10,0,0,0,45,0.0,0
1.4962356560944337,bai_mcts_conf,55,0.20180426197825652,5,0,0,0,55,0.0,0
0.19952623149688797,bai_mcts_conf,36150,0.1119010647554366,10,0,0,0,29,0.0,0
0.6683439175686146,bai_mcts_conf,1582,0.17192914479053378,7,0,0,0,54,0.0,0
1.0,bai_mcts_conf,516,0.26157588879064386,6,0,0,0,55,0.0,0
0.19952623149688797,bai_mcts_conf,65550,0.043074715958109744,10,0,0,0,14,0.0,0
5.011872336272722,bai_mcts_conf,2,0.04408323287686411,1,0,0,0,56,0.21161084958161624,0
3.3496543915782757,bai_mcts_conf,4,0.6749376182903957,2,0,0,0,56,0.0,0
2.238721138568339,bai_mcts_conf,24,0.26667486491750614,4,0,0,0,56,0.0,0
1.4962356560944337,bai_mcts_conf,140,0.2263726930402301,5,0,0,0,56,0.0,0
0.6683439175686146,bai_mcts_conf,3038,0.07887064845751146,7,0,0,0,53,0.07887064845751146,0
0.298538261891796,bai_mcts_conf,2691,0.6425135654838205,9,0,0,0,53,0.0,0
1.0,bai_mcts_conf,228,0.7213543172261812,6,0,0,0,56,0.0,0
0.298538261891796,bai_mcts_conf,17352,0.15709035553170247,9,0,0,0,43,0.0,0
0.6683439175686146,bai_mcts_conf,1302,0.5793981657291876,7,0,0,0,56,0.0,0
5.011872336272722,bai_mcts_conf,2,0.3527692992814253,1,0,0,0,57,0.5438636499311631,0
3.3496543915782757,bai_mcts_conf,4,0.08994095784362477,2,0,0,0,57,0.08994095784362477,0
2.238721138568339,bai_mcts_conf,28,0.17432852780760255,4,0,0,0,57,0.0,0
1.4962356560944337,bai_mcts_conf,60,0.7473398457154219,5,0,0,0,57,0.0,0
0.6683439175686146,bai_mcts_conf,3738,0.06753922523376144,7,0,0,0,55,0.0,0
0.44668359215096315,bai_mcts_conf,4488,0.3388005824499505,8,0,0,0,54,0.0,0
0.44668359215096315,bai_mcts_conf,9840,0.3404834178370981,8,0,0,0,50,0.0,0
0.298538261891796,bai_mcts_conf,7560,0.3916055422101903,9,0,0,0,51,0.0,0
0.19952623149688797,bai_mcts_conf,14550,0.3786449928311857,10,0,0,0,47,0.0,0
1.0,bai_mcts_conf,492,0.08564084504120384,6,0,0,0,57,0.0,0
5.011872336272722,bai_mcts_conf,2,0.07613848722004457,1,0,0,0,58,0.07613848722004457,0
3.3496543915782757,bai_mcts_conf,4,0.943750143323598,2,0,0,0,58,1.211082202635025,0
2.238721138568339,bai_mcts_conf,24,0.8355416220724445,4,0,0,0,58,0.0,0
1.4962356560944337,bai_mcts_conf,100,0.18378259109752237,5,0,0,0,58,0.0,0
0.298538261891796,bai_mcts_conf,4869,0.3144819063965629,9,0,0,0,54,0.0,0
1.0,bai_mcts_conf,276,0.3985041686802906,6,0,0,0,58,0.0,0
0.44668359215096315,bai_mcts_conf,5624,0.31120232589816355,8,0,0,0,53,0.0,0
0.44668359215096315,bai_mcts_conf,1648,0.4876565540122524,8,0,0,0,57,0.0,0
5.011872336272722,bai_mcts_conf,2,0.047668485910666636,1,0,0,0,59,0.047668485910666636,0
3.3496543915782757,bai_mcts_conf,4,0.2899387244713887,2,0,0,0,59,0.3078981526038729,0
2.238721138568339,bai_mcts_conf,24,0.07129006855345832,4,0,0,0,59,0.10216951162859855,0
1.4962356560944337,bai_mcts_conf,50,0.2355790663668209,5,0,0,0,59,0.0,0
0.44668359215096315,bai_mcts_conf,4272,0.48429747862748873,8,0,0,0,56,0.0,0
0.19952623149688797,bai_mcts_conf,8800,0.5662413466764045,10,0,0,0,52,0.0,0
0.44668359215096315,bai_mcts_conf,6432,0.2802700577623216,8,0,0,0,55,0.0,0
1.0,bai_mcts_conf,252,0.8491107264315769,6,0,0,0,59,0.0,0
0.44668359215096315,bai_mcts_conf,1968,0.5938190836228823,8,0,0,0,58,0.0,0
5.011872336272722,bai_mcts_conf,2,0.3011535761475712,1,0,0,0,60,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.4198857997241834,2,0,0,0,60,0.6418080245546061,0
0.298538261891796,bai_mcts_conf,28935,0.07793995403499165,9,0,0,0,38,0.0,0
2.238721138568339,bai_mcts_conf,28,0.014342209216876789,4,0,0,0,60,0.014342209216876789,0
1.4962356560944337,bai_mcts_conf,45,0.15232374187764464,5,0,0,0,60,0.22204952274651535,0
0.298538261891796,bai_mcts_conf,2601,0.6877233501766384,9,0,0,0,58,0.0,0
0.6683439175686146,bai_mcts_conf,1876,0.31290734286576005,7,0,0,0,59,0.0,0
0.44668359215096315,bai_mcts_conf,2296,0.44607273655050594,8,0,0,0,59,0.0,0
1.0,bai_mcts_conf,1350,0.06331231695993123,6,0,0,0,60,0.0,0
5.011872336272722,bai_mcts_conf,2,0.7082448972806437,1,0,0,0,61,0.7678628611227845,0
3.3496543915782757,bai_mcts_conf,4,0.10342873719773493,2,0,0,0,61,0.10342873719773493,0
2.238721138568339,bai_mcts_conf,24,0.08026066371133389,4,0,0,0,61,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.4912125867885089,5,0,0,0,61,0.0,0
0.6683439175686146,bai_mcts_conf,4361,0.016450550436030165,7,0,0,0,58,0.0,0
0.6683439175686146,bai_mcts_conf,5236,0.12804664734965554,7,0,0,0,57,0.0,0
1.0,bai_mcts_conf,330,0.36360744236187115,6,0,0,0,61,0.0,0
0.298538261891796,bai_mcts_conf,2943,0.6191292269649888,9,0,0,0,59,0.0,0
0.44668359215096315,bai_mcts_conf,3328,0.47494024205729923,8,0,0,0,60,0.0,0
5.011872336272722,bai_mcts_conf,2,0.4832698690688746,1,0,0,0,62,0.4832698690688746,0
3.3496543915782757,bai_mcts_conf,4,0.2987739450205096,2,0,0,0,62,0.0,0
2.238721138568339,bai_mcts_conf,24,0.27465867401217503,4,0,0,0,62,0.27465867401217503,0
1.4962356560944337,bai_mcts_conf,110,0.21090762209013514,5,0,0,0,62,0.0,0
1.0,bai_mcts_conf,192,0.01035322882594647,6,0,0,0,62,0.01035322882594647,0
0.19952623149688797,bai_mcts_conf,11330,0.40999139163466447,10,0,0,0,53,0.0,0
0.298538261891796,bai_mcts_conf,11880,0.15231976590278729,9,0,0,0,52,0.0,0
0.298538261891796,bai_mcts_conf,7155,0.5198750651199098,9,0,0,0,57,0.0,0
0.6683439175686146,bai_mcts_conf,3591,0.23655909391824648,7,0,0,0,60,0.0,0
5.011872336272722,bai_mcts_conf,2,0.7326260907650024,1,0,0,0,63,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.4041287753145322,2,0,0,0,63,0.4041287753145322,0
2.238721138568339,bai_mcts_conf,32,0.2500613957763371,4,0,0,0,63,0.2500613957763371,0
0.298538261891796,bai_mcts_conf,10026,0.2679811958409899,9,0,0,0,55,0.0,0
1.4962356560944337,bai_mcts_conf,95,0.7469287499757946,5,0,0,0,63,0.0,0
1.0,bai_mcts_conf,300,0.7147613369417529,6,0,0,0,63,0.0,0
0.6683439175686146,bai_mcts_conf,2107,0.02766158787750639,7,0,0,0,62,0.0,0
0.298538261891796,bai_mcts_conf,16749,0.167961116834485,9,0,0,0,49,0.0,0
0.6683439175686146,bai_mcts_conf,2142,0.19537630479481205,7,0,0,0,63,0.0,0
5.011872336272722,bai_mcts_conf,2,0.08933856453241074,1,0,0,0,64,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.004248237033793734,2,0,0,0,64,0.004248237033793734,0
2.238721138568339,bai_mcts_conf,32,0.11057980655222943,4,0,0,0,64,0.0,0
0.6683439175686146,bai_mcts_conf,3556,0.004083261582958464,7,0,0,0,61,0.004083261582958464,0
1.4962356560944337,bai_mcts_conf,75,0.7402462268591181,5,0,0,0,64,0.0,0
1.0,bai_mcts_conf,414,0.5789380880517132,6,0,0,0,64,0.0,0
0.44668359215096315,bai_mcts_conf,2680,0.5490702889827803,8,0,0,0,63,0.0,0
0.298538261891796,bai_mcts_conf,23661,0.10639448573177468,9,0,0,0,47,0.0,0
0.44668359215096315,bai_mcts_conf,1064,0.17574016772005763,8,0,0,0,64,0.0,0
5.011872336272722,bai_mcts_conf,2,0.10418911687224774,1,0,0,0,65,0.38458278532340495,0
0.6683439175686146,bai_mcts_conf,1512,0.008060941983958347,7,0,0,0,64,0.0,0
0.19952623149688797,bai_mcts_conf,51440,0.04503030872733138,10,0,0,0,26,0.0,0
2.238721138568339,bai_mcts_conf,28,0.3657426128364927,4,0,0,0,65,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.20283912868542053,2,0,0,0,65,0.7610878461971429,0
1.4962356560944337,bai_mcts_conf,65,1.181834975082785,5,0,0,0,65,0.0,0
1.0,bai_mcts_conf,612,0.1610934524626595,6,0,0,0,65,0.0,0
0.298538261891796,bai_mcts_conf,23139,0.0245762364883233,9,0,0,0,48,0.0,0
0.19952623149688797,bai_mcts_conf,27840,0.31572048075210013,10,0,0,0,46,0.0,0
5.011872336272722,bai_mcts_conf,2,0.25167450371373823,1,0,0,0,66,0.25167450371373823,0
3.3496543915782757,bai_mcts_conf,4,0.10424441284689934,2,0,0,0,66,0.0,0
0.19952623149688797,bai_mcts_conf,14260,0.42846065642146947,10,0,0,0,56,0.0,0
2.238721138568339,bai_mcts_conf,24,0.19684109789290205,4,0,0,0,66,0.0,0
1.4962356560944337,bai_mcts_conf,40,0.2128733097370974,5,0,0,0,66,0.0,0
0.44668359215096315,bai_mcts_conf,1192,0.9560872120882284,8,0,0,0,65,0.0,0
0.298538261891796,bai_mcts_conf,2610,0.5684552339078768,9,0,0,0,64,0.0,0
0.6683439175686146,bai_mcts_conf,784,0.6300558485978982,7,0,0,0,66,0.0,0
0.6683439175686146,bai_mcts_conf,1715,0.22068100296007165,7,0,0,0,65,0.0,0
5.011872336272722,bai_mcts_conf,2,0.39341434280218923,1,0,0,0,67,0.8677250704194943,0
3.3496543915782757,bai_mcts_conf,4,0.11752941504311298,2,0,0,0,67,0.0,0
0.19952623149688797,bai_mcts_conf,15970,0.3363285215740772,10,0,0,0,55,0.0,0
1.0,bai_mcts_conf,726,0.12234025267552173,6,0,0,0,66,0.0,0
2.238721138568339,bai_mcts_conf,40,0.1739112746849074,4,0,0,0,67,0.0,0
1.4962356560944337,bai_mcts_conf,110,0.38301540321918415,5,0,0,0,67,0.0,0
0.298538261891796,bai_mcts_conf,10197,0.3481536090363244,9,0,0,0,60,0.0,0
0.19952623149688797,bai_mcts_conf,38990,0.07852386676369294,10,0,0,0,38,0.0,0
1.0,bai_mcts_conf,1116,0.024045264276746137,6,0,0,0,67,0.0,0
5.011872336272722,bai_mcts_conf,2,0.10930967127495661,1,0,0,0,68,0.3782460855876981,0
0.44668359215096315,bai_mcts_conf,1936,0.41792008690947346,8,0,0,0,66,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.2503005545752428,2,0,0,0,68,0.45488943920974023,0
1.4962356560944337,bai_mcts_conf,70,0.011363629284016685,5,0,0,0,68,0.08648417855349999,0
2.238721138568339,bai_mcts_conf,36,0.14254407512374678,4,0,0,0,68,0.14254407512374678,0
0.6683439175686146,bai_mcts_conf,1834,0.42033640653964355,7,0,0,0,67,0.0,0
0.298538261891796,bai_mcts_conf,9081,0.3142817079611866,9,0,0,0,63,0.0,0
1.0,bai_mcts_conf,534,0.35736999226299604,6,0,0,0,68,0.0,0
0.6683439175686146,bai_mcts_conf,1575,0.1894513766206296,7,0,0,0,68,0.0,0
5.011872336272722,bai_mcts_conf,2,0.07294130846592273,1,0,0,0,69,0.7863750700921499,0
3.3496543915782757,bai_mcts_conf,4,0.07561862961974608,2,0,0,0,69,0.36318406805600567,0
2.238721138568339,bai_mcts_conf,28,0.4490692886414607,4,0,0,0,69,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.9836566127313937,5,0,0,0,69,0.0,0
1.0,bai_mcts_conf,78,0.5868429437519116,6,0,0,0,69,0.0,0
0.298538261891796,bai_mcts_conf,20097,0.01789234722509292,9,0,0,0,56,0.0,0
0.298538261891796,bai_mcts_conf,12267,0.29306028847821697,9,0,0,0,61,0.0,0
0.44668359215096315,bai_mcts_conf,12424,0.12027994523463015,8,0,0,0,61,0.0,0
0.298538261891796,bai_mcts_conf,5139,0.393739327815235,9,0,0,0,66,0.0,0
5.011872336272722,bai_mcts_conf,2,0.7599380613547191,1,0,0,0,70,0.9130130082021608,0
3.3496543915782757,bai_mcts_conf,4,0.0003577515540378329,2,0,0,0,70,0.0003577515540378329,0
2.238721138568339,bai_mcts_conf,28,0.049675474385690865,4,0,0,0,70,0.049675474385690865,0
1.4962356560944337,bai_mcts_conf,140,0.12109352182929678,5,0,0,0,70,0.16761330861893464,0
0.19952623149688797,bai_mcts_conf,17260,0.4102545356142897,10,0,0,0,59,0.0,0
0.44668359215096315,bai_mcts_conf,3864,0.2969853492828296,8,0,0,0,68,0.0,0
0.44668359215096315,bai_mcts_conf,1504,0.7734429836675178,8,0,0,0,69,0.0,0
1.0,bai_mcts_conf,594,0.34339619074987016,6,0,0,0,70,0.0,0
0.44668359215096315,bai_mcts_conf,14568,0.0023854039751229905,8,0,0,0,62,0.0023854039751229905,0
5.011872336272722,bai_mcts_conf,2,0.4569730983666245,1,0,0,0,71,0.4569730983666245,0
3.3496543915782757,bai_mcts_conf,4,0.04009582350573204,2,0,0,0,71,0.08024688181635575,0
0.19952623149688797,bai_mcts_conf,16760,0.41972579461908177,10,0,0,0,62,0.0,0
2.238721138568339,bai_mcts_conf,32,0.030660934395758455,4,0,0,0,71,0.2778306216432662,0
0.298538261891796,bai_mcts_conf,3888,0.6021877779640412,9,0,0,0,70,0.0,0
0.6683439175686146,bai_mcts_conf,4669,0.004275332059485937,7,0,0,0,69,0.004275332059485937,0
1.4962356560944337,bai_mcts_conf,110,0.2587351369880184,5,0,0,0,71,0.0,0
0.298538261891796,bai_mcts_conf,5688,0.4711205185505505,9,0,0,0,69,0.0,0
0.298538261891796,bai_mcts_conf,9342,0.2250744163189613,9,0,0,0,68,0.0,0
5.011872336272722,bai_mcts_conf,2,0.13640062387059304,1,0,0,0,72,0.13640062387059304,0
1.0,bai_mcts_conf,378,0.2813358787403559,6,0,0,0,71,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.24810434179821783,2,0,0,0,72,0.0,0
2.238721138568339,bai_mcts_conf,32,0.1589736113963538,4,0,0,0,72,0.1960168060634413,0
1.4962356560944337,bai_mcts_conf,50,0.024903202419831683,5,0,0,0,72,0.0,0
0.19952623149688797,bai_mcts_conf,26840,0.17727817549807767,10,0,0,0,54,0.0,0
0.44668359215096315,bai_mcts_conf,10552,0.030024328047488336,8,0,0,0,67,0.0,0
0.298538261891796,bai_mcts_conf,12051,0.1703260368287034,9,0,0,0,65,0.0,0
1.0,bai_mcts_conf,654,0.23773100025357996,6,0,0,0,72,0.0,0
5.011872336272722,bai_mcts_conf,2,0.7945825737133483,1,0,0,0,73,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.7577032702693345,2,0,0,0,73,0.0,0
2.238721138568339,bai_mcts_conf,28,0.24143536217690453,4,0,0,0,73,0.24143536217690453,0
0.19952623149688797,bai_mcts_conf,6370,0.010147498956780687,10,0,0,0,69,0.0,0
1.4962356560944337,bai_mcts_conf,80,0.5239544935999998,5,0,0,0,73,0.0,0
0.44668359215096315,bai_mcts_conf,2256,0.0576647114963631,8,0,0,0,71,0.0,0
0.6683439175686146,bai_mcts_conf,5110,0.04028922696712711,7,0,0,0,70,0.051615025235053125,0
0.298538261891796,bai_mcts_conf,36729,0.020295796995492665,9,0,0,0,44,0.0,0
0.19952623149688797,bai_mcts_conf,13840,0.30049424208985087,10,0,0,0,65,0.0,0
5.011872336272722,bai_mcts_conf,2,0.06882560863446163,1,0,0,0,74,0.2877566722887348,0
3.3496543915782757,bai_mcts_conf,4,0.333196385602035,2,0,0,0,74,0.5904776725437157,0
2.238721138568339,bai_mcts_conf,28,0.04320813735424167,4,0,0,0,74,0.0,0
1.0,bai_mcts_conf,642,0.12316796812490605,6,0,0,0,73,0.0,0
1.4962356560944337,bai_mcts_conf,55,0.4359900416544016,5,0,0,0,74,0.0,0
0.19952623149688797,bai_mcts_conf,73600,0.015465656295353458,10,0,0,0,17,0.0,0
0.6683439175686146,bai_mcts_conf,2982,0.051596411695340905,7,0,0,0,72,0.0,0
0.6683439175686146,bai_mcts_conf,3234,0.12094046186078788,7,0,0,0,71,0.0,0
0.6683439175686146,bai_mcts_conf,1449,0.6119319933406102,7,0,0,0,73,0.0,0
5.011872336272722,bai_mcts_conf,2,0.17370474166761385,1,0,0,0,75,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5948678392006395,2,0,0,0,75,0.5948678392006395,0
0.19952623149688797,bai_mcts_conf,66240,0.12134721811204097,10,0,0,0,27,0.0,0
2.238721138568339,bai_mcts_conf,24,0.6076306554295878,4,0,0,0,75,0.8010475006426332,0
0.6683439175686146,bai_mcts_conf,1379,0.4400835550859392,7,0,0,0,74,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.8981247032296031,5,0,0,0,75,0.0,0
0.298538261891796,bai_mcts_conf,2979,0.6217133970648543,9,0,0,0,72,0.0,0
0.6683439175686146,bai_mcts_conf,700,0.48751358319147675,7,0,0,0,75,0.0,0
1.0,bai_mcts_conf,1314,0.10681385556049516,6,0,0,0,74,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5315751382865272,1,0,0,0,76,0.5448464945615514,0
3.3496543915782757,bai_mcts_conf,4,0.42724922423431266,2,0,0,0,76,0.42724922423431266,0
2.238721138568339,bai_mcts_conf,28,0.43454195921944905,4,0,0,0,76,0.0,0
1.0,bai_mcts_conf,978,0.04891541367386143,6,0,0,0,75,0.04891541367386143,0
0.19952623149688797,bai_mcts_conf,74420,0.0741672010887926,10,0,0,0,18,0.0,0
1.4962356560944337,bai_mcts_conf,35,0.742075242450462,5,0,0,0,76,0.0,0
0.298538261891796,bai_mcts_conf,39051,0.019740129047433275,9,0,0,0,45,0.0,0
1.0,bai_mcts_conf,570,0.026897792500755635,6,0,0,0,76,0.0,0
0.44668359215096315,bai_mcts_conf,8472,0.07161733284958482,8,0,0,0,70,0.0,0
5.011872336272722,bai_mcts_conf,2,0.2422268227783002,1,0,0,0,77,0.4938535170377638,0
3.3496543915782757,bai_mcts_conf,4,0.30704191721317375,2,0,0,0,77,0.0,0
2.238721138568339,bai_mcts_conf,28,0.18244642892234753,4,0,0,0,77,0.0,0
1.4962356560944337,bai_mcts_conf,55,0.4602845971519156,5,0,0,0,77,0.0,0
1.0,bai_mcts_conf,192,1.00835908469669,6,0,0,0,77,0.0,0
0.44668359215096315,bai_mcts_conf,5376,0.28320313808757835,8,0,0,0,72,0.0,0
0.6683439175686146,bai_mcts_conf,2415,0.1088064289191284,7,0,0,0,76,0.0,0
0.19952623149688797,bai_mcts_conf,9630,0.5636622497261521,10,0,0,0,70,0.0,0
0.44668359215096315,bai_mcts_conf,3808,0.2658654353994041,8,0,0,0,74,0.0,0
5.011872336272722,bai_mcts_conf,2,0.35025111830730116,1,0,0,0,78,0.4821182135474973,0
3.3496543915782757,bai_mcts_conf,4,0.20715298021582917,2,0,0,0,78,0.20715298021582917,0
2.238721138568339,bai_mcts_conf,24,0.8792270388894654,4,0,0,0,78,0.0,0
1.4962356560944337,bai_mcts_conf,125,0.09805528634507654,5,0,0,0,78,0.0,0
0.6683439175686146,bai_mcts_conf,1596,0.2515782072098043,7,0,0,0,77,0.0,0
1.0,bai_mcts_conf,678,0.09090173938097568,6,0,0,0,78,0.0,0
0.44668359215096315,bai_mcts_conf,3376,0.6590156032064702,8,0,0,0,76,0.0,0
0.298538261891796,bai_mcts_conf,16407,0.12561015781169305,9,0,0,0,67,0.0,0
0.19952623149688797,bai_mcts_conf,14430,0.33238429148246795,10,0,0,0,68,0.0,0
5.011872336272722,bai_mcts_conf,2,0.0741862884300657,1,0,0,0,79,0.0741862884300657,0
3.3496543915782757,bai_mcts_conf,4,0.33043388289602693,2,0,0,0,79,0.0,0
2.238721138568339,bai_mcts_conf,28,0.2295833737649482,4,0,0,0,79,0.0,0
1.4962356560944337,bai_mcts_conf,120,0.00958629198915606,5,0,0,0,79,0.00958629198915606,0
1.0,bai_mcts_conf,240,0.8416540404156982,6,0,0,0,79,0.0,0
0.298538261891796,bai_mcts_conf,4347,0.39694630650392915,9,0,0,0,76,0.0,0
0.19952623149688797,bai_mcts_conf,54120,0.009632944417367284,10,0,0,0,43,0.0,0
0.6683439175686146,bai_mcts_conf,2121,0.18063874250836331,7,0,0,0,78,0.0,0
0.44668359215096315,bai_mcts_conf,1144,1.010623013940586,8,0,0,0,79,0.0,0
5.011872336272722,bai_mcts_conf,2,0.006838048906261829,1,0,0,0,80,0.006838048906261829,0
3.3496543915782757,bai_mcts_conf,4,0.08755592891618358,2,0,0,0,80,0.0,0
2.238721138568339,bai_mcts_conf,32,0.41584750560568073,4,0,0,0,80,0.0,0
1.4962356560944337,bai_mcts_conf,165,0.22783033966086697,5,0,0,0,80,0.0,0
1.0,bai_mcts_conf,360,0.5606410323916728,6,0,0,0,80,0.0,0
0.44668359215096315,bai_mcts_conf,5328,0.12419585386599374,8,0,0,0,77,0.0,0
0.19952623149688797,bai_mcts_conf,11750,0.573292668821143,10,0,0,0,72,0.0,0
0.6683439175686146,bai_mcts_conf,686,0.5392662435804292,7,0,0,0,80,0.0,0
0.298538261891796,bai_mcts_conf,12672,0.21344379042780437,9,0,0,0,74,0.0,0
5.011872336272722,bai_mcts_conf,2,0.7864529633000337,1,0,0,0,81,0.7864529633000337,0
3.3496543915782757,bai_mcts_conf,4,0.4696233031896664,2,0,0,0,81,0.4696233031896664,0
2.238721138568339,bai_mcts_conf,24,0.4650242758832863,4,0,0,0,81,0.6985046542327564,0
1.4962356560944337,bai_mcts_conf,85,0.1266749629734809,5,0,0,0,81,0.0,0
1.0,bai_mcts_conf,498,0.5774147794236628,6,0,0,0,81,0.0,0
0.298538261891796,bai_mcts_conf,12969,0.31341628759477747,9,0,0,0,73,0.0,0
0.6683439175686146,bai_mcts_conf,3976,0.02400326695527344,7,0,0,0,79,0.0,0
0.298538261891796,bai_mcts_conf,29655,0.04226031508441608,9,0,0,0,62,0.0,0
0.6683439175686146,bai_mcts_conf,1225,0.5170363949045362,7,0,0,0,81,0.0,0
5.011872336272722,bai_mcts_conf,2,0.6662094636531462,1,0,0,0,82,0.9066914857297623,0
3.3496543915782757,bai_mcts_conf,4,0.53516712903582,2,0,0,0,82,0.53516712903582,0
0.19952623149688797,bai_mcts_conf,4110,0.5917808193348533,10,0,0,0,79,0.0,0
2.238721138568339,bai_mcts_conf,28,0.2863508933203609,4,0,0,0,82,0.0,0
1.4962356560944337,bai_mcts_conf,55,0.25580967448391734,5,0,0,0,82,0.25580967448391734,0
1.0,bai_mcts_conf,90,0.3774584173398914,6,0,0,0,82,0.0,0
0.44668359215096315,bai_mcts_conf,6936,0.1513841881858511,8,0,0,0,78,0.0,0
0.44668359215096315,bai_mcts_conf,5272,0.16641484165792875,8,0,0,0,80,0.0,0
0.19952623149688797,bai_mcts_conf,39260,0.11529011953803137,10,0,0,0,57,0.0,0
5.011872336272722,bai_mcts_conf,2,0.17192379321772466,1,0,0,0,83,0.31847582527028084,0
3.3496543915782757,bai_mcts_conf,4,0.08824729740333837,2,0,0,0,83,0.08824729740333837,0
2.238721138568339,bai_mcts_conf,24,0.05303713028069512,4,0,0,0,83,0.05303713028069512,0
0.6683439175686146,bai_mcts_conf,2331,0.08149905031905824,7,0,0,0,82,0.0,0
0.19952623149688797,bai_mcts_conf,40920,0.1518782127096816,10,0,0,0,58,0.0,0
0.19952623149688797,bai_mcts_conf,11760,0.4009909241220915,10,0,0,0,76,0.0,0
0.19952623149688797,bai_mcts_conf,5150,0.7662967585189315,10,0,0,0,80,0.0,0
1.4962356560944337,bai_mcts_conf,235,0.17536734666278564,5,0,0,0,83,0.0,0
1.0,bai_mcts_conf,804,0.1001226353314979,6,0,0,0,83,0.0,0
5.011872336272722,bai_mcts_conf,2,0.6407225681959909,1,0,0,0,84,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.056448253258916115,2,0,0,0,84,0.2238605863741121,0
0.44668359215096315,bai_mcts_conf,4424,0.0065095572299616045,8,0,0,0,81,0.0,0
2.238721138568339,bai_mcts_conf,24,0.1874278405473524,4,0,0,0,84,0.0,0
1.4962356560944337,bai_mcts_conf,105,0.8018409512546956,5,0,0,0,84,0.0,0
0.44668359215096315,bai_mcts_conf,16600,0.04148411282403752,8,0,0,0,73,0.0,0
0.298538261891796,bai_mcts_conf,10341,0.26789042240157657,9,0,0,0,78,0.0,0
0.19952623149688797,bai_mcts_conf,13000,0.2749633624358383,10,0,0,0,77,0.0,0
1.0,bai_mcts_conf,1134,0.12073339249779713,6,0,0,0,84,0.12073339249779713,0
5.011872336272722,bai_mcts_conf,2,0.08006174016779877,1,0,0,0,85,0.7841696340247983,0
3.3496543915782757,bai_mcts_conf,4,0.15494648967769953,2,0,0,0,85,0.0,0
0.298538261891796,bai_mcts_conf,2223,0.7004035576139984,9,0,0,0,83,0.0,0
2.238721138568339,bai_mcts_conf,24,0.37998956536040573,4,0,0,0,85,0.37998956536040573,0
1.4962356560944337,bai_mcts_conf,35,0.3274672325616472,5,0,0,0,85,0.0,0
0.6683439175686146,bai_mcts_conf,1218,0.09833445190343149,7,0,0,0,84,0.0,0
1.0,bai_mcts_conf,180,0.8673938776283685,6,0,0,0,85,0.0,0
0.6683439175686146,bai_mcts_conf,3402,0.03129890472598085,7,0,0,0,83,0.0,0
0.19952623149688797,bai_mcts_conf,18530,0.3780589051099361,10,0,0,0,75,0.0,0
5.011872336272722,bai_mcts_conf,2,0.041723968177794335,1,0,0,0,86,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.04095040770266323,2,0,0,0,86,0.0,0
2.238721138568339,bai_mcts_conf,24,0.9459685768919892,4,0,0,0,86,0.0,0
0.19952623149688797,bai_mcts_conf,104160,0.03791922074722054,10,0,0,0,6,0.0,0
1.4962356560944337,bai_mcts_conf,65,0.2670444961077916,5,0,0,0,86,0.0,0
0.19952623149688797,bai_mcts_conf,3420,0.8271058612416153,10,0,0,0,84,0.0,0
0.6683439175686146,bai_mcts_conf,1890,0.25488213754293776,7,0,0,0,85,0.0,0
0.44668359215096315,bai_mcts_conf,2624,0.4500392388594108,8,0,0,0,85,0.0,0
0.298538261891796,bai_mcts_conf,12735,0.24559220583321117,9,0,0,0,79,0.0,0
5.011872336272722,bai_mcts_conf,2,0.31099624061817677,1,0,0,0,87,0.31099624061817677,0
3.3496543915782757,bai_mcts_conf,4,0.05870181386531148,2,0,0,0,87,0.6824248463860862,0
0.44668359215096315,bai_mcts_conf,3768,0.43251376027864286,8,0,0,0,84,0.0,0
0.6683439175686146,bai_mcts_conf,1211,0.6139286893642866,7,0,0,0,86,0.0,0
1.0,bai_mcts_conf,1074,0.04341849519178176,6,0,0,0,86,0.0,0
2.238721138568339,bai_mcts_conf,28,0.38150995266814114,4,0,0,0,87,0.0,0
0.19952623149688797,bai_mcts_conf,10160,0.39165047365464734,10,0,0,0,81,0.0,0
0.19952623149688797,bai_mcts_conf,56430,0.16124807175101252,10,0,0,0,50,0.0,0
1.4962356560944337,bai_mcts_conf,215,0.025811795668511106,5,0,0,0,87,0.025811795668511106,0
1.0,bai_mcts_conf,402,0.32237327832442775,6,0,0,0,87,0.0,0
5.011872336272722,bai_mcts_conf,2,0.0734424890488743,1,0,0,0,88,0.0734424890488743,0
3.3496543915782757,bai_mcts_conf,4,0.3491309192398604,2,0,0,0,88,0.4744340445097044,0
2.238721138568339,bai_mcts_conf,32,0.42021559959868693,4,0,0,0,88,0.0,0
1.4962356560944337,bai_mcts_conf,125,0.15018851313977066,5,0,0,0,88,0.0,0
1.0,bai_mcts_conf,468,0.22579517826555318,6,0,0,0,88,0.0,0
0.44668359215096315,bai_mcts_conf,1272,0.6938943435279032,8,0,0,0,87,0.0,0
0.6683439175686146,bai_mcts_conf,840,0.43103155460344045,7,0,0,0,88,0.0,0
0.6683439175686146,bai_mcts_conf,2352,0.14731716000081585,7,0,0,0,87,0.0,0
0.19952623149688797,bai_mcts_conf,17400,0.31114565971516517,10,0,0,0,78,0.0,0
5.011872336272722,bai_mcts_conf,2,0.0897303401199796,1,0,0,0,89,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.20274493570096785,2,0,0,0,89,0.0,0
0.44668359215096315,bai_mcts_conf,4920,0.38051881358761275,8,0,0,0,86,0.0,0
2.238721138568339,bai_mcts_conf,28,0.051007116441655675,4,0,0,0,89,0.0,0
1.4962356560944337,bai_mcts_conf,225,0.2104261241886345,5,0,0,0,89,0.0,0
1.0,bai_mcts_conf,1044,0.11297069639868873,6,0,0,0,89,0.0,0
0.6683439175686146,bai_mcts_conf,560,0.7441830584013764,7,0,0,0,89,0.0,0
0.44668359215096315,bai_mcts_conf,20272,0.0047077249261660015,8,0,0,0,75,0.0,0
5.011872336272722,bai_mcts_conf,2,0.02667302465792387,1,0,0,0,90,0.02667302465792387,0
3.3496543915782757,bai_mcts_conf,4,0.18310514255517996,2,0,0,0,90,0.18310514255517996,0
2.238721138568339,bai_mcts_conf,32,0.01080342875670759,4,0,0,0,90,0.0,0
0.44668359215096315,bai_mcts_conf,8456,0.048041946680291936,8,0,0,0,83,0.0,0
1.4962356560944337,bai_mcts_conf,90,0.18743270787436406,5,0,0,0,90,0.18743270787436406,0
1.0,bai_mcts_conf,540,0.013071293694752573,6,0,0,0,90,0.0,0
0.44668359215096315,bai_mcts_conf,14272,0.0067162564556435544,8,0,0,0,82,0.0,0
0.298538261891796,bai_mcts_conf,18531,0.11616068920545919,9,0,0,0,77,0.0,0
0.44668359215096315,bai_mcts_conf,2968,0.5136924904502449,8,0,0,0,89,0.0,0
5.011872336272722,bai_mcts_conf,2,0.558610224715407,1,0,0,0,91,0.0,0
0.298538261891796,bai_mcts_conf,5193,0.4874593095676687,9,0,0,0,88,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.007507750770239685,2,0,0,0,91,0.031388598102134235,0
2.238721138568339,bai_mcts_conf,32,0.22491747901644965,4,0,0,0,91,0.32323273348072457,0
1.4962356560944337,bai_mcts_conf,85,0.39072500920182884,5,0,0,0,91,0.0,0
0.19952623149688797,bai_mcts_conf,24070,0.19935438157850482,10,0,0,0,73,0.0,0
1.0,bai_mcts_conf,462,0.463400490423477,6,0,0,0,91,0.0,0
0.6683439175686146,bai_mcts_conf,798,0.8224234835208002,7,0,0,0,91,0.0,0
0.44668359215096315,bai_mcts_conf,776,0.7899934164365858,8,0,0,0,91,0.0,0
5.011872336272722,bai_mcts_conf,2,0.1827354253180431,1,0,0,0,92,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.023619011799731915,2,0,0,0,92,0.023619011799731915,0
2.238721138568339,bai_mcts_conf,28,0.6566181874885486,4,0,0,0,92,0.0,0
1.4962356560944337,bai_mcts_conf,115,0.885286526042685,5,0,0,0,92,0.0,0
0.6683439175686146,bai_mcts_conf,3087,0.07373737310302753,7,0,0,0,90,0.0,0
1.0,bai_mcts_conf,426,0.4529258183797862,6,0,0,0,92,0.0,0
0.298538261891796,bai_mcts_conf,28179,0.19790718639833926,9,0,0,0,71,0.0,0
0.44668359215096315,bai_mcts_conf,6720,0.12137505978527585,8,0,0,0,88,0.0,0
0.19952623149688797,bai_mcts_conf,81230,0.05325084344544084,10,0,0,0,34,0.0,0
5.011872336272722,bai_mcts_conf,2,0.04711846971582445,1,0,0,0,93,0.2244128652895676,0
0.19952623149688797,bai_mcts_conf,11650,0.40866057399260725,10,0,0,0,86,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.5501805389034784,2,0,0,0,93,0.7051587624749998,0
2.238721138568339,bai_mcts_conf,24,0.0221472366688078,4,0,0,0,93,0.1599917420893977,0
1.4962356560944337,bai_mcts_conf,90,0.5737430390768574,5,0,0,0,93,0.0,0
1.0,bai_mcts_conf,198,0.33089520569732667,6,0,0,0,93,0.0,0
0.6683439175686146,bai_mcts_conf,1659,0.22195739337374,7,0,0,0,93,0.0,0
0.6683439175686146,bai_mcts_conf,4263,0.14847447347590137,7,0,0,0,92,0.0,0
0.44668359215096315,bai_mcts_conf,4664,0.45392188968754343,8,0,0,0,92,0.0,0
0.44668359215096315,bai_mcts_conf,2320,0.532157920365683,8,0,0,0,93,0.0,0
5.011872336272722,bai_mcts_conf,2,0.24619100934335192,1,0,0,0,94,0.24619100934335192,0
0.298538261891796,bai_mcts_conf,8604,0.3621041659662356,9,0,0,0,90,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.000573140441730402,2,0,0,0,94,0.2700451887991191,0
2.238721138568339,bai_mcts_conf,36,0.27772410584365836,4,0,0,0,94,0.0,0
1.4962356560944337,bai_mcts_conf,80,0.3137296595120711,5,0,0,0,94,0.0,0
0.298538261891796,bai_mcts_conf,15615,0.18627866067814347,9,0,0,0,85,0.0,0
0.19952623149688797,bai_mcts_conf,63340,0.09395624151748438,10,0,0,0,49,0.0,0
0.6683439175686146,bai_mcts_conf,1057,0.5677645350495886,7,0,0,0,94,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5913498010439655,1,0,0,0,95,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.11352255124090682,2,0,0,0,95,0.0,0
2.238721138568339,bai_mcts_conf,24,0.028074664617973255,4,0,0,0,95,0.0,0
1.4962356560944337,bai_mcts_conf,50,0.20184550981169913,5,0,0,0,95,0.20184550981169913,0
1.0,bai_mcts_conf,1284,0.12816833471397837,6,0,0,0,94,0.0,0
1.0,bai_mcts_conf,528,0.276801079862222,6,0,0,0,95,0.0,0
0.44668359215096315,bai_mcts_conf,3784,0.34330430244159693,8,0,0,0,94,0.0,0
0.19952623149688797,bai_mcts_conf,2960,0.9377453719071427,10,0,0,0,94,0.0,0
0.298538261891796,bai_mcts_conf,24552,0.05766352559061039,9,0,0,0,81,0.0,0
5.011872336272722,bai_mcts_conf,2,0.15660863712677697,1,0,0,0,96,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.34309678446866076,2,0,0,0,96,0.0,0
2.238721138568339,bai_mcts_conf,32,0.16585564578285839,4,0,0,0,96,0.0,0
1.4962356560944337,bai_mcts_conf,75,0.4640832482963395,5,0,0,0,96,0.0,0
1.0,bai_mcts_conf,72,0.5564008685888897,6,0,0,0,96,0.0,0
0.44668359215096315,bai_mcts_conf,12568,0.024704402391280578,8,0,0,0,90,0.0,0
0.298538261891796,bai_mcts_conf,21717,0.2100689334459771,9,0,0,0,87,0.0,0
0.19952623149688797,bai_mcts_conf,47690,0.11886631471506881,10,0,0,0,67,0.0,0
0.19952623149688797,bai_mcts_conf,87860,0.07904138298833674,10,0,0,0,35,0.0,0
5.011872336272722,bai_mcts_conf,2,0.06372683057320083,1,0,0,0,97,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.034812260821706076,2,0,0,0,97,0.034812260821706076,0
2.238721138568339,bai_mcts_conf,24,0.04774188722511363,4,0,0,0,97,0.04774188722511363,0
1.4962356560944337,bai_mcts_conf,60,0.5491143844474828,5,0,0,0,97,0.0,0
0.44668359215096315,bai_mcts_conf,1360,0.8226542312578968,8,0,0,0,96,0.0,0
0.6683439175686146,bai_mcts_conf,5565,0.01497841248980536,7,0,0,0,95,0.01497841248980536,0
1.0,bai_mcts_conf,252,0.060116105216363014,6,0,0,0,97,0.08531764776046158,0
0.298538261891796,bai_mcts_conf,35217,0.009566412717141315,9,0,0,0,75,0.0,0
0.6683439175686146,bai_mcts_conf,2590,0.004920017279299582,7,0,0,0,96,0.0,0
0.19952623149688797,bai_mcts_conf,57770,0.058430405306955535,10,0,0,0,64,0.0,0
5.011872336272722,bai_mcts_conf,2,0.5653204273177987,1,0,0,0,98,0.6445381499711704,0
3.3496543915782757,bai_mcts_conf,4,0.852872829292666,2,0,0,0,98,0.8622995688202528,0
2.238721138568339,bai_mcts_conf,24,0.4051894659938866,4,0,0,0,98,0.4051894659938866,0
1.4962356560944337,bai_mcts_conf,70,0.2518031785400243,5,0,0,0,98,0.0,0
0.298538261891796,bai_mcts_conf,7146,0.44955326314192146,9,0,0,0,95,0.0,0
0.6683439175686146,bai_mcts_conf,1883,0.38757960754735565,7,0,0,0,97,0.0,0
0.19952623149688797,bai_mcts_conf,29100,0.2053079584218347,10,0,0,0,82,0.0,0
0.298538261891796,bai_mcts_conf,29448,0.0819291255450949,9,0,0,0,82,0.0,0
5.011872336272722,bai_mcts_conf,2,0.32674651186257075,1,0,0,0,99,0.0,0
3.3496543915782757,bai_mcts_conf,4,0.009299885827817045,2,0,0,0,99,0.009299885827817045,0
2.238721138568339,bai_mcts_conf,28,0.30943333667869344,4,0,0,0,99,0.0,0
0.44668359215096315,bai_mcts_conf,1240,0.8462339806634807,8,0,0,0,98,0.0,0
0.19952623149688797,bai_mcts_conf,64460,0.04255812216657162,10,0,0,0,60,0.0,0
0.6683439175686146,bai_mcts_conf,1687,0.3510312490787928,7,0,0,0,98,0.0,0
1.4962356560944337,bai_mcts_conf,55,0.24373129139842575,5,0,0,0,99,0.24373129139842575,0
1.0,bai_mcts_conf,1548,0.006713290500239166,6,0,0,0,98,0.006713290500239166,0
1.0,bai_mcts_conf,780,0.1934889828014792,6,0,0,0,99,0.0,0
0.298538261891796,bai_mcts_conf,38151,0.0271637376935554,9,0,0,0,80,0.0,0
0.298538261891796,bai_mcts_conf,22239,0.1329208104595505,9,0,0,0,89,0.0,0
0.6683439175686146,bai_mcts_conf,2597,0.07305162432231382,7,0,0,0,99,0.0,0
0.19952623149688797,bai_mcts_conf,30570,0.1477266175201768,10,0,0,0,85,0.0,0
0.44668359215096315,bai_mcts_conf,7200,0.055293227323981675,8,0,0,0,97,0.0,0
0.298538261891796,bai_mcts_conf,22437,0.09503728771829589,9,0,0,0,91,0.0,0
0.298538261891796,bai_mcts_conf,13374,0.35136484631439857,9,0,0,0,94,0.0,0
0.19952623149688797,bai_mcts_conf,11090,0.35909976226963325,10,0,0,0,95,0.0,0
0.44668359215096315,bai_mcts_conf,6904,0.12489466239873481,8,0,0,0,99,0.0,0
0.19952623149688797,bai_mcts_conf,30990,0.18460037844814048,10,0,0,0,88,0.0,0
0.19952623149688797,bai_mcts_conf,83990,0.09244759209289466,10,0,0,0,48,0.0,0
0.19952623149688797,bai_mcts_conf,61430,0.03336664024393299,10,0,0,0,63,0.0,0
0.19952623149688797,bai_mcts_conf,17240,0.07077198054967848,10,0,0,0,93,0.0,0
0.298538261891796,bai_mcts_conf,8478,0.35699732401568873,9,0,0,0,97,0.0,0
0.298538261891796,bai_mcts_conf,35595,0.043391391727951145,9,0,0,0,84,0.0,0
0.44668359215096315,bai_mcts_conf,15856,0.07139082562051646,8,0,0,0,95,0.0,0
0.298538261891796,bai_mcts_conf,15975,0.14470097194481157,9,0,0,0,96,0.0,0
0.298538261891796,bai_mcts_conf,24246,0.1636488943285095,9,0,0,0,92,0.0,0
0.298538261891796,bai_mcts_conf,12951,0.24642462894031625,9,0,0,0,98,0.0,0
0.19952623149688797,bai_mcts_conf,16400,0.20935970617516553,10,0,0,0,98,0.0,0
0.19952623149688797,bai_mcts_conf,29110,0.16324006673955438,10,0,0,0,90,0.0,0
0.298538261891796,bai_mcts_conf,16992,0.28555697816315795,9,0,0,0,99,0.0,0
0.298538261891796,bai_mcts_conf,37863,0.010389780473325505,9,0,0,0,86,0.0,0
0.19952623149688797,bai_mcts_conf,133430,0.06351988192491476,10,0,0,0,15,0.0,0
0.19952623149688797,bai_mcts_conf,75940,0.07541073626142003,10,0,0,0,61,0.0,0
0.298538261891796,bai_mcts_conf,31815,0.032242132446242966,9,0,0,0,93,0.0,0
0.19952623149688797,bai_mcts_conf,73170,0.08453110470264802,10,0,0,0,66,0.0,0
0.19952623149688797,bai_mcts_conf,43140,0.15190683906648417,10,0,0,0,96,0.0,0
0.19952623149688797,bai_mcts_conf,129730,0.013415499332808611,10,0,0,0,37,0.0,0
0.19952623149688797,bai_mcts_conf,110940,0.007124662167484752,10,0,0,0,51,0.0,0
0.19952623149688797,bai_mcts_conf,65090,0.07826170359324691,10,0,0,0,92,0.0,0
0.19952623149688797,bai_mcts_conf,79390,0.011413987656180513,10,0,0,0,83,0.0,0
0.19952623149688797,bai_mcts_conf,58320,0.12216749767284263,10,0,0,0,99,0.0,0
0.19952623149688797,bai_mcts_conf,110980,0.033452131277449615,10,0,0,0,74,0.0,0
0.19952623149688797,bai_mcts_conf,92400,0.09691837655592961,10,0,0,0,91,0.0,0
0.19952623149688797,bai_mcts_conf,115010,0.03511053414588727,10,0,0,0,71,0.0,0
0.19952623149688797,bai_mcts_conf,89040,0.029893255317258838,10,0,0,0,89,0.0,0
0.19952623149688797,bai_mcts_conf,168740,0.010537748207785747,10,0,0,0,97,0.0,0
0.19952623149688797,bai_mcts_conf,212590,0.03056469851698318,10,0,0,0,87,0.0,0


==> img/garnet_budget/data.csv <==
agent,budget,gap,length,mean_return,return,seed,simple_regret,total_reward
UCT,10,0.4964302065266857,0,0,0,1,0.5444865265301384,0
KL-OLOP,10,0.4964302065266857,0,0,0,1,0.0,0
KL-OLOP,10,0.4067008812599995,0,0,0,0,0.4067008812599995,0
UCT,10,0.4067008812599995,0,0,0,0,0.4067008812599995,0
UCT,31,0.4067008812599995,0,0,0,0,0.4067008812599995,0
BRUE,31,0.4067008812599995,0,0,0,0,0.0,0
BRUE,10,0.4964302065266857,0,0,0,1,0.0,0
UCT,31,0.4964302065266857,0,0,0,1,0.0,0
UCT,100,0.4067008812599995,0,0,0,0,0.4067008812599995,0
KL-OLOP,31,0.4964302065266857,0,0,0,1,0.0,0
BRUE,100,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,100,0.4067008812599995,0,0,0,0,0.0,0
BRUE,100,0.4964302065266857,0,0,0,1,0.0,0
BRUE,31,0.4964302065266857,0,0,0,1,0.0,0
BRUE,10,0.4067008812599995,0,0,0,0,0.4067008812599995,0
UCT,316,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,100,0.4964302065266857,0,0,0,1,0.0,0
KL-OLOP,316,0.4067008812599995,0,0,0,0,0.0,0
BRUE,316,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,31,0.4067008812599995,0,0,0,0,0.4067008812599995,0
UCT,100,0.4964302065266857,0,0,0,1,0.0,0
UCT,1000,0.4067008812599995,0,0,0,0,0.0,0
UCT,316,0.4964302065266857,0,0,0,1,0.0,0
KL-OLOP,316,0.4964302065266857,0,0,0,1,0.0,0
BRUE,1000,0.4067008812599995,0,0,0,0,0.0,0
BRUE,316,0.4964302065266857,0,0,0,1,0.0,0
KL-OLOP,1000,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,10,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,1000,0.4964302065266857,0,0,0,1,0.0,0
BRUE,10,0.24771136427760454,0,0,0,2,0.45008012602863534,0
UCT,1000,0.4964302065266857,0,0,0,1,0.0,0
KL-OLOP,31,0.24771136427760454,0,0,0,2,0.0,0
UCT,10,0.24771136427760454,0,0,0,2,0.24771136427760454,0
UCT,31,0.24771136427760454,0,0,0,2,0.5445525497878463,0
BRUE,31,0.24771136427760454,0,0,0,2,0.45008012602863534,0
BRUE,1000,0.4964302065266857,0,0,0,1,0.0,0
UCT,3162,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,100,0.24771136427760454,0,0,0,2,0.0,0
BRUE,100,0.24771136427760454,0,0,0,2,0.45008012602863534,0
UCT,100,0.24771136427760454,0,0,0,2,0.0,0
UCT,316,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,316,0.24771136427760454,0,0,0,2,0.0,0
BRUE,316,0.24771136427760454,0,0,0,2,0.46921362787594867,0
UCT,3162,0.4964302065266857,0,0,0,1,0.0,0
UCT,1000,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,1000,0.24771136427760454,0,0,0,2,0.0,0
BRUE,1000,0.24771136427760454,0,0,0,2,0.0,0
BRUE,3162,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,3162,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,3162,0.4964302065266857,0,0,0,1,0.0,0
KL-OLOP,10,0.03174706043281139,0,0,0,3,0.03174706043281139,0
BRUE,3162,0.4964302065266857,0,0,0,1,0.0,0
UCT,3162,0.24771136427760454,0,0,0,2,0.0,0
UCT,10,0.03174706043281139,0,0,0,3,0.03174706043281139,0
BRUE,10,0.03174706043281139,0,0,0,3,0.4700832723537238,0
KL-OLOP,31,0.03174706043281139,0,0,0,3,0.03174706043281139,0
BRUE,31,0.03174706043281139,0,0,0,3,0.0,0
UCT,31,0.03174706043281139,0,0,0,3,0.03174706043281139,0
KL-OLOP,100,0.03174706043281139,0,0,0,3,0.0,0
KL-OLOP,3162,0.24771136427760454,0,0,0,2,0.0,0
BRUE,100,0.03174706043281139,0,0,0,3,0.03174706043281139,0
UCT,100,0.03174706043281139,0,0,0,3,0.03174706043281139,0
BRUE,3162,0.24771136427760454,0,0,0,2,0.0,0
UCT,10000,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,316,0.03174706043281139,0,0,0,3,0.0,0
BRUE,316,0.03174706043281139,0,0,0,3,0.0,0
UCT,316,0.03174706043281139,0,0,0,3,0.03174706043281139,0
UCT,10000,0.4964302065266857,0,0,0,1,0.0,0
UCT,1000,0.03174706043281139,0,0,0,3,0.0,0
KL-OLOP,1000,0.03174706043281139,0,0,0,3,0.0,0
BRUE,1000,0.03174706043281139,0,0,0,3,0.0,0
UCT,3162,0.03174706043281139,0,0,0,3,0.03174706043281139,0
UCT,10000,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,3162,0.03174706043281139,0,0,0,3,0.0,0
BRUE,3162,0.03174706043281139,0,0,0,3,0.0,0
BRUE,10000,0.4964302065266857,0,0,0,1,0.0,0
BRUE,10000,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,10,0.008393210397195539,0,0,0,4,0.008393210397195539,0
KL-OLOP,10000,0.4067008812599995,0,0,0,0,0.0,0
BRUE,10,0.008393210397195539,0,0,0,4,0.0,0
KL-OLOP,10000,0.4964302065266857,0,0,0,1,0.0,0
UCT,10,0.008393210397195539,0,0,0,4,0.0,0
KL-OLOP,31,0.008393210397195539,0,0,0,4,0.008393210397195539,0
BRUE,31,0.008393210397195539,0,0,0,4,0.0,0
UCT,31,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,10000,0.03174706043281139,0,0,0,3,0.0,0
BRUE,10000,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,100,0.008393210397195539,0,0,0,4,0.008393210397195539,0
BRUE,100,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,100,0.008393210397195539,0,0,0,4,0.0,0
KL-OLOP,316,0.008393210397195539,0,0,0,4,0.008393210397195539,0
BRUE,316,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,316,0.008393210397195539,0,0,0,4,0.008393210397195539,0
KL-OLOP,10000,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,1000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,1000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
BRUE,1000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,31622,0.4067008812599995,0,0,0,0,0.0,0
UCT,3162,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,31622,0.4964302065266857,0,0,0,1,0.0,0
BRUE,10000,0.03174706043281139,0,0,0,3,0.0,0
KL-OLOP,3162,0.008393210397195539,0,0,0,4,0.008393210397195539,0
BRUE,3162,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,31622,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,10,0.1949416037861913,0,0,0,5,0.0,0
KL-OLOP,10000,0.03174706043281139,0,0,0,3,0.0,0
BRUE,10,0.1949416037861913,0,0,0,5,0.1949416037861913,0
UCT,10,0.1949416037861913,0,0,0,5,0.1949416037861913,0
KL-OLOP,31,0.1949416037861913,0,0,0,5,0.0,0
BRUE,31,0.1949416037861913,0,0,0,5,0.1949416037861913,0
UCT,10000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,31,0.1949416037861913,0,0,0,5,0.37913849629623764,0
KL-OLOP,100,0.1949416037861913,0,0,0,5,0.0,0
BRUE,100,0.1949416037861913,0,0,0,5,0.0,0
UCT,100,0.1949416037861913,0,0,0,5,0.1949416037861913,0
UCT,316,0.1949416037861913,0,0,0,5,0.0,0
KL-OLOP,316,0.1949416037861913,0,0,0,5,0.0,0
BRUE,316,0.1949416037861913,0,0,0,5,0.0,0
KL-OLOP,1000,0.1949416037861913,0,0,0,5,0.0,0
UCT,1000,0.1949416037861913,0,0,0,5,0.1949416037861913,0
BRUE,1000,0.1949416037861913,0,0,0,5,0.0,0
UCT,31622,0.03174706043281139,0,0,0,3,0.0,0
KL-OLOP,3162,0.1949416037861913,0,0,0,5,0.0,0
KL-OLOP,10000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
BRUE,10000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,3162,0.1949416037861913,0,0,0,5,0.0,0
BRUE,3162,0.1949416037861913,0,0,0,5,0.0,0
UCT,10000,0.1949416037861913,0,0,0,5,0.0,0
BRUE,31622,0.4067008812599995,0,0,0,0,0.0,0
UCT,31622,0.008393210397195539,0,0,0,4,0.008393210397195539,0
KL-OLOP,10,0.020765316680050105,0,0,0,6,0.020765316680050105,0
BRUE,31622,0.4964302065266857,0,0,0,1,0.0,0
BRUE,10,0.020765316680050105,0,0,0,6,0.0,0
UCT,10,0.020765316680050105,0,0,0,6,0.020765316680050105,0
KL-OLOP,31,0.020765316680050105,0,0,0,6,0.16731682306540052,0
BRUE,31,0.020765316680050105,0,0,0,6,0.16731682306540052,0
UCT,31,0.020765316680050105,0,0,0,6,0.020765316680050105,0
KL-OLOP,10000,0.1949416037861913,0,0,0,5,0.0,0
KL-OLOP,100,0.020765316680050105,0,0,0,6,0.16731682306540052,0
BRUE,10000,0.1949416037861913,0,0,0,5,0.0,0
BRUE,100,0.020765316680050105,0,0,0,6,0.16731682306540052,0
UCT,100,0.020765316680050105,0,0,0,6,0.07986103195035366,0
KL-OLOP,316,0.020765316680050105,0,0,0,6,0.16731682306540052,0
BRUE,31622,0.24771136427760454,0,0,0,2,0.0,0
BRUE,316,0.020765316680050105,0,0,0,6,0.0,0
UCT,316,0.020765316680050105,0,0,0,6,0.0,0
KL-OLOP,1000,0.020765316680050105,0,0,0,6,0.16731682306540052,0
BRUE,1000,0.020765316680050105,0,0,0,6,0.020765316680050105,0
UCT,1000,0.020765316680050105,0,0,0,6,0.16731682306540052,0
UCT,3162,0.020765316680050105,0,0,0,6,0.16731682306540052,0
BRUE,3162,0.020765316680050105,0,0,0,6,0.0,0
KL-OLOP,3162,0.020765316680050105,0,0,0,6,0.16731682306540052,0
BRUE,31622,0.03174706043281139,0,0,0,3,0.0,0
UCT,100000,0.4067008812599995,0,0,0,0,0.0,0
UCT,100000,0.4964302065266857,0,0,0,1,0.0,0
UCT,31622,0.1949416037861913,0,0,0,5,0.0,0
UCT,10000,0.020765316680050105,0,0,0,6,0.0,0
KL-OLOP,10,0.06588070580557326,0,0,0,7,0.06588070580557326,0
BRUE,10,0.06588070580557326,0,0,0,7,0.06588070580557326,0
UCT,10,0.06588070580557326,0,0,0,7,0.0,0
KL-OLOP,31,0.06588070580557326,0,0,0,7,0.06588070580557326,0
BRUE,31622,0.008393210397195539,0,0,0,4,0.008393210397195539,0
KL-OLOP,10000,0.020765316680050105,0,0,0,6,0.0,0
UCT,100000,0.24771136427760454,0,0,0,2,0.0,0
BRUE,31,0.06588070580557326,0,0,0,7,0.06588070580557326,0
UCT,31,0.06588070580557326,0,0,0,7,0.0,0
KL-OLOP,100,0.06588070580557326,0,0,0,7,0.0,0
BRUE,100,0.06588070580557326,0,0,0,7,0.0,0
UCT,100,0.06588070580557326,0,0,0,7,0.0,0
KL-OLOP,316,0.06588070580557326,0,0,0,7,0.06588070580557326,0
BRUE,316,0.06588070580557326,0,0,0,7,0.0,0
UCT,316,0.06588070580557326,0,0,0,7,0.0,0
BRUE,10000,0.020765316680050105,0,0,0,6,0.020765316680050105,0
KL-OLOP,1000,0.06588070580557326,0,0,0,7,0.0,0
BRUE,1000,0.06588070580557326,0,0,0,7,0.06588070580557326,0
UCT,1000,0.06588070580557326,0,0,0,7,0.0,0
KL-OLOP,3162,0.06588070580557326,0,0,0,7,0.0,0
UCT,3162,0.06588070580557326,0,0,0,7,0.0,0
BRUE,3162,0.06588070580557326,0,0,0,7,0.0,0
BRUE,31622,0.1949416037861913,0,0,0,5,0.0,0
UCT,100000,0.03174706043281139,0,0,0,3,0.0,0
UCT,31622,0.020765316680050105,0,0,0,6,0.0,0
UCT,10000,0.06588070580557326,0,0,0,7,0.0,0
KL-OLOP,10000,0.06588070580557326,0,0,0,7,0.0,0
UCT,100000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
KL-OLOP,10,0.06227258650812484,0,0,0,8,0.06227258650812484,0
BRUE,10000,0.06588070580557326,0,0,0,7,0.0,0
BRUE,10,0.06227258650812484,0,0,0,8,0.26841987964983316,0
UCT,10,0.06227258650812484,0,0,0,8,0.0,0
KL-OLOP,31,0.06227258650812484,0,0,0,8,0.0,0
BRUE,31,0.06227258650812484,0,0,0,8,0.06227258650812484,0
UCT,31,0.06227258650812484,0,0,0,8,0.0,0
KL-OLOP,100,0.06227258650812484,0,0,0,8,0.0,0
BRUE,100,0.06227258650812484,0,0,0,8,0.0,0
UCT,100,0.06227258650812484,0,0,0,8,0.0,0
KL-OLOP,316,0.06227258650812484,0,0,0,8,0.0,0
BRUE,316,0.06227258650812484,0,0,0,8,0.0,0
UCT,316,0.06227258650812484,0,0,0,8,0.0,0
KL-OLOP,1000,0.06227258650812484,0,0,0,8,0.0,0
BRUE,1000,0.06227258650812484,0,0,0,8,0.06227258650812484,0
UCT,1000,0.06227258650812484,0,0,0,8,0.0,0
UCT,3162,0.06227258650812484,0,0,0,8,0.0,0
KL-OLOP,3162,0.06227258650812484,0,0,0,8,0.0,0
BRUE,3162,0.06227258650812484,0,0,0,8,0.0,0
BRUE,31622,0.020765316680050105,0,0,0,6,0.020765316680050105,0
UCT,10000,0.06227258650812484,0,0,0,8,0.0,0
UCT,31622,0.06588070580557326,0,0,0,7,0.0,0
BRUE,10000,0.06227258650812484,0,0,0,8,0.06227258650812484,0
KL-OLOP,31622,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,10,0.08871508420973173,0,0,0,9,0.0,0
BRUE,10,0.08871508420973173,0,0,0,9,0.0,0
UCT,10,0.08871508420973173,0,0,0,9,0.0,0
KL-OLOP,31,0.08871508420973173,0,0,0,9,0.0,0
BRUE,31,0.08871508420973173,0,0,0,9,0.16711928692994404,0
UCT,31,0.08871508420973173,0,0,0,9,0.0,0
KL-OLOP,100,0.08871508420973173,0,0,0,9,0.0,0
BRUE,100,0.08871508420973173,0,0,0,9,0.0,0
UCT,100,0.08871508420973173,0,0,0,9,0.1261272529243691,0
UCT,100000,0.1949416037861913,0,0,0,5,0.0,0
KL-OLOP,316,0.08871508420973173,0,0,0,9,0.0,0
KL-OLOP,10000,0.06227258650812484,0,0,0,8,0.0,0
BRUE,316,0.08871508420973173,0,0,0,9,0.16711928692994404,0
UCT,316,0.08871508420973173,0,0,0,9,0.1261272529243691,0
UCT,1000,0.08871508420973173,0,0,0,9,0.0,0
KL-OLOP,1000,0.08871508420973173,0,0,0,9,0.0,0
UCT,31622,0.06227258650812484,0,0,0,8,0.0,0
BRUE,1000,0.08871508420973173,0,0,0,9,0.08871508420973173,0
KL-OLOP,3162,0.08871508420973173,0,0,0,9,0.0,0
UCT,3162,0.08871508420973173,0,0,0,9,0.0,0
BRUE,3162,0.08871508420973173,0,0,0,9,0.08871508420973173,0
BRUE,31622,0.06588070580557326,0,0,0,7,0.0,0
UCT,10000,0.08871508420973173,0,0,0,9,0.0,0
BRUE,10000,0.08871508420973173,0,0,0,9,0.0,0
BRUE,100000,0.4964302065266857,0,0,0,1,0.0,0
BRUE,31622,0.06227258650812484,0,0,0,8,0.0,0
UCT,100000,0.020765316680050105,0,0,0,6,0.020765316680050105,0
KL-OLOP,10000,0.08871508420973173,0,0,0,9,0.0,0
KL-OLOP,10,0.6261071671540455,0,0,0,10,0.6261071671540455,0
BRUE,10,0.6261071671540455,0,0,0,10,0.0,0
UCT,10,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,31,0.6261071671540455,0,0,0,10,0.0,0
BRUE,31,0.6261071671540455,0,0,0,10,0.0,0
UCT,31,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,100,0.6261071671540455,0,0,0,10,0.0,0
UCT,100,0.6261071671540455,0,0,0,10,0.0,0
BRUE,100,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,316,0.6261071671540455,0,0,0,10,0.0,0
BRUE,316,0.6261071671540455,0,0,0,10,0.0,0
UCT,316,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,1000,0.6261071671540455,0,0,0,10,0.0,0
BRUE,1000,0.6261071671540455,0,0,0,10,0.0,0
UCT,1000,0.6261071671540455,0,0,0,10,0.0,0
BRUE,100000,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,3162,0.6261071671540455,0,0,0,10,0.0,0
UCT,3162,0.6261071671540455,0,0,0,10,0.0,0
BRUE,3162,0.6261071671540455,0,0,0,10,0.0,0
UCT,31622,0.08871508420973173,0,0,0,9,0.0,0
UCT,100000,0.06588070580557326,0,0,0,7,0.0,0
BRUE,100000,0.24771136427760454,0,0,0,2,0.0,0
BRUE,31622,0.08871508420973173,0,0,0,9,0.1261272529243691,0
UCT,100000,0.06227258650812484,0,0,0,8,0.0,0
UCT,10000,0.6261071671540455,0,0,0,10,0.0,0
BRUE,10000,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,10,0.31064690628789493,0,0,0,11,0.0,0
BRUE,10,0.31064690628789493,0,0,0,11,0.0,0
UCT,10,0.31064690628789493,0,0,0,11,0.465383035251308,0
KL-OLOP,31,0.31064690628789493,0,0,0,11,0.0,0
BRUE,31,0.31064690628789493,0,0,0,11,0.0,0
UCT,31,0.31064690628789493,0,0,0,11,0.0,0
KL-OLOP,100,0.31064690628789493,0,0,0,11,0.0,0
BRUE,100,0.31064690628789493,0,0,0,11,0.0,0
BRUE,100000,0.03174706043281139,0,0,0,3,0.0,0
UCT,100,0.31064690628789493,0,0,0,11,0.0,0
KL-OLOP,10000,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,316,0.31064690628789493,0,0,0,11,0.0,0
BRUE,316,0.31064690628789493,0,0,0,11,0.0,0
UCT,316,0.31064690628789493,0,0,0,11,0.0,0
KL-OLOP,1000,0.31064690628789493,0,0,0,11,0.0,0
UCT,1000,0.31064690628789493,0,0,0,11,0.0,0
BRUE,1000,0.31064690628789493,0,0,0,11,0.0,0
KL-OLOP,31622,0.020765316680050105,0,0,0,6,0.0,0
UCT,3162,0.31064690628789493,0,0,0,11,0.0,0
KL-OLOP,3162,0.31064690628789493,0,0,0,11,0.0,0
BRUE,100000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
BRUE,3162,0.31064690628789493,0,0,0,11,0.0,0
UCT,31622,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,31622,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,31622,0.06588070580557326,0,0,0,7,0.0,0
UCT,10000,0.31064690628789493,0,0,0,11,0.0,0
BRUE,100000,0.020765316680050105,0,0,0,6,0.020765316680050105,0
BRUE,10000,0.31064690628789493,0,0,0,11,0.0,0
KL-OLOP,10,0.514898231737996,0,0,0,12,0.0,0
BRUE,10,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,10000,0.31064690628789493,0,0,0,11,0.0,0
KL-OLOP,31,0.514898231737996,0,0,0,12,0.0,0
UCT,10,0.514898231737996,0,0,0,12,0.0,0
BRUE,31,0.514898231737996,0,0,0,12,0.0,0
UCT,31,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,100,0.514898231737996,0,0,0,12,0.0,0
BRUE,100,0.514898231737996,0,0,0,12,0.0,0
UCT,100,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,316,0.514898231737996,0,0,0,12,0.0,0
BRUE,316,0.514898231737996,0,0,0,12,0.0,0
UCT,316,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,1000,0.514898231737996,0,0,0,12,0.0,0
BRUE,1000,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,31622,0.4964302065266857,0,0,0,1,0.0,0
UCT,1000,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,3162,0.514898231737996,0,0,0,12,0.0,0
BRUE,3162,0.514898231737996,0,0,0,12,0.0,0
BRUE,100000,0.1949416037861913,0,0,0,5,0.0,0
UCT,31622,0.31064690628789493,0,0,0,11,0.0,0
UCT,3162,0.514898231737996,0,0,0,12,0.0,0
UCT,10000,0.514898231737996,0,0,0,12,0.0,0
BRUE,31622,0.6261071671540455,0,0,0,10,0.0,0
UCT,100000,0.08871508420973173,0,0,0,9,0.0,0
KL-OLOP,10000,0.514898231737996,0,0,0,12,0.0,0
BRUE,10000,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,10,0.13606491063783732,0,0,0,13,0.0,0
BRUE,10,0.13606491063783732,0,0,0,13,0.13606491063783732,0
BRUE,31622,0.31064690628789493,0,0,0,11,0.0,0
UCT,100000,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,31,0.13606491063783732,0,0,0,13,0.0,0
UCT,10,0.13606491063783732,0,0,0,13,0.13606491063783732,0
BRUE,31,0.13606491063783732,0,0,0,13,0.0,0
UCT,31,0.13606491063783732,0,0,0,13,0.0,0
BRUE,100,0.13606491063783732,0,0,0,13,0.0,0
KL-OLOP,100,0.13606491063783732,0,0,0,13,0.0,0
UCT,100,0.13606491063783732,0,0,0,13,0.13606491063783732,0
KL-OLOP,316,0.13606491063783732,0,0,0,13,0.0,0
UCT,316,0.13606491063783732,0,0,0,13,0.0,0
BRUE,316,0.13606491063783732,0,0,0,13,0.0,0
KL-OLOP,1000,0.13606491063783732,0,0,0,13,0.0,0
BRUE,1000,0.13606491063783732,0,0,0,13,0.0,0
UCT,1000,0.13606491063783732,0,0,0,13,0.0,0
KL-OLOP,3162,0.13606491063783732,0,0,0,13,0.0,0
BRUE,3162,0.13606491063783732,0,0,0,13,0.0,0
UCT,3162,0.13606491063783732,0,0,0,13,0.0,0
KL-OLOP,31622,0.03174706043281139,0,0,0,3,0.0,0
BRUE,100000,0.06227258650812484,0,0,0,8,0.0,0
KL-OLOP,10000,0.13606491063783732,0,0,0,13,0.0,0
UCT,31622,0.514898231737996,0,0,0,12,0.0,0
UCT,10000,0.13606491063783732,0,0,0,13,0.0,0
BRUE,10000,0.13606491063783732,0,0,0,13,0.0,0
BRUE,100000,0.06588070580557326,0,0,0,7,0.0,0
KL-OLOP,10,0.2295794035608396,0,0,0,14,0.0,0
BRUE,10,0.2295794035608396,0,0,0,14,0.0,0
UCT,10,0.2295794035608396,0,0,0,14,0.0,0
BRUE,31622,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,31,0.2295794035608396,0,0,0,14,0.0,0
BRUE,31,0.2295794035608396,0,0,0,14,0.3123182148396171,0
UCT,31,0.2295794035608396,0,0,0,14,0.0,0
KL-OLOP,100,0.2295794035608396,0,0,0,14,0.0,0
BRUE,100,0.2295794035608396,0,0,0,14,0.0,0
UCT,100,0.2295794035608396,0,0,0,14,0.0,0
KL-OLOP,316,0.2295794035608396,0,0,0,14,0.0,0
UCT,31622,0.13606491063783732,0,0,0,13,0.0,0
BRUE,316,0.2295794035608396,0,0,0,14,0.0,0
UCT,316,0.2295794035608396,0,0,0,14,0.0,0
KL-OLOP,1000,0.2295794035608396,0,0,0,14,0.0,0
UCT,1000,0.2295794035608396,0,0,0,14,0.0,0
BRUE,1000,0.2295794035608396,0,0,0,14,0.0,0
KL-OLOP,3162,0.2295794035608396,0,0,0,14,0.0,0
KL-OLOP,31622,0.1949416037861913,0,0,0,5,0.0,0
UCT,3162,0.2295794035608396,0,0,0,14,0.0,0
BRUE,3162,0.2295794035608396,0,0,0,14,0.0,0
UCT,100000,0.31064690628789493,0,0,0,11,0.0,0
BRUE,31622,0.13606491063783732,0,0,0,13,0.0,0
UCT,100000,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,31622,0.008393210397195539,0,0,0,4,0.008393210397195539,0
UCT,10000,0.2295794035608396,0,0,0,14,0.0,0
KL-OLOP,10,0.11242109002809553,0,0,0,15,0.0,0
BRUE,10,0.11242109002809553,0,0,0,15,0.3076873465665857,0
UCT,10,0.11242109002809553,0,0,0,15,0.3076873465665857,0
KL-OLOP,31,0.11242109002809553,0,0,0,15,0.0,0
BRUE,31,0.11242109002809553,0,0,0,15,0.0,0
UCT,31,0.11242109002809553,0,0,0,15,0.0,0
KL-OLOP,100,0.11242109002809553,0,0,0,15,0.0,0
BRUE,10000,0.2295794035608396,0,0,0,14,0.0,0
BRUE,100,0.11242109002809553,0,0,0,15,0.0,0
UCT,100,0.11242109002809553,0,0,0,15,0.0,0
KL-OLOP,316,0.11242109002809553,0,0,0,15,0.0,0
BRUE,316,0.11242109002809553,0,0,0,15,0.0,0
UCT,316,0.11242109002809553,0,0,0,15,0.0,0
KL-OLOP,1000,0.11242109002809553,0,0,0,15,0.0,0
BRUE,1000,0.11242109002809553,0,0,0,15,0.0,0
UCT,1000,0.11242109002809553,0,0,0,15,0.0,0
KL-OLOP,10000,0.2295794035608396,0,0,0,14,0.0,0
BRUE,100000,0.08871508420973173,0,0,0,9,0.0,0
UCT,3162,0.11242109002809553,0,0,0,15,0.0,0
KL-OLOP,3162,0.11242109002809553,0,0,0,15,0.0,0
BRUE,3162,0.11242109002809553,0,0,0,15,0.0,0
UCT,31622,0.2295794035608396,0,0,0,14,0.0,0
UCT,10000,0.11242109002809553,0,0,0,15,0.0,0
BRUE,10000,0.11242109002809553,0,0,0,15,0.0,0
KL-OLOP,10000,0.11242109002809553,0,0,0,15,0.0,0
KL-OLOP,10,0.08198345534597973,0,0,0,16,0.08198345534597973,0
BRUE,10,0.08198345534597973,0,0,0,16,0.0,0
BRUE,100000,0.31064690628789493,0,0,0,11,0.0,0
UCT,10,0.08198345534597973,0,0,0,16,0.5541022562164106,0
KL-OLOP,31,0.08198345534597973,0,0,0,16,0.0,0
BRUE,31,0.08198345534597973,0,0,0,16,0.0,0
UCT,31,0.08198345534597973,0,0,0,16,0.0,0
KL-OLOP,100,0.08198345534597973,0,0,0,16,0.0,0
BRUE,100,0.08198345534597973,0,0,0,16,0.08198345534597973,0
KL-OLOP,316,0.08198345534597973,0,0,0,16,0.08198345534597973,0
UCT,100,0.08198345534597973,0,0,0,16,0.0,0
BRUE,316,0.08198345534597973,0,0,0,16,0.08198345534597973,0
UCT,316,0.08198345534597973,0,0,0,16,0.08198345534597973,0
KL-OLOP,1000,0.08198345534597973,0,0,0,16,0.08198345534597973,0
BRUE,31622,0.2295794035608396,0,0,0,14,0.0,0
UCT,1000,0.08198345534597973,0,0,0,16,0.08198345534597973,0
UCT,31622,0.11242109002809553,0,0,0,15,0.0,0
BRUE,1000,0.08198345534597973,0,0,0,16,0.0,0
KL-OLOP,3162,0.08198345534597973,0,0,0,16,0.08198345534597973,0
UCT,3162,0.08198345534597973,0,0,0,16,0.08198345534597973,0
BRUE,3162,0.08198345534597973,0,0,0,16,0.08198345534597973,0
UCT,10000,0.08198345534597973,0,0,0,16,0.08198345534597973,0
BRUE,10000,0.08198345534597973,0,0,0,16,0.08198345534597973,0
KL-OLOP,10000,0.08198345534597973,0,0,0,16,0.08198345534597973,0
UCT,100000,0.13606491063783732,0,0,0,13,0.0,0
BRUE,100000,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,10,0.0418322643352953,0,0,0,17,0.18862620925342943,0
BRUE,10,0.0418322643352953,0,0,0,17,0.0,0
UCT,10,0.0418322643352953,0,0,0,17,0.0,0
KL-OLOP,31,0.0418322643352953,0,0,0,17,0.0,0
BRUE,31,0.0418322643352953,0,0,0,17,0.0418322643352953,0
UCT,31,0.0418322643352953,0,0,0,17,0.0,0
KL-OLOP,100,0.0418322643352953,0,0,0,17,0.0,0
BRUE,31622,0.11242109002809553,0,0,0,15,0.0,0
BRUE,100,0.0418322643352953,0,0,0,17,0.0,0
UCT,100,0.0418322643352953,0,0,0,17,0.0418322643352953,0
KL-OLOP,316,0.0418322643352953,0,0,0,17,0.0,0
UCT,31622,0.08198345534597973,0,0,0,16,0.08198345534597973,0
BRUE,316,0.0418322643352953,0,0,0,17,0.0,0
UCT,316,0.0418322643352953,0,0,0,17,0.0,0
KL-OLOP,1000,0.0418322643352953,0,0,0,17,0.0,0
BRUE,1000,0.0418322643352953,0,0,0,17,0.0,0
UCT,1000,0.0418322643352953,0,0,0,17,0.0,0
UCT,100000,0.2295794035608396,0,0,0,14,0.0,0
UCT,3162,0.0418322643352953,0,0,0,17,0.0,0
BRUE,3162,0.0418322643352953,0,0,0,17,0.0,0
KL-OLOP,3162,0.0418322643352953,0,0,0,17,0.0,0
BRUE,100000,0.13606491063783732,0,0,0,13,0.0,0
UCT,10000,0.0418322643352953,0,0,0,17,0.0,0
KL-OLOP,31622,0.06227258650812484,0,0,0,8,0.0,0
BRUE,31622,0.08198345534597973,0,0,0,16,0.0,0
BRUE,10000,0.0418322643352953,0,0,0,17,0.0,0
BRUE,100000,0.514898231737996,0,0,0,12,0.0,0
KL-OLOP,10,0.29837836124848627,0,0,0,18,0.29837836124848627,0
BRUE,10,0.29837836124848627,0,0,0,18,0.29837836124848627,0
UCT,10,0.29837836124848627,0,0,0,18,0.8074050676466105,0
KL-OLOP,31,0.29837836124848627,0,0,0,18,0.29837836124848627,0
UCT,31,0.29837836124848627,0,0,0,18,0.0,0
BRUE,31,0.29837836124848627,0,0,0,18,0.29837836124848627,0
KL-OLOP,100,0.29837836124848627,0,0,0,18,0.29837836124848627,0
KL-OLOP,10000,0.0418322643352953,0,0,0,17,0.0,0
BRUE,100,0.29837836124848627,0,0,0,18,0.0,0
UCT,100,0.29837836124848627,0,0,0,18,0.5307310495299897,0
KL-OLOP,316,0.29837836124848627,0,0,0,18,0.29837836124848627,0
BRUE,316,0.29837836124848627,0,0,0,18,0.0,0
UCT,316,0.29837836124848627,0,0,0,18,0.29837836124848627,0
KL-OLOP,1000,0.29837836124848627,0,0,0,18,0.29837836124848627,0
UCT,1000,0.29837836124848627,0,0,0,18,0.29837836124848627,0
BRUE,1000,0.29837836124848627,0,0,0,18,0.29837836124848627,0
KL-OLOP,3162,0.29837836124848627,0,0,0,18,0.0,0
UCT,3162,0.29837836124848627,0,0,0,18,0.0,0
BRUE,3162,0.29837836124848627,0,0,0,18,0.0,0
UCT,31622,0.0418322643352953,0,0,0,17,0.0,0
UCT,100000,0.11242109002809553,0,0,0,15,0.0,0
BRUE,31622,0.0418322643352953,0,0,0,17,0.0,0
KL-OLOP,31622,0.6261071671540455,0,0,0,10,0.0,0
UCT,10000,0.29837836124848627,0,0,0,18,0.0,0
KL-OLOP,10000,0.29837836124848627,0,0,0,18,0.0,0
BRUE,10000,0.29837836124848627,0,0,0,18,0.0,0
KL-OLOP,31622,0.08871508420973173,0,0,0,9,0.0,0
UCT,100000,0.08198345534597973,0,0,0,16,0.08198345534597973,0
KL-OLOP,10,0.7721882408744154,0,0,0,19,0.0,0
KL-OLOP,31622,0.2295794035608396,0,0,0,14,0.0,0
BRUE,10,0.7721882408744154,0,0,0,19,0.0,0
KL-OLOP,31,0.7721882408744154,0,0,0,19,0.0,0
UCT,10,0.7721882408744154,0,0,0,19,0.0,0
BRUE,31,0.7721882408744154,0,0,0,19,0.0,0
UCT,31,0.7721882408744154,0,0,0,19,0.0,0
KL-OLOP,100,0.7721882408744154,0,0,0,19,0.0,0
BRUE,100,0.7721882408744154,0,0,0,19,0.0,0
UCT,100,0.7721882408744154,0,0,0,19,0.0,0
KL-OLOP,316,0.7721882408744154,0,0,0,19,0.0,0
BRUE,316,0.7721882408744154,0,0,0,19,0.0,0
UCT,316,0.7721882408744154,0,0,0,19,0.0,0
KL-OLOP,1000,0.7721882408744154,0,0,0,19,0.0,0
BRUE,1000,0.7721882408744154,0,0,0,19,0.0,0
UCT,1000,0.7721882408744154,0,0,0,19,0.0,0
KL-OLOP,3162,0.7721882408744154,0,0,0,19,0.0,0
UCT,3162,0.7721882408744154,0,0,0,19,0.0,0
BRUE,3162,0.7721882408744154,0,0,0,19,0.0,0
UCT,31622,0.29837836124848627,0,0,0,18,0.0,0
UCT,10000,0.7721882408744154,0,0,0,19,0.0,0
BRUE,100000,0.2295794035608396,0,0,0,14,0.0,0
KL-OLOP,10000,0.7721882408744154,0,0,0,19,0.0,0
BRUE,10000,0.7721882408744154,0,0,0,19,0.0,0
KL-OLOP,10,0.34984695078967465,0,0,0,20,0.0,0
BRUE,10,0.34984695078967465,0,0,0,20,0.35800963903349015,0
UCT,10,0.34984695078967465,0,0,0,20,0.3557607151519224,0
KL-OLOP,31,0.34984695078967465,0,0,0,20,0.0,0
BRUE,100000,0.11242109002809553,0,0,0,15,0.0,0
BRUE,31,0.34984695078967465,0,0,0,20,0.3557607151519224,0
UCT,31622,0.7721882408744154,0,0,0,19,0.0,0
UCT,31,0.34984695078967465,0,0,0,20,0.3557607151519224,0
KL-OLOP,100,0.34984695078967465,0,0,0,20,0.0,0
UCT,100,0.34984695078967465,0,0,0,20,0.0,0
BRUE,100,0.34984695078967465,0,0,0,20,0.0,0
KL-OLOP,316,0.34984695078967465,0,0,0,20,0.0,0
BRUE,316,0.34984695078967465,0,0,0,20,0.0,0
UCT,316,0.34984695078967465,0,0,0,20,0.0,0
KL-OLOP,1000,0.34984695078967465,0,0,0,20,0.0,0
BRUE,31622,0.29837836124848627,0,0,0,18,0.0,0
BRUE,1000,0.34984695078967465,0,0,0,20,0.0,0
UCT,1000,0.34984695078967465,0,0,0,20,0.0,0
BRUE,3162,0.34984695078967465,0,0,0,20,0.0,0
UCT,100000,0.0418322643352953,0,0,0,17,0.0,0
KL-OLOP,3162,0.34984695078967465,0,0,0,20,0.0,0
UCT,3162,0.34984695078967465,0,0,0,20,0.0,0
BRUE,31622,0.7721882408744154,0,0,0,19,0.0,0
KL-OLOP,31622,0.31064690628789493,0,0,0,11,0.0,0
UCT,10000,0.34984695078967465,0,0,0,20,0.0,0
KL-OLOP,10000,0.34984695078967465,0,0,0,20,0.0,0
BRUE,10000,0.34984695078967465,0,0,0,20,0.0,0
BRUE,100000,0.0418322643352953,0,0,0,17,0.0418322643352953,0
KL-OLOP,10,0.07396910140537427,0,0,0,21,0.0,0
BRUE,10,0.07396910140537427,0,0,0,21,0.0,0
UCT,10,0.07396910140537427,0,0,0,21,0.0,0
KL-OLOP,31,0.07396910140537427,0,0,0,21,0.0,0
BRUE,31,0.07396910140537427,0,0,0,21,0.0,0
UCT,31,0.07396910140537427,0,0,0,21,0.07396910140537427,0
KL-OLOP,100,0.07396910140537427,0,0,0,21,0.0,0
UCT,100,0.07396910140537427,0,0,0,21,0.0,0
BRUE,100,0.07396910140537427,0,0,0,21,0.07396910140537427,0
KL-OLOP,316,0.07396910140537427,0,0,0,21,0.0,0
BRUE,316,0.07396910140537427,0,0,0,21,0.0,0
UCT,316,0.07396910140537427,0,0,0,21,0.0,0
UCT,31622,0.34984695078967465,0,0,0,20,0.0,0
KL-OLOP,1000,0.07396910140537427,0,0,0,21,0.0,0
BRUE,1000,0.07396910140537427,0,0,0,21,0.0,0
BRUE,100000,0.08198345534597973,0,0,0,16,0.0,0
UCT,1000,0.07396910140537427,0,0,0,21,0.0,0
UCT,3162,0.07396910140537427,0,0,0,21,0.0,0
UCT,100000,0.29837836124848627,0,0,0,18,0.0,0
KL-OLOP,3162,0.07396910140537427,0,0,0,21,0.0,0
BRUE,3162,0.07396910140537427,0,0,0,21,0.0,0
KL-OLOP,31622,0.514898231737996,0,0,0,12,0.0,0
BRUE,31622,0.34984695078967465,0,0,0,20,0.0,0
UCT,10000,0.07396910140537427,0,0,0,21,0.0,0
BRUE,10000,0.07396910140537427,0,0,0,21,0.0,0
KL-OLOP,31622,0.13606491063783732,0,0,0,13,0.0,0
BRUE,100000,0.29837836124848627,0,0,0,18,0.0,0
KL-OLOP,10000,0.07396910140537427,0,0,0,21,0.0,0
KL-OLOP,10,0.11509469673433381,0,0,0,22,0.11509469673433381,0
BRUE,10,0.11509469673433381,0,0,0,22,0.4849893521177866,0
UCT,10,0.11509469673433381,0,0,0,22,0.11509469673433381,0
KL-OLOP,31,0.11509469673433381,0,0,0,22,0.11509469673433381,0
BRUE,31,0.11509469673433381,0,0,0,22,0.22566168997528013,0
UCT,31622,0.07396910140537427,0,0,0,21,0.0,0
UCT,31,0.11509469673433381,0,0,0,22,0.0,0
KL-OLOP,100,0.11509469673433381,0,0,0,22,0.11509469673433381,0
BRUE,100,0.11509469673433381,0,0,0,22,0.4849893521177866,0
UCT,100,0.11509469673433381,0,0,0,22,0.36251475475046124,0
UCT,100000,0.7721882408744154,0,0,0,19,0.0,0
BRUE,316,0.11509469673433381,0,0,0,22,0.0,0
KL-OLOP,316,0.11509469673433381,0,0,0,22,0.0,0
UCT,316,0.11509469673433381,0,0,0,22,0.0,0
KL-OLOP,1000,0.11509469673433381,0,0,0,22,0.0,0
UCT,1000,0.11509469673433381,0,0,0,22,0.0,0
BRUE,1000,0.11509469673433381,0,0,0,22,0.11509469673433381,0
KL-OLOP,3162,0.11509469673433381,0,0,0,22,0.0,0
UCT,3162,0.11509469673433381,0,0,0,22,0.0,0
BRUE,3162,0.11509469673433381,0,0,0,22,0.0,0
BRUE,31622,0.07396910140537427,0,0,0,21,0.0,0
UCT,10000,0.11509469673433381,0,0,0,22,0.0,0
BRUE,10000,0.11509469673433381,0,0,0,22,0.0,0
KL-OLOP,10000,0.11509469673433381,0,0,0,22,0.0,0
BRUE,100000,0.7721882408744154,0,0,0,19,0.0,0
UCT,100000,0.34984695078967465,0,0,0,20,0.0,0
KL-OLOP,10,0.2234471435066503,0,0,0,23,0.0,0
BRUE,10,0.2234471435066503,0,0,0,23,0.0,0
UCT,10,0.2234471435066503,0,0,0,23,0.3788845031471981,0
KL-OLOP,31,0.2234471435066503,0,0,0,23,0.0,0
BRUE,31,0.2234471435066503,0,0,0,23,0.2234471435066503,0
UCT,31,0.2234471435066503,0,0,0,23,0.0,0
KL-OLOP,100,0.2234471435066503,0,0,0,23,0.0,0
BRUE,100,0.2234471435066503,0,0,0,23,0.0,0
UCT,100,0.2234471435066503,0,0,0,23,0.0,0
KL-OLOP,316,0.2234471435066503,0,0,0,23,0.0,0
BRUE,316,0.2234471435066503,0,0,0,23,0.0,0
UCT,316,0.2234471435066503,0,0,0,23,0.0,0
UCT,31622,0.11509469673433381,0,0,0,22,0.0,0
KL-OLOP,1000,0.2234471435066503,0,0,0,23,0.0,0
BRUE,1000,0.2234471435066503,0,0,0,23,0.0,0
UCT,100000,0.07396910140537427,0,0,0,21,0.0,0
UCT,1000,0.2234471435066503,0,0,0,23,0.0,0
UCT,3162,0.2234471435066503,0,0,0,23,0.0,0
KL-OLOP,3162,0.2234471435066503,0,0,0,23,0.0,0
BRUE,3162,0.2234471435066503,0,0,0,23,0.0,0
BRUE,31622,0.11509469673433381,0,0,0,22,0.0,0
UCT,10000,0.2234471435066503,0,0,0,23,0.0,0
BRUE,10000,0.2234471435066503,0,0,0,23,0.0,0
KL-OLOP,10000,0.2234471435066503,0,0,0,23,0.0,0
UCT,31622,0.2234471435066503,0,0,0,23,0.0,0
KL-OLOP,31622,0.08198345534597973,0,0,0,16,0.08198345534597973,0
KL-OLOP,10,0.43177311383815686,0,0,0,24,0.0,0
BRUE,10,0.43177311383815686,0,0,0,24,0.5679689792639466,0
UCT,10,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,31,0.43177311383815686,0,0,0,24,0.0,0
BRUE,31,0.43177311383815686,0,0,0,24,0.0,0
UCT,31,0.43177311383815686,0,0,0,24,0.0,0
BRUE,100000,0.34984695078967465,0,0,0,20,0.0,0
KL-OLOP,100,0.43177311383815686,0,0,0,24,0.0,0
BRUE,100,0.43177311383815686,0,0,0,24,0.0,0
UCT,100,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,316,0.43177311383815686,0,0,0,24,0.0,0
BRUE,316,0.43177311383815686,0,0,0,24,0.0,0
UCT,316,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,1000,0.43177311383815686,0,0,0,24,0.0,0
UCT,100000,0.11509469673433381,0,0,0,22,0.0,0
BRUE,1000,0.43177311383815686,0,0,0,24,0.0,0
UCT,1000,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,3162,0.43177311383815686,0,0,0,24,0.0,0
UCT,3162,0.43177311383815686,0,0,0,24,0.0,0
BRUE,3162,0.43177311383815686,0,0,0,24,0.0,0
BRUE,31622,0.2234471435066503,0,0,0,23,0.0,0
UCT,10000,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,31622,0.29837836124848627,0,0,0,18,0.0,0
KL-OLOP,31622,0.11242109002809553,0,0,0,15,0.0,0
BRUE,10000,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,10000,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,10,0.5438787966810237,0,0,0,25,0.0,0
BRUE,10,0.5438787966810237,0,0,0,25,0.0,0
UCT,10,0.5438787966810237,0,0,0,25,0.0,0
KL-OLOP,31,0.5438787966810237,0,0,0,25,0.0,0
BRUE,31,0.5438787966810237,0,0,0,25,0.0,0
UCT,31,0.5438787966810237,0,0,0,25,0.0,0
KL-OLOP,100,0.5438787966810237,0,0,0,25,0.0,0
BRUE,100,0.5438787966810237,0,0,0,25,0.0,0
UCT,100,0.5438787966810237,0,0,0,25,0.0,0
KL-OLOP,316,0.5438787966810237,0,0,0,25,0.0,0
BRUE,316,0.5438787966810237,0,0,0,25,0.0,0
UCT,316,0.5438787966810237,0,0,0,25,0.0,0
KL-OLOP,1000,0.5438787966810237,0,0,0,25,0.0,0
BRUE,100000,0.07396910140537427,0,0,0,21,0.0,0
UCT,1000,0.5438787966810237,0,0,0,25,0.0,0
UCT,31622,0.43177311383815686,0,0,0,24,0.0,0
BRUE,1000,0.5438787966810237,0,0,0,25,0.0,0
KL-OLOP,3162,0.5438787966810237,0,0,0,25,0.0,0
BRUE,3162,0.5438787966810237,0,0,0,25,0.0,0
UCT,3162,0.5438787966810237,0,0,0,25,0.0,0
BRUE,100000,0.11509469673433381,0,0,0,22,0.0,0
KL-OLOP,31622,0.0418322643352953,0,0,0,17,0.0,0
UCT,10000,0.5438787966810237,0,0,0,25,0.0,0
BRUE,31622,0.43177311383815686,0,0,0,24,0.0,0
UCT,100000,0.2234471435066503,0,0,0,23,0.0,0
KL-OLOP,31622,0.7721882408744154,0,0,0,19,0.0,0
BRUE,10000,0.5438787966810237,0,0,0,25,0.0,0
KL-OLOP,10000,0.5438787966810237,0,0,0,25,0.0,0
KL-OLOP,10,0.22358468811132748,0,0,0,26,0.4308651672329882,0
BRUE,10,0.22358468811132748,0,0,0,26,0.349170196479341,0
UCT,10,0.22358468811132748,0,0,0,26,0.349170196479341,0
KL-OLOP,31,0.22358468811132748,0,0,0,26,0.4308651672329882,0
BRUE,31,0.22358468811132748,0,0,0,26,0.0,0
UCT,31,0.22358468811132748,0,0,0,26,0.4110140311461261,0
KL-OLOP,100,0.22358468811132748,0,0,0,26,0.4308651672329882,0
BRUE,100,0.22358468811132748,0,0,0,26,0.0,0
UCT,100,0.22358468811132748,0,0,0,26,0.22358468811132748,0
KL-OLOP,316,0.22358468811132748,0,0,0,26,0.22358468811132748,0
BRUE,316,0.22358468811132748,0,0,0,26,0.22358468811132748,0
UCT,316,0.22358468811132748,0,0,0,26,0.22358468811132748,0
KL-OLOP,1000,0.22358468811132748,0,0,0,26,0.0,0
UCT,1000,0.22358468811132748,0,0,0,26,0.4110140311461261,0
UCT,100000,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,3162,0.22358468811132748,0,0,0,26,0.0,0
BRUE,3162,0.22358468811132748,0,0,0,26,0.0,0
UCT,3162,0.22358468811132748,0,0,0,26,0.22358468811132748,0
UCT,31622,0.5438787966810237,0,0,0,25,0.0,0
BRUE,1000,0.22358468811132748,0,0,0,26,0.0,0
UCT,10000,0.22358468811132748,0,0,0,26,0.22358468811132748,0
BRUE,31622,0.5438787966810237,0,0,0,25,0.0,0
BRUE,10000,0.22358468811132748,0,0,0,26,0.0,0
KL-OLOP,10000,0.22358468811132748,0,0,0,26,0.0,0
UCT,31622,0.22358468811132748,0,0,0,26,0.22358468811132748,0
KL-OLOP,10,0.09673181638118722,0,0,0,27,0.0,0
BRUE,10,0.09673181638118722,0,0,0,27,0.4853221721428871,0
UCT,10,0.09673181638118722,0,0,0,27,0.09673181638118722,0
KL-OLOP,31,0.09673181638118722,0,0,0,27,0.0,0
BRUE,31,0.09673181638118722,0,0,0,27,0.0,0
UCT,31,0.09673181638118722,0,0,0,27,0.0,0
KL-OLOP,100,0.09673181638118722,0,0,0,27,0.0,0
BRUE,100,0.09673181638118722,0,0,0,27,0.0,0
UCT,100,0.09673181638118722,0,0,0,27,0.09673181638118722,0
KL-OLOP,316,0.09673181638118722,0,0,0,27,0.0,0
KL-OLOP,31622,0.34984695078967465,0,0,0,20,0.0,0
BRUE,316,0.09673181638118722,0,0,0,27,0.0,0
UCT,316,0.09673181638118722,0,0,0,27,0.0,0
KL-OLOP,1000,0.09673181638118722,0,0,0,27,0.0,0
BRUE,1000,0.09673181638118722,0,0,0,27,0.0,0
UCT,1000,0.09673181638118722,0,0,0,27,0.0,0
KL-OLOP,3162,0.09673181638118722,0,0,0,27,0.0,0
BRUE,3162,0.09673181638118722,0,0,0,27,0.0,0
BRUE,100000,0.2234471435066503,0,0,0,23,0.0,0
UCT,3162,0.09673181638118722,0,0,0,27,0.0,0
KL-OLOP,31622,0.07396910140537427,0,0,0,21,0.0,0
UCT,100000,0.5438787966810237,0,0,0,25,0.0,0
BRUE,31622,0.22358468811132748,0,0,0,26,0.0,0
UCT,10000,0.09673181638118722,0,0,0,27,0.0,0
KL-OLOP,10000,0.09673181638118722,0,0,0,27,0.0,0
BRUE,10000,0.09673181638118722,0,0,0,27,0.0,0
BRUE,100000,0.43177311383815686,0,0,0,24,0.0,0
KL-OLOP,10,0.25285613573730803,0,0,0,28,0.0,0
BRUE,10,0.25285613573730803,0,0,0,28,0.25285613573730803,0
UCT,10,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,31,0.25285613573730803,0,0,0,28,0.0,0
BRUE,31,0.25285613573730803,0,0,0,28,0.0,0
UCT,31,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,100,0.25285613573730803,0,0,0,28,0.0,0
BRUE,100,0.25285613573730803,0,0,0,28,0.25285613573730803,0
UCT,100,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,316,0.25285613573730803,0,0,0,28,0.0,0
BRUE,316,0.25285613573730803,0,0,0,28,0.0,0
UCT,316,0.25285613573730803,0,0,0,28,0.0,0
UCT,31622,0.09673181638118722,0,0,0,27,0.0,0
KL-OLOP,1000,0.25285613573730803,0,0,0,28,0.0,0
BRUE,1000,0.25285613573730803,0,0,0,28,0.0,0
UCT,1000,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,3162,0.25285613573730803,0,0,0,28,0.0,0
BRUE,3162,0.25285613573730803,0,0,0,28,0.0,0
UCT,3162,0.25285613573730803,0,0,0,28,0.0,0
UCT,100000,0.22358468811132748,0,0,0,26,0.22358468811132748,0
BRUE,31622,0.09673181638118722,0,0,0,27,0.0,0
UCT,10000,0.25285613573730803,0,0,0,28,0.0,0
BRUE,10000,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,10000,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,31622,0.2234471435066503,0,0,0,23,0.0,0
KL-OLOP,31622,0.11509469673433381,0,0,0,22,0.0,0
UCT,31622,0.25285613573730803,0,0,0,28,0.0,0
BRUE,100000,0.5438787966810237,0,0,0,25,0.0,0
UCT,100000,0.09673181638118722,0,0,0,27,0.0,0
KL-OLOP,10,0.3462834425496051,0,0,0,29,0.0,0
BRUE,10,0.3462834425496051,0,0,0,29,0.0,0
UCT,10,0.3462834425496051,0,0,0,29,0.0,0
KL-OLOP,31,0.3462834425496051,0,0,0,29,0.0,0
KL-OLOP,31622,0.43177311383815686,0,0,0,24,0.0,0
BRUE,31,0.3462834425496051,0,0,0,29,0.0,0
UCT,31,0.3462834425496051,0,0,0,29,0.0,0
KL-OLOP,100,0.3462834425496051,0,0,0,29,0.0,0
BRUE,100,0.3462834425496051,0,0,0,29,0.0,0
UCT,100,0.3462834425496051,0,0,0,29,0.0,0
KL-OLOP,316,0.3462834425496051,0,0,0,29,0.0,0
BRUE,316,0.3462834425496051,0,0,0,29,0.0,0
UCT,316,0.3462834425496051,0,0,0,29,0.0,0
KL-OLOP,1000,0.3462834425496051,0,0,0,29,0.0,0
UCT,1000,0.3462834425496051,0,0,0,29,0.0,0
BRUE,1000,0.3462834425496051,0,0,0,29,0.0,0
BRUE,100000,0.22358468811132748,0,0,0,26,0.0,0
KL-OLOP,3162,0.3462834425496051,0,0,0,29,0.0,0
BRUE,3162,0.3462834425496051,0,0,0,29,0.0,0
UCT,3162,0.3462834425496051,0,0,0,29,0.0,0
UCT,10000,0.3462834425496051,0,0,0,29,0.0,0
BRUE,10000,0.3462834425496051,0,0,0,29,0.0,0
BRUE,31622,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,10000,0.3462834425496051,0,0,0,29,0.0,0
UCT,31622,0.3462834425496051,0,0,0,29,0.0,0
UCT,100000,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,10,0.44439561878774736,0,0,0,30,0.44439561878774736,0
BRUE,10,0.44439561878774736,0,0,0,30,0.6262892355340846,0
UCT,10,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,31,0.44439561878774736,0,0,0,30,0.0,0
BRUE,31622,0.3462834425496051,0,0,0,29,0.0,0
BRUE,31,0.44439561878774736,0,0,0,30,0.0,0
UCT,31,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,100,0.44439561878774736,0,0,0,30,0.0,0
BRUE,100,0.44439561878774736,0,0,0,30,0.0,0
UCT,100,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,316,0.44439561878774736,0,0,0,30,0.0,0
BRUE,316,0.44439561878774736,0,0,0,30,0.0,0
UCT,316,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,1000,0.44439561878774736,0,0,0,30,0.0,0
BRUE,1000,0.44439561878774736,0,0,0,30,0.0,0
UCT,1000,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,3162,0.44439561878774736,0,0,0,30,0.0,0
BRUE,3162,0.44439561878774736,0,0,0,30,0.0,0
UCT,3162,0.44439561878774736,0,0,0,30,0.0,0
BRUE,100000,0.09673181638118722,0,0,0,27,0.0,0
BRUE,10000,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,31622,0.5438787966810237,0,0,0,25,0.0,0
KL-OLOP,10000,0.44439561878774736,0,0,0,30,0.0,0
UCT,10000,0.44439561878774736,0,0,0,30,0.0,0
UCT,100000,0.3462834425496051,0,0,0,29,0.0,0
UCT,31622,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,10,0.21427114606146236,0,0,0,31,0.0,0
BRUE,10,0.21427114606146236,0,0,0,31,0.0,0
UCT,10,0.21427114606146236,0,0,0,31,0.0,0
KL-OLOP,31,0.21427114606146236,0,0,0,31,0.0,0
BRUE,31,0.21427114606146236,0,0,0,31,0.43070762606765367,0
UCT,31,0.21427114606146236,0,0,0,31,0.0,0
KL-OLOP,100,0.21427114606146236,0,0,0,31,0.0,0
BRUE,100000,0.25285613573730803,0,0,0,28,0.0,0
UCT,100,0.21427114606146236,0,0,0,31,0.0,0
BRUE,100,0.21427114606146236,0,0,0,31,0.0,0
KL-OLOP,316,0.21427114606146236,0,0,0,31,0.0,0
BRUE,316,0.21427114606146236,0,0,0,31,0.0,0
UCT,316,0.21427114606146236,0,0,0,31,0.43070762606765367,0
BRUE,1000,0.21427114606146236,0,0,0,31,0.21427114606146236,0
KL-OLOP,1000,0.21427114606146236,0,0,0,31,0.0,0
UCT,1000,0.21427114606146236,0,0,0,31,0.0,0
BRUE,31622,0.44439561878774736,0,0,0,30,0.0,0
UCT,3162,0.21427114606146236,0,0,0,31,0.0,0
BRUE,3162,0.21427114606146236,0,0,0,31,0.0,0
KL-OLOP,3162,0.21427114606146236,0,0,0,31,0.0,0
BRUE,10000,0.21427114606146236,0,0,0,31,0.0,0
KL-OLOP,10000,0.21427114606146236,0,0,0,31,0.0,0
UCT,10000,0.21427114606146236,0,0,0,31,0.0,0
BRUE,100000,0.3462834425496051,0,0,0,29,0.0,0
UCT,31622,0.21427114606146236,0,0,0,31,0.0,0
KL-OLOP,10,0.15125344825054832,0,0,0,32,0.1921161301480443,0
BRUE,10,0.15125344825054832,0,0,0,32,0.0,0
UCT,10,0.15125344825054832,0,0,0,32,0.1921161301480443,0
KL-OLOP,31,0.15125344825054832,0,0,0,32,0.1921161301480443,0
BRUE,31,0.15125344825054832,0,0,0,32,0.1921161301480443,0
UCT,31,0.15125344825054832,0,0,0,32,0.15125344825054832,0
UCT,100000,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,100,0.15125344825054832,0,0,0,32,0.1921161301480443,0
BRUE,100,0.15125344825054832,0,0,0,32,0.0,0
UCT,100,0.15125344825054832,0,0,0,32,0.0,0
KL-OLOP,316,0.15125344825054832,0,0,0,32,0.0,0
BRUE,316,0.15125344825054832,0,0,0,32,0.0,0
BRUE,31622,0.21427114606146236,0,0,0,31,0.0,0
UCT,316,0.15125344825054832,0,0,0,32,0.0,0
KL-OLOP,1000,0.15125344825054832,0,0,0,32,0.0,0
UCT,1000,0.15125344825054832,0,0,0,32,0.0,0
BRUE,1000,0.15125344825054832,0,0,0,32,0.0,0
KL-OLOP,3162,0.15125344825054832,0,0,0,32,0.0,0
BRUE,3162,0.15125344825054832,0,0,0,32,0.0,0
KL-OLOP,31622,0.22358468811132748,0,0,0,26,0.0,0
UCT,3162,0.15125344825054832,0,0,0,32,0.0,0
UCT,10000,0.15125344825054832,0,0,0,32,0.0,0
BRUE,10000,0.15125344825054832,0,0,0,32,0.0,0
KL-OLOP,10000,0.15125344825054832,0,0,0,32,0.0,0
BRUE,100000,0.44439561878774736,0,0,0,30,0.0,0
UCT,31622,0.15125344825054832,0,0,0,32,0.0,0
KL-OLOP,31622,0.25285613573730803,0,0,0,28,0.0,0
BRUE,31622,0.15125344825054832,0,0,0,32,0.15125344825054832,0
KL-OLOP,10,0.20026053285679257,0,0,0,33,0.0,0
BRUE,10,0.20026053285679257,0,0,0,33,0.20026053285679257,0
UCT,100000,0.21427114606146236,0,0,0,31,0.0,0
UCT,10,0.20026053285679257,0,0,0,33,1.3157597180753107,0
BRUE,31,0.20026053285679257,0,0,0,33,0.20026053285679257,0
KL-OLOP,31,0.20026053285679257,0,0,0,33,0.0,0
UCT,31,0.20026053285679257,0,0,0,33,0.0,0
BRUE,100,0.20026053285679257,0,0,0,33,0.0,0
UCT,100,0.20026053285679257,0,0,0,33,0.0,0
KL-OLOP,100,0.20026053285679257,0,0,0,33,0.0,0
KL-OLOP,316,0.20026053285679257,0,0,0,33,0.0,0
BRUE,316,0.20026053285679257,0,0,0,33,0.0,0
UCT,316,0.20026053285679257,0,0,0,33,0.20026053285679257,0
KL-OLOP,1000,0.20026053285679257,0,0,0,33,0.0,0
BRUE,1000,0.20026053285679257,0,0,0,33,0.0,0
UCT,1000,0.20026053285679257,0,0,0,33,0.0,0
KL-OLOP,3162,0.20026053285679257,0,0,0,33,0.0,0
BRUE,3162,0.20026053285679257,0,0,0,33,0.0,0
UCT,3162,0.20026053285679257,0,0,0,33,0.0,0
KL-OLOP,31622,0.09673181638118722,0,0,0,27,0.0,0
BRUE,100000,0.21427114606146236,0,0,0,31,0.0,0
KL-OLOP,10000,0.20026053285679257,0,0,0,33,0.0,0
UCT,10000,0.20026053285679257,0,0,0,33,0.0,0
BRUE,10000,0.20026053285679257,0,0,0,33,0.0,0
UCT,100000,0.15125344825054832,0,0,0,32,0.0,0
KL-OLOP,31622,0.44439561878774736,0,0,0,30,0.0,0
UCT,31622,0.20026053285679257,0,0,0,33,0.0,0
KL-OLOP,10,0.48460758435358997,0,0,0,34,0.0,0
BRUE,10,0.48460758435358997,0,0,0,34,0.0,0
UCT,10,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,31,0.48460758435358997,0,0,0,34,0.0,0
BRUE,31,0.48460758435358997,0,0,0,34,0.0,0
UCT,31,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,100,0.48460758435358997,0,0,0,34,0.0,0
BRUE,100,0.48460758435358997,0,0,0,34,0.0,0
UCT,100,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,316,0.48460758435358997,0,0,0,34,0.0,0
BRUE,316,0.48460758435358997,0,0,0,34,0.0,0
UCT,316,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,1000,0.48460758435358997,0,0,0,34,0.0,0
BRUE,31622,0.20026053285679257,0,0,0,33,0.0,0
BRUE,1000,0.48460758435358997,0,0,0,34,0.0,0
UCT,1000,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,3162,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,31622,0.3462834425496051,0,0,0,29,0.0,0
UCT,3162,0.48460758435358997,0,0,0,34,0.0,0
BRUE,3162,0.48460758435358997,0,0,0,34,0.0,0
BRUE,10000,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,10000,0.48460758435358997,0,0,0,34,0.0,0
UCT,10000,0.48460758435358997,0,0,0,34,0.0,0
BRUE,100000,0.15125344825054832,0,0,0,32,0.0,0
UCT,100000,0.20026053285679257,0,0,0,33,0.0,0
UCT,31622,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,31622,0.21427114606146236,0,0,0,31,0.0,0
KL-OLOP,10,0.5125239944668885,0,0,0,35,0.0,0
BRUE,10,0.5125239944668885,0,0,0,35,0.0,0
UCT,10,0.5125239944668885,0,0,0,35,0.0,0
KL-OLOP,31,0.5125239944668885,0,0,0,35,0.0,0
BRUE,31,0.5125239944668885,0,0,0,35,0.0,0
UCT,31,0.5125239944668885,0,0,0,35,0.0,0
BRUE,31622,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,100,0.5125239944668885,0,0,0,35,0.0,0
BRUE,100,0.5125239944668885,0,0,0,35,0.0,0
UCT,100,0.5125239944668885,0,0,0,35,0.0,0
KL-OLOP,316,0.5125239944668885,0,0,0,35,0.0,0
BRUE,316,0.5125239944668885,0,0,0,35,0.0,0
UCT,316,0.5125239944668885,0,0,0,35,0.0,0
KL-OLOP,1000,0.5125239944668885,0,0,0,35,0.0,0
BRUE,1000,0.5125239944668885,0,0,0,35,0.0,0
UCT,1000,0.5125239944668885,0,0,0,35,0.0,0
KL-OLOP,3162,0.5125239944668885,0,0,0,35,0.0,0
BRUE,3162,0.5125239944668885,0,0,0,35,0.0,0
UCT,3162,0.5125239944668885,0,0,0,35,0.0,0
KL-OLOP,10000,0.5125239944668885,0,0,0,35,0.0,0
UCT,10000,0.5125239944668885,0,0,0,35,0.0,0
BRUE,100000,0.20026053285679257,0,0,0,33,0.0,0
BRUE,10000,0.5125239944668885,0,0,0,35,0.0,0
KL-OLOP,31622,0.15125344825054832,0,0,0,32,0.0,0
UCT,31622,0.5125239944668885,0,0,0,35,0.0,0
UCT,100000,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,10,0.7810865923756622,0,0,0,36,0.0,0
BRUE,10,0.7810865923756622,0,0,0,36,0.0,0
UCT,10,0.7810865923756622,0,0,0,36,0.7810865923756622,0
KL-OLOP,31,0.7810865923756622,0,0,0,36,0.0,0
BRUE,31,0.7810865923756622,0,0,0,36,0.0,0
UCT,31,0.7810865923756622,0,0,0,36,0.0,0
KL-OLOP,100,0.7810865923756622,0,0,0,36,0.0,0
BRUE,100,0.7810865923756622,0,0,0,36,0.0,0
UCT,100,0.7810865923756622,0,0,0,36,0.0,0
KL-OLOP,316,0.7810865923756622,0,0,0,36,0.0,0
BRUE,316,0.7810865923756622,0,0,0,36,0.0,0
UCT,316,0.7810865923756622,0,0,0,36,0.0,0
KL-OLOP,1000,0.7810865923756622,0,0,0,36,0.0,0
BRUE,1000,0.7810865923756622,0,0,0,36,0.0,0
BRUE,31622,0.5125239944668885,0,0,0,35,0.0,0
UCT,1000,0.7810865923756622,0,0,0,36,0.0,0
KL-OLOP,3162,0.7810865923756622,0,0,0,36,0.0,0
BRUE,3162,0.7810865923756622,0,0,0,36,0.0,0
UCT,3162,0.7810865923756622,0,0,0,36,0.0,0
BRUE,10000,0.7810865923756622,0,0,0,36,0.0,0
UCT,10000,0.7810865923756622,0,0,0,36,0.0,0
KL-OLOP,10000,0.7810865923756622,0,0,0,36,0.0,0
BRUE,100000,0.48460758435358997,0,0,0,34,0.0,0
UCT,100000,0.5125239944668885,0,0,0,35,0.0,0
UCT,31622,0.7810865923756622,0,0,0,36,0.0,0
BRUE,31622,0.7810865923756622,0,0,0,36,0.0,0
KL-OLOP,10,0.0855259821326868,0,0,0,37,0.0,0
BRUE,10,0.0855259821326868,0,0,0,37,0.1812418479764002,0
UCT,10,0.0855259821326868,0,0,0,37,0.0,0
KL-OLOP,31,0.0855259821326868,0,0,0,37,0.0,0
BRUE,31,0.0855259821326868,0,0,0,37,0.0,0
UCT,31,0.0855259821326868,0,0,0,37,0.0,0
KL-OLOP,100,0.0855259821326868,0,0,0,37,0.0,0
BRUE,100,0.0855259821326868,0,0,0,37,0.0,0
UCT,100,0.0855259821326868,0,0,0,37,0.1812418479764002,0
KL-OLOP,316,0.0855259821326868,0,0,0,37,0.0,0
BRUE,316,0.0855259821326868,0,0,0,37,0.0,0
UCT,316,0.0855259821326868,0,0,0,37,0.0,0
KL-OLOP,1000,0.0855259821326868,0,0,0,37,0.0,0
BRUE,1000,0.0855259821326868,0,0,0,37,0.0,0
UCT,1000,0.0855259821326868,0,0,0,37,0.0,0
KL-OLOP,3162,0.0855259821326868,0,0,0,37,0.0,0
BRUE,3162,0.0855259821326868,0,0,0,37,0.0,0
UCT,3162,0.0855259821326868,0,0,0,37,0.0,0
KL-OLOP,31622,0.20026053285679257,0,0,0,33,0.0,0
KL-OLOP,31622,0.48460758435358997,0,0,0,34,0.0,0
BRUE,10000,0.0855259821326868,0,0,0,37,0.0,0
UCT,10000,0.0855259821326868,0,0,0,37,0.0,0
BRUE,100000,0.5125239944668885,0,0,0,35,0.0,0
KL-OLOP,10000,0.0855259821326868,0,0,0,37,0.0,0
UCT,100000,0.7810865923756622,0,0,0,36,0.0,0
UCT,31622,0.0855259821326868,0,0,0,37,0.0,0
BRUE,31622,0.0855259821326868,0,0,0,37,0.0,0
KL-OLOP,31622,0.5125239944668885,0,0,0,35,0.0,0
KL-OLOP,10,0.2829041429784074,0,0,0,38,0.0,0
BRUE,10,0.2829041429784074,0,0,0,38,0.0,0
UCT,10,0.2829041429784074,0,0,0,38,0.0,0
KL-OLOP,31,0.2829041429784074,0,0,0,38,0.0,0
BRUE,31,0.2829041429784074,0,0,0,38,0.0,0
UCT,31,0.2829041429784074,0,0,0,38,0.0,0
KL-OLOP,100,0.2829041429784074,0,0,0,38,0.0,0
BRUE,100,0.2829041429784074,0,0,0,38,0.0,0
UCT,100,0.2829041429784074,0,0,0,38,0.0,0
KL-OLOP,316,0.2829041429784074,0,0,0,38,0.0,0
BRUE,316,0.2829041429784074,0,0,0,38,0.0,0
UCT,316,0.2829041429784074,0,0,0,38,0.0,0
KL-OLOP,1000,0.2829041429784074,0,0,0,38,0.0,0
BRUE,1000,0.2829041429784074,0,0,0,38,0.0,0
UCT,1000,0.2829041429784074,0,0,0,38,0.0,0
KL-OLOP,3162,0.2829041429784074,0,0,0,38,0.0,0
BRUE,3162,0.2829041429784074,0,0,0,38,0.0,0
UCT,3162,0.2829041429784074,0,0,0,38,0.0,0
BRUE,100000,0.7810865923756622,0,0,0,36,0.0,0
BRUE,10000,0.2829041429784074,0,0,0,38,0.0,0
KL-OLOP,10000,0.2829041429784074,0,0,0,38,0.0,0
UCT,10000,0.2829041429784074,0,0,0,38,0.0,0
UCT,100000,0.0855259821326868,0,0,0,37,0.0,0
UCT,31622,0.2829041429784074,0,0,0,38,0.0,0
BRUE,31622,0.2829041429784074,0,0,0,38,0.0,0
BRUE,100000,0.0855259821326868,0,0,0,37,0.0,0
KL-OLOP,31622,0.7810865923756622,0,0,0,36,0.0,0
KL-OLOP,10,0.76407754997398,0,0,0,39,0.0,0
BRUE,10,0.76407754997398,0,0,0,39,0.76407754997398,0
UCT,10,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,31,0.76407754997398,0,0,0,39,0.0,0
BRUE,31,0.76407754997398,0,0,0,39,0.0,0
UCT,31,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,100,0.76407754997398,0,0,0,39,0.0,0
BRUE,100,0.76407754997398,0,0,0,39,0.0,0
UCT,100,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,316,0.76407754997398,0,0,0,39,0.0,0
BRUE,316,0.76407754997398,0,0,0,39,0.0,0
UCT,316,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,1000,0.76407754997398,0,0,0,39,0.0,0
BRUE,1000,0.76407754997398,0,0,0,39,0.0,0
UCT,1000,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,3162,0.76407754997398,0,0,0,39,0.0,0
BRUE,3162,0.76407754997398,0,0,0,39,0.0,0
UCT,3162,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,10000,0.76407754997398,0,0,0,39,0.0,0
UCT,100000,0.2829041429784074,0,0,0,38,0.0,0
UCT,10000,0.76407754997398,0,0,0,39,0.0,0
BRUE,10000,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,31622,0.0855259821326868,0,0,0,37,0.0,0
UCT,31622,0.76407754997398,0,0,0,39,0.0,0
BRUE,31622,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,10,0.429591108547263,0,0,0,40,0.0,0
BRUE,10,0.429591108547263,0,0,0,40,0.429591108547263,0
UCT,10,0.429591108547263,0,0,0,40,0.429591108547263,0
KL-OLOP,31,0.429591108547263,0,0,0,40,0.0,0
BRUE,31,0.429591108547263,0,0,0,40,0.429591108547263,0
UCT,31,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,100,0.429591108547263,0,0,0,40,0.0,0
BRUE,100,0.429591108547263,0,0,0,40,0.429591108547263,0
UCT,100,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,316,0.429591108547263,0,0,0,40,0.0,0
BRUE,100000,0.2829041429784074,0,0,0,38,0.0,0
BRUE,316,0.429591108547263,0,0,0,40,0.0,0
UCT,316,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,1000,0.429591108547263,0,0,0,40,0.0,0
BRUE,1000,0.429591108547263,0,0,0,40,0.0,0
UCT,1000,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,3162,0.429591108547263,0,0,0,40,0.0,0
BRUE,3162,0.429591108547263,0,0,0,40,0.0,0
UCT,3162,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,10000,0.429591108547263,0,0,0,40,0.0,0
BRUE,10000,0.429591108547263,0,0,0,40,0.0,0
UCT,10000,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,31622,0.2829041429784074,0,0,0,38,0.0,0
UCT,100000,0.76407754997398,0,0,0,39,0.0,0
BRUE,31622,0.429591108547263,0,0,0,40,0.0,0
UCT,31622,0.429591108547263,0,0,0,40,0.0,0
BRUE,100000,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,31622,0.76407754997398,0,0,0,39,0.0,0
KL-OLOP,10,0.12817817623167604,0,0,0,41,0.0,0
BRUE,10,0.12817817623167604,0,0,0,41,0.0,0
UCT,10,0.12817817623167604,0,0,0,41,0.3109662796328716,0
KL-OLOP,31,0.12817817623167604,0,0,0,41,0.0,0
BRUE,31,0.12817817623167604,0,0,0,41,0.3109662796328716,0
UCT,31,0.12817817623167604,0,0,0,41,0.3109662796328716,0
KL-OLOP,100,0.12817817623167604,0,0,0,41,0.0,0
BRUE,100,0.12817817623167604,0,0,0,41,0.12817817623167604,0
UCT,100,0.12817817623167604,0,0,0,41,0.12817817623167604,0
KL-OLOP,316,0.12817817623167604,0,0,0,41,0.0,0
BRUE,316,0.12817817623167604,0,0,0,41,0.12817817623167604,0
UCT,316,0.12817817623167604,0,0,0,41,0.0,0
UCT,100000,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,1000,0.12817817623167604,0,0,0,41,0.0,0
BRUE,1000,0.12817817623167604,0,0,0,41,0.0,0
UCT,1000,0.12817817623167604,0,0,0,41,0.0,0
KL-OLOP,3162,0.12817817623167604,0,0,0,41,0.0,0
BRUE,3162,0.12817817623167604,0,0,0,41,0.0,0
UCT,3162,0.12817817623167604,0,0,0,41,0.0,0
BRUE,10000,0.12817817623167604,0,0,0,41,0.0,0
KL-OLOP,10000,0.12817817623167604,0,0,0,41,0.0,0
BRUE,100000,0.429591108547263,0,0,0,40,0.0,0
UCT,10000,0.12817817623167604,0,0,0,41,0.0,0
UCT,31622,0.12817817623167604,0,0,0,41,0.0,0
BRUE,31622,0.12817817623167604,0,0,0,41,0.0,0
KL-OLOP,31622,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,100000,0.6261071671540455,0,0,0,10,0.0,0
KL-OLOP,10,0.33360044224779806,0,0,0,42,0.0,0
BRUE,10,0.33360044224779806,0,0,0,42,0.7603599801556467,0
UCT,10,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,31,0.33360044224779806,0,0,0,42,0.0,0
BRUE,31,0.33360044224779806,0,0,0,42,0.0,0
UCT,31,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,100,0.33360044224779806,0,0,0,42,0.0,0
BRUE,100,0.33360044224779806,0,0,0,42,0.0,0
UCT,100,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,316,0.33360044224779806,0,0,0,42,0.0,0
BRUE,316,0.33360044224779806,0,0,0,42,0.0,0
UCT,316,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,1000,0.33360044224779806,0,0,0,42,0.0,0
BRUE,1000,0.33360044224779806,0,0,0,42,0.0,0
UCT,1000,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,3162,0.33360044224779806,0,0,0,42,0.0,0
BRUE,3162,0.33360044224779806,0,0,0,42,0.0,0
UCT,100000,0.12817817623167604,0,0,0,41,0.0,0
UCT,3162,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,10000,0.33360044224779806,0,0,0,42,0.0,0
BRUE,10000,0.33360044224779806,0,0,0,42,0.0,0
UCT,10000,0.33360044224779806,0,0,0,42,0.0,0
BRUE,100000,0.12817817623167604,0,0,0,41,0.0,0
UCT,31622,0.33360044224779806,0,0,0,42,0.0,0
BRUE,31622,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,31622,0.12817817623167604,0,0,0,41,0.0,0
KL-OLOP,10,0.3479100952362013,0,0,0,43,0.0,0
BRUE,10,0.3479100952362013,0,0,0,43,0.3479100952362013,0
UCT,10,0.3479100952362013,0,0,0,43,0.0,0
KL-OLOP,31,0.3479100952362013,0,0,0,43,0.0,0
BRUE,31,0.3479100952362013,0,0,0,43,0.0,0
UCT,31,0.3479100952362013,0,0,0,43,0.3479100952362013,0
KL-OLOP,100,0.3479100952362013,0,0,0,43,0.0,0
BRUE,100,0.3479100952362013,0,0,0,43,0.0,0
UCT,100,0.3479100952362013,0,0,0,43,0.0,0
KL-OLOP,316,0.3479100952362013,0,0,0,43,0.0,0
BRUE,316,0.3479100952362013,0,0,0,43,0.0,0
UCT,316,0.3479100952362013,0,0,0,43,0.0,0
KL-OLOP,1000,0.3479100952362013,0,0,0,43,0.0,0
BRUE,1000,0.3479100952362013,0,0,0,43,0.0,0
UCT,1000,0.3479100952362013,0,0,0,43,0.0,0
KL-OLOP,100000,0.2295794035608396,0,0,0,14,0.0,0
KL-OLOP,3162,0.3479100952362013,0,0,0,43,0.0,0
BRUE,3162,0.3479100952362013,0,0,0,43,0.0,0
UCT,3162,0.3479100952362013,0,0,0,43,0.0,0
KL-OLOP,10000,0.3479100952362013,0,0,0,43,0.0,0
BRUE,10000,0.3479100952362013,0,0,0,43,0.0,0
UCT,10000,0.3479100952362013,0,0,0,43,0.0,0
UCT,100000,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,100000,0.4067008812599995,0,0,0,0,0.0,0
KL-OLOP,31622,0.33360044224779806,0,0,0,42,0.0,0
BRUE,31622,0.3479100952362013,0,0,0,43,0.0,0
UCT,31622,0.3479100952362013,0,0,0,43,0.0,0
BRUE,100000,0.33360044224779806,0,0,0,42,0.0,0
KL-OLOP,10,0.04087008928722069,0,0,0,44,0.0,0
BRUE,10,0.04087008928722069,0,0,0,44,0.0,0
UCT,10,0.04087008928722069,0,0,0,44,0.0,0
KL-OLOP,31,0.04087008928722069,0,0,0,44,0.04087008928722069,0
BRUE,31,0.04087008928722069,0,0,0,44,0.04087008928722069,0
UCT,31,0.04087008928722069,0,0,0,44,0.04087008928722069,0
KL-OLOP,100,0.04087008928722069,0,0,0,44,0.04087008928722069,0
BRUE,100,0.04087008928722069,0,0,0,44,0.04087008928722069,0
UCT,100,0.04087008928722069,0,0,0,44,0.04087008928722069,0
KL-OLOP,316,0.04087008928722069,0,0,0,44,0.04087008928722069,0
BRUE,316,0.04087008928722069,0,0,0,44,0.0,0
UCT,316,0.04087008928722069,0,0,0,44,0.04087008928722069,0
KL-OLOP,1000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
BRUE,1000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
UCT,1000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
KL-OLOP,100000,0.24771136427760454,0,0,0,2,0.0,0
KL-OLOP,3162,0.04087008928722069,0,0,0,44,0.0,0
BRUE,3162,0.04087008928722069,0,0,0,44,0.0,0
UCT,3162,0.04087008928722069,0,0,0,44,0.04087008928722069,0
KL-OLOP,10000,0.04087008928722069,0,0,0,44,0.0,0
BRUE,10000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
UCT,100000,0.3479100952362013,0,0,0,43,0.0,0
UCT,10000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
UCT,31622,0.04087008928722069,0,0,0,44,0.04087008928722069,0
BRUE,31622,0.04087008928722069,0,0,0,44,0.04087008928722069,0
BRUE,100000,0.3479100952362013,0,0,0,43,0.0,0
KL-OLOP,100000,0.06588070580557326,0,0,0,7,0.0,0
KL-OLOP,10,0.20922098027692293,0,0,0,45,0.0,0
BRUE,10,0.20922098027692293,0,0,0,45,0.2997660156211006,0
UCT,10,0.20922098027692293,0,0,0,45,0.2997660156211006,0
KL-OLOP,31,0.20922098027692293,0,0,0,45,0.0,0
BRUE,31,0.20922098027692293,0,0,0,45,0.20922098027692293,0
UCT,31,0.20922098027692293,0,0,0,45,0.2997660156211006,0
KL-OLOP,100,0.20922098027692293,0,0,0,45,0.0,0
BRUE,100,0.20922098027692293,0,0,0,45,0.20922098027692293,0
UCT,100,0.20922098027692293,0,0,0,45,0.2997660156211006,0
KL-OLOP,316,0.20922098027692293,0,0,0,45,0.0,0
BRUE,316,0.20922098027692293,0,0,0,45,0.20922098027692293,0
UCT,316,0.20922098027692293,0,0,0,45,0.20922098027692293,0
KL-OLOP,1000,0.20922098027692293,0,0,0,45,0.0,0
BRUE,1000,0.20922098027692293,0,0,0,45,0.0,0
UCT,1000,0.20922098027692293,0,0,0,45,0.0,0
UCT,100000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
KL-OLOP,3162,0.20922098027692293,0,0,0,45,0.0,0
BRUE,3162,0.20922098027692293,0,0,0,45,0.0,0
UCT,3162,0.20922098027692293,0,0,0,45,0.0,0
KL-OLOP,100000,0.03174706043281139,0,0,0,3,0.0,0
KL-OLOP,31622,0.3479100952362013,0,0,0,43,0.0,0
BRUE,10000,0.20922098027692293,0,0,0,45,0.0,0
KL-OLOP,10000,0.20922098027692293,0,0,0,45,0.0,0
UCT,10000,0.20922098027692293,0,0,0,45,0.0,0
BRUE,100000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
UCT,31622,0.20922098027692293,0,0,0,45,0.0,0
KL-OLOP,100000,0.31064690628789493,0,0,0,11,0.0,0
BRUE,31622,0.20922098027692293,0,0,0,45,0.0,0
KL-OLOP,10,0.4239760602077478,0,0,0,46,0.0,0
BRUE,10,0.4239760602077478,0,0,0,46,0.0,0
UCT,10,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,31,0.4239760602077478,0,0,0,46,0.0,0
BRUE,31,0.4239760602077478,0,0,0,46,0.4239760602077478,0
UCT,31,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,100,0.4239760602077478,0,0,0,46,0.0,0
BRUE,100,0.4239760602077478,0,0,0,46,0.4875777441788227,0
UCT,100,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,316,0.4239760602077478,0,0,0,46,0.0,0
BRUE,316,0.4239760602077478,0,0,0,46,0.0,0
UCT,316,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,1000,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,100000,0.1949416037861913,0,0,0,5,0.0,0
BRUE,1000,0.4239760602077478,0,0,0,46,0.0,0
UCT,1000,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,3162,0.4239760602077478,0,0,0,46,0.0,0
BRUE,3162,0.4239760602077478,0,0,0,46,0.0,0
UCT,3162,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,100000,0.13606491063783732,0,0,0,13,0.0,0
KL-OLOP,10000,0.4239760602077478,0,0,0,46,0.0,0
UCT,100000,0.20922098027692293,0,0,0,45,0.0,0
BRUE,10000,0.4239760602077478,0,0,0,46,0.0,0
UCT,10000,0.4239760602077478,0,0,0,46,0.0,0
UCT,31622,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,31622,0.04087008928722069,0,0,0,44,0.04087008928722069,0
BRUE,31622,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,10,0.20845406941718636,0,0,0,47,0.20845406941718636,0
BRUE,10,0.20845406941718636,0,0,0,47,0.20845406941718636,0
UCT,10,0.20845406941718636,0,0,0,47,0.0,0
KL-OLOP,31,0.20845406941718636,0,0,0,47,0.20845406941718636,0
BRUE,31,0.20845406941718636,0,0,0,47,0.20845406941718636,0
UCT,31,0.20845406941718636,0,0,0,47,0.36841739645543004,0
KL-OLOP,100,0.20845406941718636,0,0,0,47,0.0,0
BRUE,100,0.20845406941718636,0,0,0,47,0.0,0
UCT,100,0.20845406941718636,0,0,0,47,0.0,0
KL-OLOP,316,0.20845406941718636,0,0,0,47,0.20845406941718636,0
BRUE,316,0.20845406941718636,0,0,0,47,0.20845406941718636,0
UCT,316,0.20845406941718636,0,0,0,47,0.0,0
KL-OLOP,1000,0.20845406941718636,0,0,0,47,0.0,0
BRUE,100000,0.20922098027692293,0,0,0,45,0.0,0
BRUE,1000,0.20845406941718636,0,0,0,47,0.0,0
UCT,1000,0.20845406941718636,0,0,0,47,0.0,0
KL-OLOP,3162,0.20845406941718636,0,0,0,47,0.0,0
BRUE,3162,0.20845406941718636,0,0,0,47,0.0,0
UCT,3162,0.20845406941718636,0,0,0,47,0.0,0
BRUE,10000,0.20845406941718636,0,0,0,47,0.20845406941718636,0
KL-OLOP,10000,0.20845406941718636,0,0,0,47,0.0,0
UCT,100000,0.4239760602077478,0,0,0,46,0.0,0
UCT,10000,0.20845406941718636,0,0,0,47,0.0,0
UCT,31622,0.20845406941718636,0,0,0,47,0.0,0
KL-OLOP,100000,0.020765316680050105,0,0,0,6,0.0,0
BRUE,31622,0.20845406941718636,0,0,0,47,0.0,0
KL-OLOP,10,0.3216128070545339,0,0,0,48,0.0,0
BRUE,10,0.3216128070545339,0,0,0,48,0.6577899476608686,0
UCT,10,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,31,0.3216128070545339,0,0,0,48,0.0,0
BRUE,31,0.3216128070545339,0,0,0,48,0.3216128070545339,0
UCT,31,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,100,0.3216128070545339,0,0,0,48,0.0,0
BRUE,100,0.3216128070545339,0,0,0,48,0.0,0
BRUE,100000,0.4239760602077478,0,0,0,46,0.0,0
UCT,100,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,316,0.3216128070545339,0,0,0,48,0.0,0
BRUE,316,0.3216128070545339,0,0,0,48,0.3216128070545339,0
UCT,316,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,1000,0.3216128070545339,0,0,0,48,0.0,0
BRUE,1000,0.3216128070545339,0,0,0,48,0.0,0
UCT,1000,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,3162,0.3216128070545339,0,0,0,48,0.0,0
BRUE,3162,0.3216128070545339,0,0,0,48,0.0,0
UCT,3162,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,100000,0.34984695078967465,0,0,0,20,0.0,0
KL-OLOP,10000,0.3216128070545339,0,0,0,48,0.0,0
UCT,10000,0.3216128070545339,0,0,0,48,0.0,0
BRUE,10000,0.3216128070545339,0,0,0,48,0.0,0
UCT,100000,0.20845406941718636,0,0,0,47,0.0,0
KL-OLOP,100000,0.2234471435066503,0,0,0,23,0.0,0
KL-OLOP,31622,0.20922098027692293,0,0,0,45,0.0,0
UCT,31622,0.3216128070545339,0,0,0,48,0.0,0
BRUE,31622,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,10,0.07053324234632807,0,0,0,49,0.07053324234632807,0
KL-OLOP,31622,0.4239760602077478,0,0,0,46,0.0,0
BRUE,10,0.07053324234632807,0,0,0,49,0.9088107361555768,0
UCT,10,0.07053324234632807,0,0,0,49,0.0,0
KL-OLOP,31,0.07053324234632807,0,0,0,49,0.07053324234632807,0
BRUE,31,0.07053324234632807,0,0,0,49,0.0,0
UCT,31,0.07053324234632807,0,0,0,49,0.0,0
KL-OLOP,100,0.07053324234632807,0,0,0,49,0.07053324234632807,0
BRUE,100,0.07053324234632807,0,0,0,49,0.07053324234632807,0
UCT,100,0.07053324234632807,0,0,0,49,0.07053324234632807,0
KL-OLOP,316,0.07053324234632807,0,0,0,49,0.07053324234632807,0
BRUE,316,0.07053324234632807,0,0,0,49,0.07053324234632807,0
UCT,316,0.07053324234632807,0,0,0,49,0.07053324234632807,0
KL-OLOP,1000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
BRUE,1000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
UCT,1000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
KL-OLOP,3162,0.07053324234632807,0,0,0,49,0.07053324234632807,0
BRUE,3162,0.07053324234632807,0,0,0,49,0.0,0
UCT,3162,0.07053324234632807,0,0,0,49,0.07053324234632807,0
BRUE,100000,0.20845406941718636,0,0,0,47,0.0,0
KL-OLOP,100000,0.29837836124848627,0,0,0,18,0.0,0
KL-OLOP,100000,0.514898231737996,0,0,0,12,0.0,0
UCT,10000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
BRUE,10000,0.07053324234632807,0,0,0,49,0.0,0
KL-OLOP,10000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
KL-OLOP,100000,0.08871508420973173,0,0,0,9,0.0,0
UCT,31622,0.07053324234632807,0,0,0,49,0.07053324234632807,0
UCT,100000,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,10,0.7086125730884505,0,0,0,50,0.0,0
BRUE,10,0.7086125730884505,0,0,0,50,0.0,0
UCT,10,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,31,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,100000,0.4964302065266857,0,0,0,1,0.0,0
BRUE,31,0.7086125730884505,0,0,0,50,0.0,0
UCT,31,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,100,0.7086125730884505,0,0,0,50,0.0,0
BRUE,100,0.7086125730884505,0,0,0,50,0.0,0
UCT,100,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,316,0.7086125730884505,0,0,0,50,0.0,0
BRUE,31622,0.07053324234632807,0,0,0,49,0.0,0
BRUE,316,0.7086125730884505,0,0,0,50,0.0,0
UCT,316,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,1000,0.7086125730884505,0,0,0,50,0.0,0
BRUE,1000,0.7086125730884505,0,0,0,50,0.0,0
UCT,1000,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,3162,0.7086125730884505,0,0,0,50,0.0,0
BRUE,3162,0.7086125730884505,0,0,0,50,0.0,0
UCT,3162,0.7086125730884505,0,0,0,50,0.0,0
BRUE,10000,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,100000,0.08198345534597973,0,0,0,16,0.08198345534597973,0
UCT,10000,0.7086125730884505,0,0,0,50,0.0,0
BRUE,100000,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,10000,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,100000,0.5438787966810237,0,0,0,25,0.0,0
UCT,31622,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,10,0.19581439143076862,0,0,0,51,0.0,0
BRUE,10,0.19581439143076862,0,0,0,51,0.0,0
UCT,10,0.19581439143076862,0,0,0,51,0.0,0
KL-OLOP,31,0.19581439143076862,0,0,0,51,0.0,0
BRUE,31,0.19581439143076862,0,0,0,51,0.0,0
UCT,31,0.19581439143076862,0,0,0,51,0.0,0
KL-OLOP,100,0.19581439143076862,0,0,0,51,0.0,0
UCT,100000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
BRUE,100,0.19581439143076862,0,0,0,51,0.0,0
UCT,100,0.19581439143076862,0,0,0,51,0.0,0
KL-OLOP,316,0.19581439143076862,0,0,0,51,0.0,0
BRUE,316,0.19581439143076862,0,0,0,51,0.0,0
UCT,316,0.19581439143076862,0,0,0,51,0.0,0
KL-OLOP,1000,0.19581439143076862,0,0,0,51,0.0,0
BRUE,1000,0.19581439143076862,0,0,0,51,0.0,0
UCT,1000,0.19581439143076862,0,0,0,51,0.0,0
KL-OLOP,3162,0.19581439143076862,0,0,0,51,0.0,0
UCT,3162,0.19581439143076862,0,0,0,51,0.0,0
BRUE,3162,0.19581439143076862,0,0,0,51,0.0,0
BRUE,31622,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,31622,0.20845406941718636,0,0,0,47,0.0,0
UCT,10000,0.19581439143076862,0,0,0,51,0.0,0
BRUE,10000,0.19581439143076862,0,0,0,51,0.0,0
KL-OLOP,10000,0.19581439143076862,0,0,0,51,0.0,0
BRUE,100000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
UCT,31622,0.19581439143076862,0,0,0,51,0.0,0
UCT,100000,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,10,0.062462103549211,0,0,0,52,0.0,0
BRUE,10,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,10,0.062462103549211,0,0,0,52,0.0,0
KL-OLOP,31,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,31,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,31,0.062462103549211,0,0,0,52,0.0,0
KL-OLOP,100,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,100,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,100,0.062462103549211,0,0,0,52,0.0,0
KL-OLOP,316,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,316,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,316,0.062462103549211,0,0,0,52,0.062462103549211,0
KL-OLOP,1000,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,31622,0.19581439143076862,0,0,0,51,0.0,0
KL-OLOP,31622,0.3216128070545339,0,0,0,48,0.0,0
BRUE,1000,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,1000,0.062462103549211,0,0,0,52,0.062462103549211,0
KL-OLOP,3162,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,3162,0.062462103549211,0,0,0,52,0.0,0
UCT,3162,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,10000,0.062462103549211,0,0,0,52,0.062462103549211,0
KL-OLOP,10000,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,10000,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,100000,0.19581439143076862,0,0,0,51,0.0,0
KL-OLOP,100000,0.06227258650812484,0,0,0,8,0.0,0
KL-OLOP,100000,0.5125239944668885,0,0,0,35,0.0,0
UCT,31622,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,100000,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,10,0.14436955804186868,0,0,0,53,0.14436955804186868,0
BRUE,10,0.14436955804186868,0,0,0,53,0.27471141734035953,0
UCT,10,0.14436955804186868,0,0,0,53,0.1568657525207564,0
KL-OLOP,31,0.14436955804186868,0,0,0,53,0.14436955804186868,0
BRUE,31,0.14436955804186868,0,0,0,53,0.14436955804186868,0
UCT,31,0.14436955804186868,0,0,0,53,0.1568657525207564,0
KL-OLOP,100,0.14436955804186868,0,0,0,53,0.14436955804186868,0
BRUE,100,0.14436955804186868,0,0,0,53,0.14436955804186868,0
UCT,100,0.14436955804186868,0,0,0,53,0.14436955804186868,0
KL-OLOP,316,0.14436955804186868,0,0,0,53,0.14436955804186868,0
BRUE,316,0.14436955804186868,0,0,0,53,0.14436955804186868,0
UCT,316,0.14436955804186868,0,0,0,53,0.14436955804186868,0
KL-OLOP,1000,0.14436955804186868,0,0,0,53,0.14436955804186868,0
BRUE,1000,0.14436955804186868,0,0,0,53,0.1568657525207564,0
UCT,1000,0.14436955804186868,0,0,0,53,0.14436955804186868,0
KL-OLOP,100000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
KL-OLOP,3162,0.14436955804186868,0,0,0,53,0.14436955804186868,0
BRUE,3162,0.14436955804186868,0,0,0,53,0.0,0
BRUE,31622,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,3162,0.14436955804186868,0,0,0,53,0.14436955804186868,0
KL-OLOP,31622,0.07053324234632807,0,0,0,49,0.07053324234632807,0
UCT,10000,0.14436955804186868,0,0,0,53,0.14436955804186868,0
BRUE,10000,0.14436955804186868,0,0,0,53,0.14436955804186868,0
KL-OLOP,10000,0.14436955804186868,0,0,0,53,0.14436955804186868,0
BRUE,100000,0.19581439143076862,0,0,0,51,0.0,0
UCT,31622,0.14436955804186868,0,0,0,53,0.14436955804186868,0
KL-OLOP,31622,0.7086125730884505,0,0,0,50,0.0,0
KL-OLOP,10,0.6603875601723852,0,0,0,54,0.0,0
BRUE,10,0.6603875601723852,0,0,0,54,0.0,0
UCT,10,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,31,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,100000,0.21427114606146236,0,0,0,31,0.0,0
BRUE,31,0.6603875601723852,0,0,0,54,1.064757987909255,0
UCT,31,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,100,0.6603875601723852,0,0,0,54,0.0,0
UCT,100000,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,100,0.6603875601723852,0,0,0,54,0.0,0
UCT,100,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,316,0.6603875601723852,0,0,0,54,0.0,0
BRUE,316,0.6603875601723852,0,0,0,54,0.0,0
UCT,316,0.6603875601723852,0,0,0,54,0.0,0
BRUE,31622,0.14436955804186868,0,0,0,53,0.0,0
KL-OLOP,1000,0.6603875601723852,0,0,0,54,0.0,0
BRUE,1000,0.6603875601723852,0,0,0,54,0.0,0
UCT,1000,0.6603875601723852,0,0,0,54,0.0,0
UCT,3162,0.6603875601723852,0,0,0,54,0.0,0
BRUE,3162,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,3162,0.6603875601723852,0,0,0,54,0.0,0
UCT,10000,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,10000,0.6603875601723852,0,0,0,54,0.0,0
BRUE,10000,0.6603875601723852,0,0,0,54,0.0,0
BRUE,100000,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,31622,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,10,0.4352315582019992,0,0,0,55,0.5191383622666099,0
BRUE,10,0.4352315582019992,0,0,0,55,0.0,0
UCT,10,0.4352315582019992,0,0,0,55,0.0,0
KL-OLOP,31,0.4352315582019992,0,0,0,55,0.0,0
BRUE,31,0.4352315582019992,0,0,0,55,0.0,0
UCT,31,0.4352315582019992,0,0,0,55,0.4352315582019992,0
KL-OLOP,100,0.4352315582019992,0,0,0,55,0.0,0
BRUE,100,0.4352315582019992,0,0,0,55,0.0,0
UCT,100,0.4352315582019992,0,0,0,55,0.0,0
KL-OLOP,316,0.4352315582019992,0,0,0,55,0.0,0
UCT,100000,0.14436955804186868,0,0,0,53,0.14436955804186868,0
UCT,316,0.4352315582019992,0,0,0,55,0.0,0
BRUE,316,0.4352315582019992,0,0,0,55,0.5191383622666099,0
KL-OLOP,1000,0.4352315582019992,0,0,0,55,0.0,0
BRUE,1000,0.4352315582019992,0,0,0,55,0.0,0
UCT,1000,0.4352315582019992,0,0,0,55,0.0,0
BRUE,31622,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,3162,0.4352315582019992,0,0,0,55,0.0,0
KL-OLOP,100000,0.7721882408744154,0,0,0,19,0.0,0
UCT,3162,0.4352315582019992,0,0,0,55,0.0,0
BRUE,3162,0.4352315582019992,0,0,0,55,0.0,0
UCT,10000,0.4352315582019992,0,0,0,55,0.0,0
KL-OLOP,10000,0.4352315582019992,0,0,0,55,0.0,0
BRUE,10000,0.4352315582019992,0,0,0,55,0.0,0
KL-OLOP,100000,0.22358468811132748,0,0,0,26,0.0,0
KL-OLOP,31622,0.19581439143076862,0,0,0,51,0.0,0
UCT,100000,0.6603875601723852,0,0,0,54,0.0,0
UCT,31622,0.4352315582019992,0,0,0,55,0.0,0
KL-OLOP,10,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,10,0.008446961918784357,0,0,0,56,0.0,0
UCT,10,0.008446961918784357,0,0,0,56,0.27181245044986957,0
KL-OLOP,31,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,31,0.008446961918784357,0,0,0,56,0.07618489869719736,0
UCT,31,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,100000,0.14436955804186868,0,0,0,53,0.0,0
KL-OLOP,100,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,100,0.008446961918784357,0,0,0,56,0.27181245044986957,0
UCT,100,0.008446961918784357,0,0,0,56,0.07618489869719736,0
KL-OLOP,316,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,316,0.008446961918784357,0,0,0,56,0.07618489869719736,0
UCT,316,0.008446961918784357,0,0,0,56,0.008446961918784357,0
KL-OLOP,1000,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,1000,0.008446961918784357,0,0,0,56,0.07618489869719736,0
UCT,1000,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,31622,0.4352315582019992,0,0,0,55,0.0,0
BRUE,3162,0.008446961918784357,0,0,0,56,0.0,0
KL-OLOP,3162,0.008446961918784357,0,0,0,56,0.07618489869719736,0
UCT,3162,0.008446961918784357,0,0,0,56,0.07618489869719736,0
UCT,10000,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,10000,0.008446961918784357,0,0,0,56,0.0,0
KL-OLOP,10000,0.008446961918784357,0,0,0,56,0.07618489869719736,0
KL-OLOP,100000,0.43177311383815686,0,0,0,24,0.0,0
UCT,31622,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,100000,0.6603875601723852,0,0,0,54,0.0,0
KL-OLOP,10,0.9422479196547502,0,0,0,57,1.1811406480679212,0
KL-OLOP,31622,0.6603875601723852,0,0,0,54,0.0,0
BRUE,10,0.9422479196547502,0,0,0,57,0.0,0
UCT,10,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,31,0.9422479196547502,0,0,0,57,0.0,0
BRUE,31,0.9422479196547502,0,0,0,57,0.0,0
UCT,31,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,100,0.9422479196547502,0,0,0,57,0.0,0
BRUE,100,0.9422479196547502,0,0,0,57,0.0,0
UCT,100,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,316,0.9422479196547502,0,0,0,57,0.0,0
BRUE,316,0.9422479196547502,0,0,0,57,0.0,0
UCT,316,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,1000,0.9422479196547502,0,0,0,57,0.0,0
BRUE,1000,0.9422479196547502,0,0,0,57,0.0,0
UCT,100000,0.4352315582019992,0,0,0,55,0.0,0
UCT,1000,0.9422479196547502,0,0,0,57,0.0,0
BRUE,31622,0.008446961918784357,0,0,0,56,0.008446961918784357,0
KL-OLOP,3162,0.9422479196547502,0,0,0,57,0.0,0
UCT,3162,0.9422479196547502,0,0,0,57,0.0,0
BRUE,3162,0.9422479196547502,0,0,0,57,0.0,0
UCT,10000,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,100000,0.07396910140537427,0,0,0,21,0.0,0
BRUE,10000,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,10000,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,10,0.3242832060153147,0,0,0,58,0.0,0
BRUE,10,0.3242832060153147,0,0,0,58,0.0,0
UCT,10,0.3242832060153147,0,0,0,58,0.34752475786772075,0
KL-OLOP,31,0.3242832060153147,0,0,0,58,0.0,0
BRUE,31,0.3242832060153147,0,0,0,58,0.0,0
UCT,31,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,100,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,31622,0.062462103549211,0,0,0,52,0.062462103549211,0
BRUE,100,0.3242832060153147,0,0,0,58,0.6358268090027581,0
UCT,100,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,316,0.3242832060153147,0,0,0,58,0.0,0
BRUE,316,0.3242832060153147,0,0,0,58,0.3242832060153147,0
UCT,316,0.3242832060153147,0,0,0,58,0.0,0
UCT,31622,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,1000,0.3242832060153147,0,0,0,58,0.0,0
UCT,1000,0.3242832060153147,0,0,0,58,0.0,0
BRUE,1000,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,3162,0.3242832060153147,0,0,0,58,0.0,0
UCT,100000,0.008446961918784357,0,0,0,56,0.07618489869719736,0
BRUE,3162,0.3242832060153147,0,0,0,58,0.0,0
UCT,3162,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,31622,0.4352315582019992,0,0,0,55,0.0,0
UCT,10000,0.3242832060153147,0,0,0,58,0.0,0
BRUE,10000,0.3242832060153147,0,0,0,58,0.0,0
BRUE,31622,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,10000,0.3242832060153147,0,0,0,58,0.0,0
BRUE,100000,0.4352315582019992,0,0,0,55,0.0,0
KL-OLOP,31622,0.14436955804186868,0,0,0,53,0.14436955804186868,0
UCT,31622,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,10,0.3341273806177536,0,0,0,59,0.3341273806177536,0
BRUE,10,0.3341273806177536,0,0,0,59,0.0,0
UCT,10,0.3341273806177536,0,0,0,59,0.3341273806177536,0
KL-OLOP,31,0.3341273806177536,0,0,0,59,0.0,0
BRUE,31,0.3341273806177536,0,0,0,59,0.3341273806177536,0
UCT,31,0.3341273806177536,0,0,0,59,0.3341273806177536,0
KL-OLOP,100,0.3341273806177536,0,0,0,59,0.0,0
BRUE,100,0.3341273806177536,0,0,0,59,0.0,0
UCT,100,0.3341273806177536,0,0,0,59,0.3341273806177536,0
KL-OLOP,100000,0.48460758435358997,0,0,0,34,0.0,0
KL-OLOP,316,0.3341273806177536,0,0,0,59,0.0,0
BRUE,316,0.3341273806177536,0,0,0,59,0.0,0
UCT,316,0.3341273806177536,0,0,0,59,0.3341273806177536,0
KL-OLOP,1000,0.3341273806177536,0,0,0,59,0.0,0
UCT,100000,0.9422479196547502,0,0,0,57,0.0,0
BRUE,1000,0.3341273806177536,0,0,0,59,0.0,0
UCT,1000,0.3341273806177536,0,0,0,59,0.0,0
BRUE,31622,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,3162,0.3341273806177536,0,0,0,59,0.0,0
UCT,3162,0.3341273806177536,0,0,0,59,0.0,0
BRUE,3162,0.3341273806177536,0,0,0,59,0.0,0
BRUE,100000,0.008446961918784357,0,0,0,56,0.0,0
UCT,10000,0.3341273806177536,0,0,0,59,0.0,0
BRUE,10000,0.3341273806177536,0,0,0,59,0.0,0
KL-OLOP,100000,0.0418322643352953,0,0,0,17,0.0,0
KL-OLOP,10000,0.3341273806177536,0,0,0,59,0.0,0
UCT,31622,0.3341273806177536,0,0,0,59,0.0,0
UCT,100000,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,10,0.3634574152562333,0,0,0,60,0.0,0
BRUE,10,0.3634574152562333,0,0,0,60,0.0,0
UCT,10,0.3634574152562333,0,0,0,60,0.0,0
KL-OLOP,31,0.3634574152562333,0,0,0,60,0.0,0
BRUE,31,0.3634574152562333,0,0,0,60,0.0,0
UCT,31,0.3634574152562333,0,0,0,60,0.0,0
KL-OLOP,100,0.3634574152562333,0,0,0,60,0.0,0
BRUE,31622,0.3341273806177536,0,0,0,59,0.0,0
BRUE,100,0.3634574152562333,0,0,0,60,0.3634574152562333,0
UCT,100,0.3634574152562333,0,0,0,60,0.0,0
KL-OLOP,316,0.3634574152562333,0,0,0,60,0.0,0
BRUE,316,0.3634574152562333,0,0,0,60,0.0,0
UCT,316,0.3634574152562333,0,0,0,60,0.0,0
KL-OLOP,1000,0.3634574152562333,0,0,0,60,0.0,0
BRUE,1000,0.3634574152562333,0,0,0,60,0.3634574152562333,0
UCT,1000,0.3634574152562333,0,0,0,60,0.0,0
BRUE,100000,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,3162,0.3634574152562333,0,0,0,60,0.0,0
BRUE,3162,0.3634574152562333,0,0,0,60,0.0,0
UCT,3162,0.3634574152562333,0,0,0,60,0.0,0
BRUE,10000,0.3634574152562333,0,0,0,60,0.0,0
UCT,10000,0.3634574152562333,0,0,0,60,0.0,0
KL-OLOP,10000,0.3634574152562333,0,0,0,60,0.0,0
KL-OLOP,31622,0.9422479196547502,0,0,0,57,0.0,0
UCT,100000,0.3341273806177536,0,0,0,59,0.0,0
KL-OLOP,31622,0.008446961918784357,0,0,0,56,0.07618489869719736,0
KL-OLOP,10,0.025741413611334085,0,0,0,61,0.2880632028664063,0
BRUE,10,0.025741413611334085,0,0,0,61,0.025741413611334085,0
UCT,10,0.025741413611334085,0,0,0,61,0.2065768522485698,0
KL-OLOP,31,0.025741413611334085,0,0,0,61,0.2880632028664063,0
UCT,31622,0.3634574152562333,0,0,0,60,0.0,0
BRUE,31,0.025741413611334085,0,0,0,61,0.0,0
UCT,31,0.025741413611334085,0,0,0,61,0.2065768522485698,0
KL-OLOP,100,0.025741413611334085,0,0,0,61,0.2880632028664063,0
BRUE,100,0.025741413611334085,0,0,0,61,0.2880632028664063,0
UCT,100,0.025741413611334085,0,0,0,61,0.24318618565734762,0
BRUE,100000,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,316,0.025741413611334085,0,0,0,61,0.2065768522485698,0
BRUE,316,0.025741413611334085,0,0,0,61,0.24318618565734762,0
UCT,316,0.025741413611334085,0,0,0,61,0.025741413611334085,0
KL-OLOP,1000,0.025741413611334085,0,0,0,61,0.2065768522485698,0
BRUE,1000,0.025741413611334085,0,0,0,61,0.025741413611334085,0
KL-OLOP,100000,0.11509469673433381,0,0,0,22,0.0,0
UCT,1000,0.025741413611334085,0,0,0,61,0.025741413611334085,0
UCT,3162,0.025741413611334085,0,0,0,61,0.2065768522485698,0
BRUE,3162,0.025741413611334085,0,0,0,61,0.2065768522485698,0
BRUE,31622,0.3634574152562333,0,0,0,60,0.0,0
KL-OLOP,3162,0.025741413611334085,0,0,0,61,0.0,0
UCT,10000,0.025741413611334085,0,0,0,61,0.025741413611334085,0
BRUE,10000,0.025741413611334085,0,0,0,61,0.0,0
BRUE,100000,0.3341273806177536,0,0,0,59,0.0,0
KL-OLOP,10000,0.025741413611334085,0,0,0,61,0.0,0
KL-OLOP,10,0.0038151567393320818,0,0,0,62,0.0,0
BRUE,10,0.0038151567393320818,0,0,0,62,0.0,0
UCT,10,0.0038151567393320818,0,0,0,62,0.0,0
UCT,31622,0.025741413611334085,0,0,0,61,0.0,0
KL-OLOP,31,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
BRUE,31,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
UCT,31,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
KL-OLOP,100,0.0038151567393320818,0,0,0,62,0.0,0
BRUE,100,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
UCT,100,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
KL-OLOP,316,0.0038151567393320818,0,0,0,62,0.0,0
BRUE,316,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
UCT,316,0.0038151567393320818,0,0,0,62,0.0,0
KL-OLOP,100000,0.11242109002809553,0,0,0,15,0.0,0
KL-OLOP,1000,0.0038151567393320818,0,0,0,62,0.0,0
BRUE,1000,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
UCT,1000,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
KL-OLOP,3162,0.0038151567393320818,0,0,0,62,0.0,0
BRUE,3162,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
UCT,100000,0.3634574152562333,0,0,0,60,0.0,0
UCT,3162,0.0038151567393320818,0,0,0,62,0.0,0
BRUE,31622,0.025741413611334085,0,0,0,61,0.025741413611334085,0
UCT,10000,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
BRUE,10000,0.0038151567393320818,0,0,0,62,0.0,0
KL-OLOP,10000,0.0038151567393320818,0,0,0,62,0.0,0
UCT,31622,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
KL-OLOP,100000,0.44439561878774736,0,0,0,30,0.0,0
KL-OLOP,31622,0.3242832060153147,0,0,0,58,0.0,0
KL-OLOP,10,0.7454569997267759,0,0,0,63,0.908858507000905,0
BRUE,10,0.7454569997267759,0,0,0,63,0.908858507000905,0
UCT,10,0.7454569997267759,0,0,0,63,0.7454569997267759,0
KL-OLOP,31,0.7454569997267759,0,0,0,63,0.0,0
BRUE,31,0.7454569997267759,0,0,0,63,0.0,0
UCT,31,0.7454569997267759,0,0,0,63,0.0,0
BRUE,31622,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
UCT,100000,0.025741413611334085,0,0,0,61,0.0,0
KL-OLOP,100,0.7454569997267759,0,0,0,63,0.0,0
BRUE,100,0.7454569997267759,0,0,0,63,0.0,0
UCT,100,0.7454569997267759,0,0,0,63,0.0,0
KL-OLOP,316,0.7454569997267759,0,0,0,63,0.0,0
BRUE,316,0.7454569997267759,0,0,0,63,0.0,0
UCT,316,0.7454569997267759,0,0,0,63,0.0,0
KL-OLOP,1000,0.7454569997267759,0,0,0,63,0.0,0
BRUE,1000,0.7454569997267759,0,0,0,63,0.0,0
UCT,1000,0.7454569997267759,0,0,0,63,0.0,0
KL-OLOP,3162,0.7454569997267759,0,0,0,63,0.0,0
BRUE,3162,0.7454569997267759,0,0,0,63,0.0,0
UCT,3162,0.7454569997267759,0,0,0,63,0.0,0
BRUE,100000,0.3634574152562333,0,0,0,60,0.0,0
BRUE,10000,0.7454569997267759,0,0,0,63,0.0,0
UCT,10000,0.7454569997267759,0,0,0,63,0.0,0
KL-OLOP,10000,0.7454569997267759,0,0,0,63,0.0,0
BRUE,100000,0.025741413611334085,0,0,0,61,0.0,0
UCT,31622,0.7454569997267759,0,0,0,63,0.0,0
KL-OLOP,100000,0.25285613573730803,0,0,0,28,0.0,0
KL-OLOP,31622,0.3341273806177536,0,0,0,59,0.0,0
KL-OLOP,10,0.16776550756851094,0,0,0,64,0.16776550756851094,0
BRUE,10,0.16776550756851094,0,0,0,64,0.16776550756851094,0
UCT,10,0.16776550756851094,0,0,0,64,0.16776550756851094,0
KL-OLOP,31,0.16776550756851094,0,0,0,64,0.0,0
UCT,100000,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
BRUE,31,0.16776550756851094,0,0,0,64,0.16776550756851094,0
UCT,31,0.16776550756851094,0,0,0,64,0.16776550756851094,0
KL-OLOP,100,0.16776550756851094,0,0,0,64,0.0,0
BRUE,100,0.16776550756851094,0,0,0,64,0.0,0
UCT,100,0.16776550756851094,0,0,0,64,0.0,0
KL-OLOP,316,0.16776550756851094,0,0,0,64,0.0,0
BRUE,316,0.16776550756851094,0,0,0,64,0.0,0
UCT,316,0.16776550756851094,0,0,0,64,0.0,0
KL-OLOP,1000,0.16776550756851094,0,0,0,64,0.0,0
BRUE,1000,0.16776550756851094,0,0,0,64,0.0,0
UCT,1000,0.16776550756851094,0,0,0,64,0.0,0
KL-OLOP,3162,0.16776550756851094,0,0,0,64,0.0,0
UCT,3162,0.16776550756851094,0,0,0,64,0.0,0
BRUE,3162,0.16776550756851094,0,0,0,64,0.0,0
BRUE,31622,0.7454569997267759,0,0,0,63,0.0,0
UCT,10000,0.16776550756851094,0,0,0,64,0.0,0
BRUE,10000,0.16776550756851094,0,0,0,64,0.0,0
KL-OLOP,10000,0.16776550756851094,0,0,0,64,0.0,0
KL-OLOP,31622,0.3634574152562333,0,0,0,60,0.0,0
UCT,31622,0.16776550756851094,0,0,0,64,0.0,0
BRUE,31622,0.16776550756851094,0,0,0,64,0.0,0
KL-OLOP,100000,0.3462834425496051,0,0,0,29,0.0,0
KL-OLOP,10,0.38625004423792575,0,0,0,65,0.0,0
BRUE,10,0.38625004423792575,0,0,0,65,0.38625004423792575,0
UCT,10,0.38625004423792575,0,0,0,65,0.7383248650719365,0
KL-OLOP,31,0.38625004423792575,0,0,0,65,0.0,0
BRUE,31,0.38625004423792575,0,0,0,65,0.0,0
UCT,31,0.38625004423792575,0,0,0,65,0.0,0
KL-OLOP,100,0.38625004423792575,0,0,0,65,0.0,0
BRUE,100,0.38625004423792575,0,0,0,65,0.0,0
UCT,100,0.38625004423792575,0,0,0,65,0.0,0
KL-OLOP,316,0.38625004423792575,0,0,0,65,0.0,0
BRUE,316,0.38625004423792575,0,0,0,65,0.0,0
UCT,316,0.38625004423792575,0,0,0,65,0.0,0
UCT,100000,0.7454569997267759,0,0,0,63,0.0,0
KL-OLOP,1000,0.38625004423792575,0,0,0,65,0.0,0
BRUE,1000,0.38625004423792575,0,0,0,65,0.0,0
UCT,1000,0.38625004423792575,0,0,0,65,0.0,0
BRUE,100000,0.0038151567393320818,0,0,0,62,0.0,0
KL-OLOP,3162,0.38625004423792575,0,0,0,65,0.0,0
BRUE,3162,0.38625004423792575,0,0,0,65,0.0,0
UCT,3162,0.38625004423792575,0,0,0,65,0.0,0
UCT,10000,0.38625004423792575,0,0,0,65,0.0,0
BRUE,10000,0.38625004423792575,0,0,0,65,0.0,0
BRUE,100000,0.7454569997267759,0,0,0,63,0.0,0
KL-OLOP,10000,0.38625004423792575,0,0,0,65,0.0,0
UCT,100000,0.16776550756851094,0,0,0,64,0.0,0
UCT,31622,0.38625004423792575,0,0,0,65,0.0,0
BRUE,31622,0.38625004423792575,0,0,0,65,0.0,0
KL-OLOP,10,0.04086674450707539,0,0,0,66,0.04086674450707539,0
BRUE,10,0.04086674450707539,0,0,0,66,0.5499171261489579,0
UCT,10,0.04086674450707539,0,0,0,66,0.04086674450707539,0
KL-OLOP,31,0.04086674450707539,0,0,0,66,0.04086674450707539,0
BRUE,31,0.04086674450707539,0,0,0,66,0.0,0
UCT,31,0.04086674450707539,0,0,0,66,0.0,0
KL-OLOP,100,0.04086674450707539,0,0,0,66,0.04086674450707539,0
BRUE,100,0.04086674450707539,0,0,0,66,0.0,0
UCT,100,0.04086674450707539,0,0,0,66,0.0,0
KL-OLOP,316,0.04086674450707539,0,0,0,66,0.04086674450707539,0
BRUE,316,0.04086674450707539,0,0,0,66,0.0,0
UCT,316,0.04086674450707539,0,0,0,66,0.04086674450707539,0
KL-OLOP,1000,0.04086674450707539,0,0,0,66,0.0,0
KL-OLOP,31622,0.025741413611334085,0,0,0,61,0.025741413611334085,0
BRUE,1000,0.04086674450707539,0,0,0,66,0.0,0
UCT,1000,0.04086674450707539,0,0,0,66,0.04086674450707539,0
KL-OLOP,3162,0.04086674450707539,0,0,0,66,0.0,0
BRUE,3162,0.04086674450707539,0,0,0,66,0.0,0
UCT,3162,0.04086674450707539,0,0,0,66,0.0,0
BRUE,100000,0.16776550756851094,0,0,0,64,0.0,0
KL-OLOP,100000,0.09673181638118722,0,0,0,27,0.0,0
UCT,10000,0.04086674450707539,0,0,0,66,0.0,0
BRUE,10000,0.04086674450707539,0,0,0,66,0.0,0
KL-OLOP,10000,0.04086674450707539,0,0,0,66,0.0,0
UCT,100000,0.38625004423792575,0,0,0,65,0.0,0
KL-OLOP,31622,0.0038151567393320818,0,0,0,62,0.0,0
KL-OLOP,10,0.20384989570045842,0,0,0,67,0.0,0
BRUE,10,0.20384989570045842,0,0,0,67,0.4382113054505996,0
UCT,31622,0.04086674450707539,0,0,0,66,0.0,0
UCT,10,0.20384989570045842,0,0,0,67,0.0,0
KL-OLOP,31,0.20384989570045842,0,0,0,67,0.0,0
BRUE,31,0.20384989570045842,0,0,0,67,0.0,0
UCT,31,0.20384989570045842,0,0,0,67,0.0,0
KL-OLOP,100,0.20384989570045842,0,0,0,67,0.0,0
BRUE,100,0.20384989570045842,0,0,0,67,0.4382113054505996,0
UCT,100,0.20384989570045842,0,0,0,67,0.0,0
KL-OLOP,316,0.20384989570045842,0,0,0,67,0.0,0
BRUE,316,0.20384989570045842,0,0,0,67,0.0,0
UCT,316,0.20384989570045842,0,0,0,67,0.0,0
KL-OLOP,1000,0.20384989570045842,0,0,0,67,0.0,0
BRUE,1000,0.20384989570045842,0,0,0,67,0.0,0
UCT,1000,0.20384989570045842,0,0,0,67,0.0,0
KL-OLOP,3162,0.20384989570045842,0,0,0,67,0.0,0
BRUE,3162,0.20384989570045842,0,0,0,67,0.0,0
UCT,3162,0.20384989570045842,0,0,0,67,0.0,0
BRUE,31622,0.04086674450707539,0,0,0,66,0.0,0
BRUE,100000,0.38625004423792575,0,0,0,65,0.0,0
BRUE,10000,0.20384989570045842,0,0,0,67,0.0,0
KL-OLOP,10000,0.20384989570045842,0,0,0,67,0.0,0
KL-OLOP,31622,0.7454569997267759,0,0,0,63,0.0,0
UCT,10000,0.20384989570045842,0,0,0,67,0.0,0
UCT,31622,0.20384989570045842,0,0,0,67,0.0,0
UCT,100000,0.04086674450707539,0,0,0,66,0.0,0
KL-OLOP,10,0.4183975888605129,0,0,0,68,0.0,0
BRUE,10,0.4183975888605129,0,0,0,68,0.4183975888605129,0
UCT,10,0.4183975888605129,0,0,0,68,0.0,0
KL-OLOP,31,0.4183975888605129,0,0,0,68,0.0,0
BRUE,31,0.4183975888605129,0,0,0,68,0.0,0
UCT,31,0.4183975888605129,0,0,0,68,0.0,0
KL-OLOP,100,0.4183975888605129,0,0,0,68,0.0,0
BRUE,100,0.4183975888605129,0,0,0,68,0.0,0
UCT,100,0.4183975888605129,0,0,0,68,0.0,0
KL-OLOP,316,0.4183975888605129,0,0,0,68,0.0,0
BRUE,316,0.4183975888605129,0,0,0,68,0.0,0
UCT,316,0.4183975888605129,0,0,0,68,0.0,0
KL-OLOP,1000,0.4183975888605129,0,0,0,68,0.0,0
BRUE,31622,0.20384989570045842,0,0,0,67,0.0,0
KL-OLOP,31622,0.16776550756851094,0,0,0,64,0.0,0
BRUE,1000,0.4183975888605129,0,0,0,68,0.0,0
UCT,1000,0.4183975888605129,0,0,0,68,0.0,0
KL-OLOP,3162,0.4183975888605129,0,0,0,68,0.0,0
BRUE,3162,0.4183975888605129,0,0,0,68,0.0,0
UCT,3162,0.4183975888605129,0,0,0,68,0.0,0
BRUE,10000,0.4183975888605129,0,0,0,68,0.0,0
BRUE,100000,0.04086674450707539,0,0,0,66,0.0,0
KL-OLOP,10000,0.4183975888605129,0,0,0,68,0.0,0
KL-OLOP,100000,0.76407754997398,0,0,0,39,0.0,0
UCT,10000,0.4183975888605129,0,0,0,68,0.0,0
UCT,100000,0.20384989570045842,0,0,0,67,0.0,0
UCT,31622,0.4183975888605129,0,0,0,68,0.0,0
BRUE,31622,0.4183975888605129,0,0,0,68,0.0,0
KL-OLOP,10,0.7012060346744724,0,0,0,69,0.0,0
BRUE,10,0.7012060346744724,0,0,0,69,0.0,0
UCT,10,0.7012060346744724,0,0,0,69,0.7012060346744724,0
KL-OLOP,31,0.7012060346744724,0,0,0,69,0.0,0
BRUE,31,0.7012060346744724,0,0,0,69,0.0,0
UCT,31,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,100,0.7012060346744724,0,0,0,69,0.0,0
BRUE,100,0.7012060346744724,0,0,0,69,0.0,0
UCT,100,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,316,0.7012060346744724,0,0,0,69,0.0,0
BRUE,316,0.7012060346744724,0,0,0,69,0.0,0
UCT,316,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,1000,0.7012060346744724,0,0,0,69,0.0,0
BRUE,1000,0.7012060346744724,0,0,0,69,0.0,0
UCT,1000,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,31622,0.38625004423792575,0,0,0,65,0.0,0
KL-OLOP,3162,0.7012060346744724,0,0,0,69,0.0,0
BRUE,3162,0.7012060346744724,0,0,0,69,0.0,0
UCT,3162,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,100000,0.20026053285679257,0,0,0,33,0.0,0
UCT,10000,0.7012060346744724,0,0,0,69,0.0,0
BRUE,10000,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,10000,0.7012060346744724,0,0,0,69,0.0,0
BRUE,100000,0.20384989570045842,0,0,0,67,0.0,0
UCT,100000,0.4183975888605129,0,0,0,68,0.0,0
UCT,31622,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,10,0.455849304843023,0,0,0,70,0.0,0
BRUE,10,0.455849304843023,0,0,0,70,0.0,0
UCT,10,0.455849304843023,0,0,0,70,0.455849304843023,0
KL-OLOP,31,0.455849304843023,0,0,0,70,0.0,0
BRUE,31,0.455849304843023,0,0,0,70,0.0,0
UCT,31,0.455849304843023,0,0,0,70,0.0,0
KL-OLOP,100,0.455849304843023,0,0,0,70,0.0,0
BRUE,100,0.455849304843023,0,0,0,70,0.0,0
UCT,100,0.455849304843023,0,0,0,70,0.0,0
KL-OLOP,316,0.455849304843023,0,0,0,70,0.0,0
BRUE,316,0.455849304843023,0,0,0,70,0.0,0
UCT,316,0.455849304843023,0,0,0,70,0.0,0
KL-OLOP,1000,0.455849304843023,0,0,0,70,0.0,0
UCT,1000,0.455849304843023,0,0,0,70,0.0,0
BRUE,1000,0.455849304843023,0,0,0,70,0.0,0
BRUE,31622,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,3162,0.455849304843023,0,0,0,70,0.0,0
UCT,3162,0.455849304843023,0,0,0,70,0.0,0
BRUE,3162,0.455849304843023,0,0,0,70,0.0,0
UCT,10000,0.455849304843023,0,0,0,70,0.0,0
BRUE,10000,0.455849304843023,0,0,0,70,0.0,0
KL-OLOP,31622,0.04086674450707539,0,0,0,66,0.0,0
KL-OLOP,10000,0.455849304843023,0,0,0,70,0.0,0
KL-OLOP,100000,0.2829041429784074,0,0,0,38,0.0,0
BRUE,100000,0.4183975888605129,0,0,0,68,0.0,0
UCT,31622,0.455849304843023,0,0,0,70,0.0,0
UCT,100000,0.7012060346744724,0,0,0,69,0.0,0
KL-OLOP,10,1.0723797660401098,0,0,0,71,0.0,0
BRUE,10,1.0723797660401098,0,0,0,71,0.0,0
UCT,10,1.0723797660401098,0,0,0,71,0.0,0
KL-OLOP,31,1.0723797660401098,0,0,0,71,0.0,0
BRUE,31,1.0723797660401098,0,0,0,71,0.0,0
UCT,31,1.0723797660401098,0,0,0,71,0.0,0
KL-OLOP,100,1.0723797660401098,0,0,0,71,0.0,0
BRUE,100,1.0723797660401098,0,0,0,71,0.0,0
UCT,100,1.0723797660401098,0,0,0,71,0.0,0
KL-OLOP,316,1.0723797660401098,0,0,0,71,0.0,0
BRUE,316,1.0723797660401098,0,0,0,71,0.0,0
UCT,316,1.0723797660401098,0,0,0,71,0.0,0
KL-OLOP,1000,1.0723797660401098,0,0,0,71,0.0,0
BRUE,1000,1.0723797660401098,0,0,0,71,0.0,0
UCT,1000,1.0723797660401098,0,0,0,71,0.0,0
KL-OLOP,3162,1.0723797660401098,0,0,0,71,0.0,0
BRUE,31622,0.455849304843023,0,0,0,70,0.0,0
BRUE,3162,1.0723797660401098,0,0,0,71,0.0,0
UCT,3162,1.0723797660401098,0,0,0,71,0.0,0
UCT,10000,1.0723797660401098,0,0,0,71,0.0,0
KL-OLOP,31622,0.20384989570045842,0,0,0,67,0.0,0
BRUE,10000,1.0723797660401098,0,0,0,71,0.0,0
KL-OLOP,100000,0.7810865923756622,0,0,0,36,0.0,0
KL-OLOP,10000,1.0723797660401098,0,0,0,71,0.0,0
KL-OLOP,10,0.3078552279369027,0,0,0,72,0.0,0
BRUE,10,0.3078552279369027,0,0,0,72,0.3078552279369027,0
UCT,10,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,31,0.3078552279369027,0,0,0,72,0.0,0
BRUE,31,0.3078552279369027,0,0,0,72,0.0,0
UCT,31,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,100,0.3078552279369027,0,0,0,72,0.0,0
BRUE,100,0.3078552279369027,0,0,0,72,0.3078552279369027,0
UCT,100,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,316,0.3078552279369027,0,0,0,72,0.0,0
UCT,31622,1.0723797660401098,0,0,0,71,0.0,0
BRUE,316,0.3078552279369027,0,0,0,72,0.0,0
UCT,316,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,1000,0.3078552279369027,0,0,0,72,0.0,0
BRUE,1000,0.3078552279369027,0,0,0,72,0.3078552279369027,0
UCT,1000,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,3162,0.3078552279369027,0,0,0,72,0.0,0
BRUE,3162,0.3078552279369027,0,0,0,72,0.0,0
UCT,3162,0.3078552279369027,0,0,0,72,0.0,0
BRUE,31622,1.0723797660401098,0,0,0,71,0.0,0
UCT,100000,0.455849304843023,0,0,0,70,0.0,0
BRUE,100000,0.7012060346744724,0,0,0,69,0.0,0
UCT,10000,0.3078552279369027,0,0,0,72,0.0,0
BRUE,10000,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,10000,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,31622,0.7012060346744724,0,0,0,69,0.0,0
UCT,100000,1.0723797660401098,0,0,0,71,0.0,0
UCT,31622,0.3078552279369027,0,0,0,72,0.0,0
BRUE,31622,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,10,0.6161414431112231,0,0,0,73,0.0,0
BRUE,10,0.6161414431112231,0,0,0,73,0.640729826558811,0
UCT,10,0.6161414431112231,0,0,0,73,0.0,0
KL-OLOP,31,0.6161414431112231,0,0,0,73,0.0,0
BRUE,31,0.6161414431112231,0,0,0,73,0.6161414431112231,0
UCT,31,0.6161414431112231,0,0,0,73,0.640729826558811,0
KL-OLOP,100,0.6161414431112231,0,0,0,73,0.0,0
BRUE,100,0.6161414431112231,0,0,0,73,0.0,0
KL-OLOP,100000,0.0855259821326868,0,0,0,37,0.0,0
UCT,100,0.6161414431112231,0,0,0,73,0.0,0
KL-OLOP,316,0.6161414431112231,0,0,0,73,0.0,0
BRUE,316,0.6161414431112231,0,0,0,73,0.0,0
UCT,316,0.6161414431112231,0,0,0,73,0.0,0
KL-OLOP,1000,0.6161414431112231,0,0,0,73,0.0,0
BRUE,1000,0.6161414431112231,0,0,0,73,0.6161414431112231,0
UCT,1000,0.6161414431112231,0,0,0,73,0.0,0
KL-OLOP,31622,0.4183975888605129,0,0,0,68,0.0,0
BRUE,100000,0.455849304843023,0,0,0,70,0.0,0
UCT,3162,0.6161414431112231,0,0,0,73,0.0,0
KL-OLOP,3162,0.6161414431112231,0,0,0,73,0.0,0
BRUE,3162,0.6161414431112231,0,0,0,73,0.0,0
UCT,10000,0.6161414431112231,0,0,0,73,0.0,0
KL-OLOP,10000,0.6161414431112231,0,0,0,73,0.0,0
BRUE,10000,0.6161414431112231,0,0,0,73,0.0,0
UCT,31622,0.6161414431112231,0,0,0,73,0.0,0
BRUE,100000,1.0723797660401098,0,0,0,71,0.0,0
UCT,100000,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,10,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,10,0.02838192984936061,0,0,0,74,0.02838192984936061,0
UCT,10,0.02838192984936061,0,0,0,74,0.08982716363309295,0
KL-OLOP,31,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,31,0.02838192984936061,0,0,0,74,0.0,0
UCT,31,0.02838192984936061,0,0,0,74,0.02838192984936061,0
KL-OLOP,100,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,100,0.02838192984936061,0,0,0,74,0.02838192984936061,0
UCT,100,0.02838192984936061,0,0,0,74,0.02838192984936061,0
KL-OLOP,316,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,316,0.02838192984936061,0,0,0,74,0.08982716363309295,0
UCT,316,0.02838192984936061,0,0,0,74,0.02838192984936061,0
KL-OLOP,1000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,1000,0.02838192984936061,0,0,0,74,0.0,0
UCT,1000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,31622,0.6161414431112231,0,0,0,73,0.0,0
KL-OLOP,3162,0.02838192984936061,0,0,0,74,0.02838192984936061,0
UCT,3162,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,3162,0.02838192984936061,0,0,0,74,0.02838192984936061,0
KL-OLOP,31622,0.455849304843023,0,0,0,70,0.0,0
BRUE,10000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
UCT,10000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
KL-OLOP,10000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
KL-OLOP,31622,1.0723797660401098,0,0,0,71,0.0,0
UCT,100000,0.6161414431112231,0,0,0,73,0.0,0
UCT,31622,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,100000,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,10,0.15998111092253708,0,0,0,75,0.0,0
BRUE,10,0.15998111092253708,0,0,0,75,0.15998111092253708,0
UCT,10,0.15998111092253708,0,0,0,75,0.15998111092253708,0
KL-OLOP,31,0.15998111092253708,0,0,0,75,0.15998111092253708,0
BRUE,31,0.15998111092253708,0,0,0,75,0.15998111092253708,0
UCT,31,0.15998111092253708,0,0,0,75,0.15998111092253708,0
KL-OLOP,100,0.15998111092253708,0,0,0,75,0.15998111092253708,0
BRUE,100,0.15998111092253708,0,0,0,75,0.15998111092253708,0
UCT,100,0.15998111092253708,0,0,0,75,0.0,0
KL-OLOP,316,0.15998111092253708,0,0,0,75,0.15998111092253708,0
BRUE,31622,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,316,0.15998111092253708,0,0,0,75,0.15998111092253708,0
UCT,316,0.15998111092253708,0,0,0,75,0.0,0
KL-OLOP,1000,0.15998111092253708,0,0,0,75,0.0,0
BRUE,1000,0.15998111092253708,0,0,0,75,0.0,0
UCT,1000,0.15998111092253708,0,0,0,75,0.0,0
KL-OLOP,3162,0.15998111092253708,0,0,0,75,0.0,0
BRUE,3162,0.15998111092253708,0,0,0,75,0.0,0
KL-OLOP,31622,0.6161414431112231,0,0,0,73,0.0,0
UCT,3162,0.15998111092253708,0,0,0,75,0.0,0
BRUE,10000,0.15998111092253708,0,0,0,75,0.0,0
KL-OLOP,10000,0.15998111092253708,0,0,0,75,0.0,0
KL-OLOP,100000,0.33360044224779806,0,0,0,42,0.0,0
UCT,10000,0.15998111092253708,0,0,0,75,0.0,0
BRUE,100000,0.6161414431112231,0,0,0,73,0.0,0
UCT,100000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
UCT,31622,0.15998111092253708,0,0,0,75,0.0,0
BRUE,31622,0.15998111092253708,0,0,0,75,0.0,0
KL-OLOP,10,0.2599064869349412,0,0,0,76,0.0,0
BRUE,10,0.2599064869349412,0,0,0,76,0.0,0
UCT,10,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,31,0.2599064869349412,0,0,0,76,0.0,0
BRUE,31,0.2599064869349412,0,0,0,76,0.0,0
UCT,31,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,100,0.2599064869349412,0,0,0,76,0.0,0
BRUE,100,0.2599064869349412,0,0,0,76,0.2599064869349412,0
UCT,100,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,316,0.2599064869349412,0,0,0,76,0.0,0
BRUE,316,0.2599064869349412,0,0,0,76,0.0,0
UCT,316,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,1000,0.2599064869349412,0,0,0,76,0.0,0
BRUE,1000,0.2599064869349412,0,0,0,76,0.0,0
UCT,1000,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,3162,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,31622,0.3078552279369027,0,0,0,72,0.0,0
BRUE,3162,0.2599064869349412,0,0,0,76,0.0,0
UCT,3162,0.2599064869349412,0,0,0,76,0.0,0
BRUE,10000,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,10000,0.2599064869349412,0,0,0,76,0.0,0
UCT,10000,0.2599064869349412,0,0,0,76,0.0,0
UCT,100000,0.15998111092253708,0,0,0,75,0.0,0
BRUE,100000,0.02838192984936061,0,0,0,74,0.0,0
UCT,31622,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,100000,0.15125344825054832,0,0,0,32,0.0,0
BRUE,31622,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,100000,0.429591108547263,0,0,0,40,0.0,0
KL-OLOP,10,0.44199944648398226,0,0,0,77,0.0,0
BRUE,10,0.44199944648398226,0,0,0,77,0.7159819721244116,0
UCT,10,0.44199944648398226,0,0,0,77,0.44199944648398226,0
KL-OLOP,31,0.44199944648398226,0,0,0,77,0.0,0
BRUE,31,0.44199944648398226,0,0,0,77,0.0,0
UCT,31,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,100,0.44199944648398226,0,0,0,77,0.0,0
BRUE,100,0.44199944648398226,0,0,0,77,0.0,0
UCT,100,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,316,0.44199944648398226,0,0,0,77,0.0,0
BRUE,100000,0.15998111092253708,0,0,0,75,0.0,0
BRUE,316,0.44199944648398226,0,0,0,77,0.0,0
UCT,316,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,1000,0.44199944648398226,0,0,0,77,0.0,0
BRUE,1000,0.44199944648398226,0,0,0,77,0.0,0
UCT,1000,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,3162,0.44199944648398226,0,0,0,77,0.0,0
BRUE,3162,0.44199944648398226,0,0,0,77,0.0,0
UCT,3162,0.44199944648398226,0,0,0,77,0.0,0
BRUE,10000,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,10000,0.44199944648398226,0,0,0,77,0.0,0
UCT,10000,0.44199944648398226,0,0,0,77,0.0,0
UCT,100000,0.2599064869349412,0,0,0,76,0.0,0
BRUE,31622,0.44199944648398226,0,0,0,77,0.0,0
UCT,31622,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,10,0.332776579768169,0,0,0,78,0.0,0
BRUE,10,0.332776579768169,0,0,0,78,0.0,0
UCT,10,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,31,0.332776579768169,0,0,0,78,0.0,0
BRUE,31,0.332776579768169,0,0,0,78,0.0,0
UCT,31,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,100,0.332776579768169,0,0,0,78,0.0,0
BRUE,100,0.332776579768169,0,0,0,78,0.0,0
UCT,100,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,316,0.332776579768169,0,0,0,78,0.0,0
BRUE,316,0.332776579768169,0,0,0,78,0.0,0
UCT,316,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,1000,0.332776579768169,0,0,0,78,0.0,0
BRUE,1000,0.332776579768169,0,0,0,78,0.0,0
UCT,1000,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,31622,0.02838192984936061,0,0,0,74,0.02838192984936061,0
KL-OLOP,3162,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,100000,0.12817817623167604,0,0,0,41,0.0,0
BRUE,3162,0.332776579768169,0,0,0,78,0.0,0
UCT,3162,0.332776579768169,0,0,0,78,0.0,0
UCT,10000,0.332776579768169,0,0,0,78,0.0,0
BRUE,10000,0.332776579768169,0,0,0,78,0.0,0
BRUE,100000,0.2599064869349412,0,0,0,76,0.0,0
KL-OLOP,10000,0.332776579768169,0,0,0,78,0.0,0
UCT,31622,0.332776579768169,0,0,0,78,0.0,0
UCT,100000,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,100000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
KL-OLOP,10,0.7893206920851681,0,0,0,79,0.0,0
BRUE,10,0.7893206920851681,0,0,0,79,0.0,0
UCT,10,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,31,0.7893206920851681,0,0,0,79,0.0,0
BRUE,31,0.7893206920851681,0,0,0,79,0.0,0
UCT,31,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,100,0.7893206920851681,0,0,0,79,0.0,0
BRUE,100,0.7893206920851681,0,0,0,79,0.0,0
UCT,100,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,316,0.7893206920851681,0,0,0,79,0.0,0
BRUE,316,0.7893206920851681,0,0,0,79,0.0,0
UCT,316,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,31622,0.15998111092253708,0,0,0,75,0.0,0
KL-OLOP,1000,0.7893206920851681,0,0,0,79,0.0,0
BRUE,1000,0.7893206920851681,0,0,0,79,0.0,0
BRUE,31622,0.332776579768169,0,0,0,78,0.0,0
UCT,1000,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,3162,0.7893206920851681,0,0,0,79,0.0,0
BRUE,3162,0.7893206920851681,0,0,0,79,0.0,0
UCT,3162,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,31622,0.2599064869349412,0,0,0,76,0.0,0
UCT,10000,0.7893206920851681,0,0,0,79,0.0,0
BRUE,10000,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,10000,0.7893206920851681,0,0,0,79,0.0,0
BRUE,100000,0.44199944648398226,0,0,0,77,0.0,0
UCT,31622,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,10,0.1410808414137592,0,0,0,80,0.1410808414137592,0
BRUE,10,0.1410808414137592,0,0,0,80,0.7735784598020001,0
KL-OLOP,100000,0.6603875601723852,0,0,0,54,0.0,0
UCT,10,0.1410808414137592,0,0,0,80,0.0,0
KL-OLOP,31,0.1410808414137592,0,0,0,80,0.0,0
BRUE,31,0.1410808414137592,0,0,0,80,0.0,0
UCT,31,0.1410808414137592,0,0,0,80,0.0,0
KL-OLOP,100,0.1410808414137592,0,0,0,80,0.0,0
BRUE,100,0.1410808414137592,0,0,0,80,0.0,0
UCT,100,0.1410808414137592,0,0,0,80,0.0,0
KL-OLOP,316,0.1410808414137592,0,0,0,80,0.0,0
BRUE,316,0.1410808414137592,0,0,0,80,0.0,0
UCT,100000,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,1000,0.1410808414137592,0,0,0,80,0.0,0
UCT,316,0.1410808414137592,0,0,0,80,0.0,0
UCT,1000,0.1410808414137592,0,0,0,80,0.0,0
BRUE,1000,0.1410808414137592,0,0,0,80,0.0,0
BRUE,31622,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,3162,0.1410808414137592,0,0,0,80,0.0,0
BRUE,3162,0.1410808414137592,0,0,0,80,0.0,0
KL-OLOP,100000,0.4352315582019992,0,0,0,55,0.0,0
UCT,3162,0.1410808414137592,0,0,0,80,0.0,0
UCT,10000,0.1410808414137592,0,0,0,80,0.0,0
BRUE,10000,0.1410808414137592,0,0,0,80,0.0,0
KL-OLOP,31622,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,10000,0.1410808414137592,0,0,0,80,0.0,0
UCT,31622,0.1410808414137592,0,0,0,80,0.0,0
BRUE,31622,0.1410808414137592,0,0,0,80,0.0,0
KL-OLOP,10,0.7551265868568144,0,0,0,81,0.7551265868568144,0
BRUE,10,0.7551265868568144,0,0,0,81,0.0,0
UCT,10,0.7551265868568144,0,0,0,81,0.8630300654064711,0
KL-OLOP,31,0.7551265868568144,0,0,0,81,0.0,0
BRUE,31,0.7551265868568144,0,0,0,81,0.0,0
UCT,31,0.7551265868568144,0,0,0,81,0.0,0
UCT,100000,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,100,0.7551265868568144,0,0,0,81,0.0,0
BRUE,100,0.7551265868568144,0,0,0,81,0.0,0
UCT,100,0.7551265868568144,0,0,0,81,0.0,0
KL-OLOP,316,0.7551265868568144,0,0,0,81,0.0,0
BRUE,316,0.7551265868568144,0,0,0,81,0.0,0
UCT,316,0.7551265868568144,0,0,0,81,0.0,0
BRUE,100000,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,1000,0.7551265868568144,0,0,0,81,0.0,0
BRUE,1000,0.7551265868568144,0,0,0,81,0.0,0
UCT,1000,0.7551265868568144,0,0,0,81,0.0,0
KL-OLOP,3162,0.7551265868568144,0,0,0,81,0.0,0
BRUE,3162,0.7551265868568144,0,0,0,81,0.0,0
UCT,3162,0.7551265868568144,0,0,0,81,0.0,0
BRUE,10000,0.7551265868568144,0,0,0,81,0.0,0
KL-OLOP,10000,0.7551265868568144,0,0,0,81,0.0,0
UCT,10000,0.7551265868568144,0,0,0,81,0.0,0
UCT,31622,0.7551265868568144,0,0,0,81,0.0,0
UCT,100000,0.1410808414137592,0,0,0,80,0.0,0
BRUE,100000,0.7893206920851681,0,0,0,79,0.0,0
BRUE,31622,0.7551265868568144,0,0,0,81,0.0,0
KL-OLOP,10,0.5361972756852422,0,0,0,82,0.0,0
BRUE,10,0.5361972756852422,0,0,0,82,0.0,0
UCT,10,0.5361972756852422,0,0,0,82,0.8134808515791037,0
KL-OLOP,31,0.5361972756852422,0,0,0,82,0.0,0
BRUE,31,0.5361972756852422,0,0,0,82,0.0,0
UCT,31,0.5361972756852422,0,0,0,82,0.0,0
KL-OLOP,100,0.5361972756852422,0,0,0,82,0.0,0
BRUE,100,0.5361972756852422,0,0,0,82,0.0,0
UCT,100,0.5361972756852422,0,0,0,82,0.0,0
KL-OLOP,316,0.5361972756852422,0,0,0,82,0.0,0
BRUE,316,0.5361972756852422,0,0,0,82,0.0,0
UCT,316,0.5361972756852422,0,0,0,82,0.0,0
KL-OLOP,1000,0.5361972756852422,0,0,0,82,0.0,0
BRUE,1000,0.5361972756852422,0,0,0,82,0.0,0
UCT,1000,0.5361972756852422,0,0,0,82,0.0,0
KL-OLOP,3162,0.5361972756852422,0,0,0,82,0.0,0
BRUE,3162,0.5361972756852422,0,0,0,82,0.0,0
UCT,3162,0.5361972756852422,0,0,0,82,0.0,0
BRUE,100000,0.1410808414137592,0,0,0,80,0.0,0
KL-OLOP,10000,0.5361972756852422,0,0,0,82,0.0,0
KL-OLOP,100000,0.3479100952362013,0,0,0,43,0.0,0
BRUE,10000,0.5361972756852422,0,0,0,82,0.0,0
UCT,10000,0.5361972756852422,0,0,0,82,0.0,0
KL-OLOP,31622,0.332776579768169,0,0,0,78,0.0,0
UCT,100000,0.7551265868568144,0,0,0,81,0.0,0
UCT,31622,0.5361972756852422,0,0,0,82,0.0,0
KL-OLOP,31622,0.7893206920851681,0,0,0,79,0.0,0
KL-OLOP,10,0.3342405611541883,0,0,0,83,0.0,0
BRUE,10,0.3342405611541883,0,0,0,83,0.3342405611541883,0
UCT,10,0.3342405611541883,0,0,0,83,0.6645599523139976,0
KL-OLOP,31,0.3342405611541883,0,0,0,83,0.0,0
BRUE,31,0.3342405611541883,0,0,0,83,0.0,0
UCT,31,0.3342405611541883,0,0,0,83,0.0,0
KL-OLOP,100,0.3342405611541883,0,0,0,83,0.0,0
BRUE,100,0.3342405611541883,0,0,0,83,0.0,0
UCT,100,0.3342405611541883,0,0,0,83,0.0,0
KL-OLOP,316,0.3342405611541883,0,0,0,83,0.0,0
BRUE,316,0.3342405611541883,0,0,0,83,0.0,0
UCT,316,0.3342405611541883,0,0,0,83,0.0,0
KL-OLOP,1000,0.3342405611541883,0,0,0,83,0.0,0
BRUE,31622,0.5361972756852422,0,0,0,82,0.0,0
BRUE,1000,0.3342405611541883,0,0,0,83,0.0,0
UCT,1000,0.3342405611541883,0,0,0,83,0.0,0
KL-OLOP,3162,0.3342405611541883,0,0,0,83,0.0,0
UCT,3162,0.3342405611541883,0,0,0,83,0.0,0
BRUE,3162,0.3342405611541883,0,0,0,83,0.0,0
BRUE,10000,0.3342405611541883,0,0,0,83,0.0,0
KL-OLOP,10000,0.3342405611541883,0,0,0,83,0.0,0
UCT,10000,0.3342405611541883,0,0,0,83,0.0,0
BRUE,100000,0.7551265868568144,0,0,0,81,0.0,0
KL-OLOP,100000,0.6161414431112231,0,0,0,73,0.0,0
UCT,100000,0.5361972756852422,0,0,0,82,0.0,0
UCT,31622,0.3342405611541883,0,0,0,83,0.0,0
KL-OLOP,31622,0.7551265868568144,0,0,0,81,0.0,0
KL-OLOP,10,0.37257005699570733,0,0,0,84,0.37257005699570733,0
BRUE,10,0.37257005699570733,0,0,0,84,0.37257005699570733,0
UCT,10,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,31,0.37257005699570733,0,0,0,84,0.0,0
BRUE,31,0.37257005699570733,0,0,0,84,0.0,0
UCT,31,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,100,0.37257005699570733,0,0,0,84,0.0,0
BRUE,100,0.37257005699570733,0,0,0,84,0.0,0
UCT,100,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,316,0.37257005699570733,0,0,0,84,0.0,0
BRUE,316,0.37257005699570733,0,0,0,84,0.0,0
UCT,316,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,1000,0.37257005699570733,0,0,0,84,0.0,0
BRUE,31622,0.3342405611541883,0,0,0,83,0.0,0
BRUE,1000,0.37257005699570733,0,0,0,84,0.0,0
UCT,1000,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,3162,0.37257005699570733,0,0,0,84,0.0,0
BRUE,3162,0.37257005699570733,0,0,0,84,0.0,0
UCT,3162,0.37257005699570733,0,0,0,84,0.0,0
BRUE,10000,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,10000,0.37257005699570733,0,0,0,84,0.0,0
BRUE,100000,0.5361972756852422,0,0,0,82,0.0,0
UCT,10000,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,31622,0.1410808414137592,0,0,0,80,0.0,0
UCT,100000,0.3342405611541883,0,0,0,83,0.0,0
UCT,31622,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,100000,0.3216128070545339,0,0,0,48,0.0,0
KL-OLOP,10,0.49758962012445207,0,0,0,85,0.0,0
BRUE,10,0.49758962012445207,0,0,0,85,0.0,0
UCT,10,0.49758962012445207,0,0,0,85,0.6659959611552928,0
KL-OLOP,31,0.49758962012445207,0,0,0,85,0.0,0
BRUE,31,0.49758962012445207,0,0,0,85,0.0,0
UCT,31,0.49758962012445207,0,0,0,85,0.6309985365051087,0
KL-OLOP,100,0.49758962012445207,0,0,0,85,0.0,0
BRUE,100,0.49758962012445207,0,0,0,85,0.0,0
UCT,100,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,316,0.49758962012445207,0,0,0,85,0.0,0
BRUE,31622,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,100000,0.7086125730884505,0,0,0,50,0.0,0
BRUE,316,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,31622,0.5361972756852422,0,0,0,82,0.0,0
UCT,316,0.49758962012445207,0,0,0,85,0.0,0
UCT,1000,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,1000,0.49758962012445207,0,0,0,85,0.0,0
BRUE,1000,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,3162,0.49758962012445207,0,0,0,85,0.0,0
UCT,3162,0.49758962012445207,0,0,0,85,0.0,0
BRUE,3162,0.49758962012445207,0,0,0,85,0.0,0
UCT,10000,0.49758962012445207,0,0,0,85,0.0,0
BRUE,10000,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,10000,0.49758962012445207,0,0,0,85,0.0,0
BRUE,100000,0.3342405611541883,0,0,0,83,0.0,0
UCT,31622,0.49758962012445207,0,0,0,85,0.0,0
UCT,100000,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,10,0.17316332808829138,0,0,0,86,0.0,0
BRUE,10,0.17316332808829138,0,0,0,86,0.34356491070919226,0
UCT,10,0.17316332808829138,0,0,0,86,0.17316332808829138,0
KL-OLOP,31,0.17316332808829138,0,0,0,86,0.0,0
BRUE,31,0.17316332808829138,0,0,0,86,0.0,0
UCT,31,0.17316332808829138,0,0,0,86,0.34356491070919226,0
KL-OLOP,100,0.17316332808829138,0,0,0,86,0.0,0
BRUE,100,0.17316332808829138,0,0,0,86,0.17316332808829138,0
UCT,100,0.17316332808829138,0,0,0,86,0.0,0
KL-OLOP,316,0.17316332808829138,0,0,0,86,0.0,0
BRUE,316,0.17316332808829138,0,0,0,86,0.17316332808829138,0
UCT,316,0.17316332808829138,0,0,0,86,0.0,0
KL-OLOP,1000,0.17316332808829138,0,0,0,86,0.0,0
BRUE,31622,0.49758962012445207,0,0,0,85,0.0,0
BRUE,1000,0.17316332808829138,0,0,0,86,0.0,0
UCT,1000,0.17316332808829138,0,0,0,86,0.0,0
KL-OLOP,100000,0.9422479196547502,0,0,0,57,0.0,0
KL-OLOP,3162,0.17316332808829138,0,0,0,86,0.0,0
UCT,3162,0.17316332808829138,0,0,0,86,0.0,0
BRUE,3162,0.17316332808829138,0,0,0,86,0.0,0
BRUE,10000,0.17316332808829138,0,0,0,86,0.0,0
UCT,10000,0.17316332808829138,0,0,0,86,0.0,0
KL-OLOP,10000,0.17316332808829138,0,0,0,86,0.0,0
UCT,31622,0.17316332808829138,0,0,0,86,0.0,0
BRUE,100000,0.37257005699570733,0,0,0,84,0.0,0
BRUE,31622,0.17316332808829138,0,0,0,86,0.0,0
UCT,100000,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,10,0.2560768412878647,0,0,0,87,0.4412044517671556,0
BRUE,10,0.2560768412878647,0,0,0,87,0.4412044517671556,0
UCT,10,0.2560768412878647,0,0,0,87,0.2560768412878647,0
KL-OLOP,31,0.2560768412878647,0,0,0,87,0.4412044517671556,0
BRUE,31,0.2560768412878647,0,0,0,87,0.4412044517671556,0
UCT,31,0.2560768412878647,0,0,0,87,0.4412044517671556,0
KL-OLOP,100,0.2560768412878647,0,0,0,87,0.4412044517671556,0
BRUE,100,0.2560768412878647,0,0,0,87,0.0,0
UCT,100,0.2560768412878647,0,0,0,87,0.0,0
KL-OLOP,316,0.2560768412878647,0,0,0,87,0.4412044517671556,0
BRUE,316,0.2560768412878647,0,0,0,87,0.0,0
UCT,316,0.2560768412878647,0,0,0,87,0.0,0
KL-OLOP,1000,0.2560768412878647,0,0,0,87,0.4412044517671556,0
BRUE,1000,0.2560768412878647,0,0,0,87,0.3491372843905931,0
UCT,1000,0.2560768412878647,0,0,0,87,0.0,0
KL-OLOP,3162,0.2560768412878647,0,0,0,87,0.0,0
BRUE,3162,0.2560768412878647,0,0,0,87,0.0,0
UCT,3162,0.2560768412878647,0,0,0,87,0.0,0
BRUE,100000,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,10000,0.2560768412878647,0,0,0,87,0.0,0
BRUE,10000,0.2560768412878647,0,0,0,87,0.0,0
UCT,10000,0.2560768412878647,0,0,0,87,0.0,0
KL-OLOP,31622,0.3342405611541883,0,0,0,83,0.0,0
UCT,100000,0.17316332808829138,0,0,0,86,0.0,0
UCT,31622,0.2560768412878647,0,0,0,87,0.0,0
BRUE,31622,0.2560768412878647,0,0,0,87,0.0,0
KL-OLOP,31622,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,31622,0.37257005699570733,0,0,0,84,0.0,0
KL-OLOP,10,0.2653931595682293,0,0,0,88,0.0,0
BRUE,100000,0.17316332808829138,0,0,0,86,0.0,0
BRUE,10,0.2653931595682293,0,0,0,88,0.6878838111954353,0
UCT,10,0.2653931595682293,0,0,0,88,0.0,0
KL-OLOP,31,0.2653931595682293,0,0,0,88,0.0,0
BRUE,31,0.2653931595682293,0,0,0,88,0.0,0
UCT,31,0.2653931595682293,0,0,0,88,0.0,0
KL-OLOP,100,0.2653931595682293,0,0,0,88,0.0,0
BRUE,100,0.2653931595682293,0,0,0,88,0.0,0
UCT,100,0.2653931595682293,0,0,0,88,0.0,0
KL-OLOP,316,0.2653931595682293,0,0,0,88,0.0,0
BRUE,316,0.2653931595682293,0,0,0,88,0.0,0
UCT,316,0.2653931595682293,0,0,0,88,0.0,0
KL-OLOP,100000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
KL-OLOP,1000,0.2653931595682293,0,0,0,88,0.0,0
BRUE,1000,0.2653931595682293,0,0,0,88,0.0,0
UCT,1000,0.2653931595682293,0,0,0,88,0.0,0
KL-OLOP,3162,0.2653931595682293,0,0,0,88,0.0,0
UCT,3162,0.2653931595682293,0,0,0,88,0.0,0
BRUE,3162,0.2653931595682293,0,0,0,88,0.0,0
UCT,10000,0.2653931595682293,0,0,0,88,0.0,0
BRUE,10000,0.2653931595682293,0,0,0,88,0.0,0
KL-OLOP,10000,0.2653931595682293,0,0,0,88,0.0,0
UCT,100000,0.2560768412878647,0,0,0,87,0.0,0
KL-OLOP,31622,0.17316332808829138,0,0,0,86,0.0,0
UCT,31622,0.2653931595682293,0,0,0,88,0.0,0
BRUE,31622,0.2653931595682293,0,0,0,88,0.0,0
KL-OLOP,10,0.6011774954454159,0,0,0,89,0.0,0
BRUE,10,0.6011774954454159,0,0,0,89,0.0,0
UCT,10,0.6011774954454159,0,0,0,89,0.6011774954454159,0
KL-OLOP,31,0.6011774954454159,0,0,0,89,0.0,0
BRUE,31,0.6011774954454159,0,0,0,89,0.0,0
UCT,31,0.6011774954454159,0,0,0,89,0.0,0
KL-OLOP,100,0.6011774954454159,0,0,0,89,0.0,0
BRUE,100,0.6011774954454159,0,0,0,89,0.0,0
UCT,100,0.6011774954454159,0,0,0,89,0.0,0
KL-OLOP,316,0.6011774954454159,0,0,0,89,0.0,0
BRUE,316,0.6011774954454159,0,0,0,89,0.0,0
UCT,316,0.6011774954454159,0,0,0,89,0.0,0
KL-OLOP,1000,0.6011774954454159,0,0,0,89,0.0,0
BRUE,1000,0.6011774954454159,0,0,0,89,0.0,0
UCT,1000,0.6011774954454159,0,0,0,89,0.0,0
KL-OLOP,3162,0.6011774954454159,0,0,0,89,0.0,0
BRUE,100000,0.2560768412878647,0,0,0,87,0.0,0
BRUE,3162,0.6011774954454159,0,0,0,89,0.0,0
UCT,3162,0.6011774954454159,0,0,0,89,0.0,0
UCT,10000,0.6011774954454159,0,0,0,89,0.0,0
KL-OLOP,10000,0.6011774954454159,0,0,0,89,0.0,0
BRUE,10000,0.6011774954454159,0,0,0,89,0.0,0
UCT,100000,0.2653931595682293,0,0,0,88,0.0,0
UCT,31622,0.6011774954454159,0,0,0,89,0.0,0
BRUE,31622,0.6011774954454159,0,0,0,89,0.0,0
KL-OLOP,10,0.3429781283259339,0,0,0,90,0.3429781283259339,0
BRUE,10,0.3429781283259339,0,0,0,90,0.0,0
UCT,10,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,31,0.3429781283259339,0,0,0,90,0.0,0
BRUE,31,0.3429781283259339,0,0,0,90,0.0,0
UCT,31,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,100,0.3429781283259339,0,0,0,90,0.0,0
BRUE,100,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,100000,0.19581439143076862,0,0,0,51,0.0,0
UCT,100,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,316,0.3429781283259339,0,0,0,90,0.0,0
BRUE,316,0.3429781283259339,0,0,0,90,0.0,0
UCT,316,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,1000,0.3429781283259339,0,0,0,90,0.0,0
BRUE,1000,0.3429781283259339,0,0,0,90,0.0,0
UCT,1000,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,3162,0.3429781283259339,0,0,0,90,0.0,0
BRUE,3162,0.3429781283259339,0,0,0,90,0.0,0
UCT,3162,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,100000,0.4239760602077478,0,0,0,46,0.0,0
KL-OLOP,31622,0.2560768412878647,0,0,0,87,0.0,0
BRUE,100000,0.2653931595682293,0,0,0,88,0.0,0
UCT,10000,0.3429781283259339,0,0,0,90,0.0,0
BRUE,10000,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,10000,0.3429781283259339,0,0,0,90,0.0,0
UCT,100000,0.6011774954454159,0,0,0,89,0.0,0
UCT,31622,0.3429781283259339,0,0,0,90,0.0,0
BRUE,31622,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,10,0.5258684906106124,0,0,0,91,0.5258684906106124,0
BRUE,10,0.5258684906106124,0,0,0,91,0.0,0
UCT,10,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,31,0.5258684906106124,0,0,0,91,0.0,0
BRUE,31,0.5258684906106124,0,0,0,91,0.0,0
UCT,31,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,100,0.5258684906106124,0,0,0,91,0.0,0
BRUE,100,0.5258684906106124,0,0,0,91,0.0,0
UCT,100,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,316,0.5258684906106124,0,0,0,91,0.0,0
BRUE,316,0.5258684906106124,0,0,0,91,0.0,0
UCT,316,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,1000,0.5258684906106124,0,0,0,91,0.0,0
BRUE,1000,0.5258684906106124,0,0,0,91,0.0,0
UCT,1000,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,3162,0.5258684906106124,0,0,0,91,0.0,0
BRUE,100000,0.6011774954454159,0,0,0,89,0.0,0
UCT,3162,0.5258684906106124,0,0,0,91,0.0,0
BRUE,3162,0.5258684906106124,0,0,0,91,0.0,0
BRUE,10000,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,10000,0.5258684906106124,0,0,0,91,0.0,0
UCT,100000,0.3429781283259339,0,0,0,90,0.0,0
KL-OLOP,100000,0.20845406941718636,0,0,0,47,0.0,0
UCT,10000,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,31622,0.2653931595682293,0,0,0,88,0.0,0
UCT,31622,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,10,0.2045341352920922,0,0,0,92,0.0,0
BRUE,10,0.2045341352920922,0,0,0,92,0.336557672064945,0
UCT,10,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,31,0.2045341352920922,0,0,0,92,0.0,0
BRUE,31,0.2045341352920922,0,0,0,92,0.0,0
UCT,31,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,100,0.2045341352920922,0,0,0,92,0.0,0
BRUE,100,0.2045341352920922,0,0,0,92,0.4911631509441632,0
UCT,100,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,316,0.2045341352920922,0,0,0,92,0.0,0
BRUE,316,0.2045341352920922,0,0,0,92,0.2045341352920922,0
UCT,316,0.2045341352920922,0,0,0,92,0.0,0
BRUE,31622,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,1000,0.2045341352920922,0,0,0,92,0.0,0
BRUE,1000,0.2045341352920922,0,0,0,92,0.0,0
UCT,1000,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,3162,0.2045341352920922,0,0,0,92,0.0,0
BRUE,100000,0.3429781283259339,0,0,0,90,0.0,0
BRUE,3162,0.2045341352920922,0,0,0,92,0.29435736701973636,0
UCT,3162,0.2045341352920922,0,0,0,92,0.0,0
UCT,10000,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,31622,0.6011774954454159,0,0,0,89,0.0,0
BRUE,10000,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,10000,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,100000,0.20922098027692293,0,0,0,45,0.0,0
UCT,31622,0.2045341352920922,0,0,0,92,0.0,0
UCT,100000,0.5258684906106124,0,0,0,91,0.0,0
BRUE,31622,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,10,0.753274730349849,0,0,0,93,0.753274730349849,0
BRUE,10,0.753274730349849,0,0,0,93,0.0,0
UCT,10,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,31,0.753274730349849,0,0,0,93,0.0,0
BRUE,31,0.753274730349849,0,0,0,93,0.0,0
UCT,31,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,100,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,31622,0.3429781283259339,0,0,0,90,0.0,0
BRUE,100,0.753274730349849,0,0,0,93,0.0,0
UCT,100,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,316,0.753274730349849,0,0,0,93,0.0,0
BRUE,316,0.753274730349849,0,0,0,93,0.0,0
UCT,316,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,1000,0.753274730349849,0,0,0,93,0.0,0
BRUE,1000,0.753274730349849,0,0,0,93,0.0,0
UCT,1000,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,3162,0.753274730349849,0,0,0,93,0.0,0
BRUE,3162,0.753274730349849,0,0,0,93,0.0,0
UCT,3162,0.753274730349849,0,0,0,93,0.0,0
BRUE,100000,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,10000,0.753274730349849,0,0,0,93,0.0,0
UCT,10000,0.753274730349849,0,0,0,93,0.0,0
BRUE,10000,0.753274730349849,0,0,0,93,0.0,0
UCT,100000,0.2045341352920922,0,0,0,92,0.0,0
UCT,31622,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,100000,0.008446961918784357,0,0,0,56,0.0,0
BRUE,100000,0.2045341352920922,0,0,0,92,0.0,0
KL-OLOP,10,1.125468145309732,0,0,0,94,0.0,0
BRUE,10,1.125468145309732,0,0,0,94,0.0,0
UCT,10,1.125468145309732,0,0,0,94,0.0,0
KL-OLOP,31,1.125468145309732,0,0,0,94,0.0,0
BRUE,31,1.125468145309732,0,0,0,94,0.0,0
UCT,31,1.125468145309732,0,0,0,94,0.0,0
KL-OLOP,100,1.125468145309732,0,0,0,94,0.0,0
BRUE,100,1.125468145309732,0,0,0,94,0.0,0
UCT,100,1.125468145309732,0,0,0,94,0.0,0
KL-OLOP,316,1.125468145309732,0,0,0,94,0.0,0
BRUE,316,1.125468145309732,0,0,0,94,0.0,0
UCT,316,1.125468145309732,0,0,0,94,0.0,0
KL-OLOP,1000,1.125468145309732,0,0,0,94,0.0,0
BRUE,1000,1.125468145309732,0,0,0,94,0.0,0
UCT,1000,1.125468145309732,0,0,0,94,0.0,0
BRUE,31622,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,3162,1.125468145309732,0,0,0,94,0.0,0
BRUE,3162,1.125468145309732,0,0,0,94,0.0,0
UCT,3162,1.125468145309732,0,0,0,94,0.0,0
UCT,10000,1.125468145309732,0,0,0,94,0.0,0
BRUE,10000,1.125468145309732,0,0,0,94,0.0,0
KL-OLOP,10000,1.125468145309732,0,0,0,94,0.0,0
UCT,31622,1.125468145309732,0,0,0,94,0.0,0
UCT,100000,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,100000,0.3634574152562333,0,0,0,60,0.0,0
KL-OLOP,31622,0.5258684906106124,0,0,0,91,0.0,0
KL-OLOP,10,0.3208141453652984,0,0,0,95,0.3208141453652984,0
BRUE,10,0.3208141453652984,0,0,0,95,0.0,0
UCT,10,0.3208141453652984,0,0,0,95,0.6630919022299642,0
KL-OLOP,31,0.3208141453652984,0,0,0,95,0.0,0
BRUE,31,0.3208141453652984,0,0,0,95,0.3208141453652984,0
UCT,31,0.3208141453652984,0,0,0,95,0.0,0
KL-OLOP,100,0.3208141453652984,0,0,0,95,0.0,0
BRUE,100,0.3208141453652984,0,0,0,95,0.0,0
UCT,100,0.3208141453652984,0,0,0,95,0.0,0
KL-OLOP,316,0.3208141453652984,0,0,0,95,0.0,0
BRUE,316,0.3208141453652984,0,0,0,95,0.0,0
UCT,316,0.3208141453652984,0,0,0,95,0.0,0
KL-OLOP,1000,0.3208141453652984,0,0,0,95,0.0,0
BRUE,1000,0.3208141453652984,0,0,0,95,0.0,0
BRUE,31622,1.125468145309732,0,0,0,94,0.0,0
UCT,1000,0.3208141453652984,0,0,0,95,0.0,0
KL-OLOP,3162,0.3208141453652984,0,0,0,95,0.0,0
BRUE,3162,0.3208141453652984,0,0,0,95,0.0,0
UCT,3162,0.3208141453652984,0,0,0,95,0.0,0
BRUE,10000,0.3208141453652984,0,0,0,95,0.0,0
KL-OLOP,10000,0.3208141453652984,0,0,0,95,0.0,0
UCT,10000,0.3208141453652984,0,0,0,95,0.0,0
BRUE,100000,0.753274730349849,0,0,0,93,0.0,0
UCT,100000,1.125468145309732,0,0,0,94,0.0,0
BRUE,31622,0.3208141453652984,0,0,0,95,0.0,0
UCT,31622,0.3208141453652984,0,0,0,95,0.0,0
KL-OLOP,31622,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,10,0.5945427094934197,0,0,0,96,0.0,0
BRUE,10,0.5945427094934197,0,0,0,96,0.0,0
UCT,10,0.5945427094934197,0,0,0,96,0.5945427094934197,0
KL-OLOP,31,0.5945427094934197,0,0,0,96,0.0,0
BRUE,31,0.5945427094934197,0,0,0,96,0.0,0
UCT,31,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,100,0.5945427094934197,0,0,0,96,0.0,0
BRUE,100,0.5945427094934197,0,0,0,96,0.0,0
UCT,100,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,316,0.5945427094934197,0,0,0,96,0.0,0
BRUE,316,0.5945427094934197,0,0,0,96,0.0,0
UCT,316,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,1000,0.5945427094934197,0,0,0,96,0.0,0
BRUE,1000,0.5945427094934197,0,0,0,96,0.0,0
UCT,1000,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,3162,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,31622,0.2045341352920922,0,0,0,92,0.0,0
BRUE,100000,1.125468145309732,0,0,0,94,0.0,0
BRUE,3162,0.5945427094934197,0,0,0,96,0.0,0
UCT,3162,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,100000,0.7012060346744724,0,0,0,69,0.0,0
BRUE,10000,0.5945427094934197,0,0,0,96,0.0,0
UCT,10000,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,10000,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,31622,1.125468145309732,0,0,0,94,0.0,0
UCT,100000,0.3208141453652984,0,0,0,95,0.0,0
UCT,31622,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,10,0.346815002282272,0,0,0,97,0.346815002282272,0
BRUE,10,0.346815002282272,0,0,0,97,0.0,0
UCT,10,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,31,0.346815002282272,0,0,0,97,0.0,0
BRUE,31,0.346815002282272,0,0,0,97,0.0,0
UCT,31,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,100,0.346815002282272,0,0,0,97,0.0,0
BRUE,100,0.346815002282272,0,0,0,97,0.0,0
UCT,100,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,316,0.346815002282272,0,0,0,97,0.0,0
BRUE,316,0.346815002282272,0,0,0,97,0.0,0
UCT,316,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,1000,0.346815002282272,0,0,0,97,0.0,0
BRUE,31622,0.5945427094934197,0,0,0,96,0.0,0
BRUE,1000,0.346815002282272,0,0,0,97,0.0,0
UCT,1000,0.346815002282272,0,0,0,97,0.0,0
BRUE,3162,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,3162,0.346815002282272,0,0,0,97,0.0,0
UCT,3162,0.346815002282272,0,0,0,97,0.0,0
BRUE,10000,0.346815002282272,0,0,0,97,0.0,0
UCT,10000,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,10000,0.346815002282272,0,0,0,97,0.0,0
BRUE,100000,0.3208141453652984,0,0,0,95,0.0,0
UCT,100000,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,100000,0.3242832060153147,0,0,0,58,0.0,0
BRUE,31622,0.346815002282272,0,0,0,97,0.0,0
UCT,31622,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,31622,0.3208141453652984,0,0,0,95,0.0,0
KL-OLOP,10,0.1635063269839634,0,0,0,98,0.0,0
BRUE,10,0.1635063269839634,0,0,0,98,0.1635063269839634,0
UCT,10,0.1635063269839634,0,0,0,98,0.0,0
KL-OLOP,31,0.1635063269839634,0,0,0,98,0.1635063269839634,0
BRUE,31,0.1635063269839634,0,0,0,98,0.0,0
UCT,31,0.1635063269839634,0,0,0,98,0.0,0
KL-OLOP,100,0.1635063269839634,0,0,0,98,0.0,0
BRUE,100,0.1635063269839634,0,0,0,98,0.0,0
UCT,100,0.1635063269839634,0,0,0,98,0.1635063269839634,0
KL-OLOP,316,0.1635063269839634,0,0,0,98,0.0,0
BRUE,316,0.1635063269839634,0,0,0,98,0.0,0
UCT,316,0.1635063269839634,0,0,0,98,0.0,0
BRUE,100000,0.5945427094934197,0,0,0,96,0.0,0
KL-OLOP,1000,0.1635063269839634,0,0,0,98,0.0,0
BRUE,1000,0.1635063269839634,0,0,0,98,0.0,0
UCT,1000,0.1635063269839634,0,0,0,98,0.0,0
KL-OLOP,3162,0.1635063269839634,0,0,0,98,0.0,0
BRUE,3162,0.1635063269839634,0,0,0,98,0.0,0
UCT,3162,0.1635063269839634,0,0,0,98,0.0,0
KL-OLOP,10000,0.1635063269839634,0,0,0,98,0.0,0
BRUE,10000,0.1635063269839634,0,0,0,98,0.0,0
UCT,10000,0.1635063269839634,0,0,0,98,0.0,0
KL-OLOP,100000,0.062462103549211,0,0,0,52,0.062462103549211,0
UCT,31622,0.1635063269839634,0,0,0,98,0.0,0
BRUE,31622,0.1635063269839634,0,0,0,98,0.0,0
UCT,100000,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,100000,0.14436955804186868,0,0,0,53,0.14436955804186868,0
KL-OLOP,10,0.8522565630440042,0,0,0,99,0.0,0
BRUE,10,0.8522565630440042,0,0,0,99,0.0,0
UCT,10,0.8522565630440042,0,0,0,99,0.8559337667025464,0
KL-OLOP,31,0.8522565630440042,0,0,0,99,0.0,0
BRUE,31,0.8522565630440042,0,0,0,99,0.0,0
UCT,31,0.8522565630440042,0,0,0,99,0.0,0
KL-OLOP,100,0.8522565630440042,0,0,0,99,0.0,0
BRUE,100,0.8522565630440042,0,0,0,99,0.0,0
UCT,100,0.8522565630440042,0,0,0,99,0.0,0
KL-OLOP,316,0.8522565630440042,0,0,0,99,0.0,0
BRUE,316,0.8522565630440042,0,0,0,99,0.0,0
UCT,316,0.8522565630440042,0,0,0,99,0.0,0
KL-OLOP,1000,0.8522565630440042,0,0,0,99,0.0,0
BRUE,1000,0.8522565630440042,0,0,0,99,0.0,0
UCT,1000,0.8522565630440042,0,0,0,99,0.0,0
KL-OLOP,3162,0.8522565630440042,0,0,0,99,0.0,0
BRUE,3162,0.8522565630440042,0,0,0,99,0.0,0
UCT,3162,0.8522565630440042,0,0,0,99,0.0,0
KL-OLOP,31622,0.5945427094934197,0,0,0,96,0.0,0
UCT,10000,0.8522565630440042,0,0,0,99,0.0,0
KL-OLOP,10000,0.8522565630440042,0,0,0,99,0.0,0
BRUE,10000,0.8522565630440042,0,0,0,99,0.0,0
BRUE,100000,0.346815002282272,0,0,0,97,0.0,0
UCT,31622,0.8522565630440042,0,0,0,99,0.0,0
UCT,100000,0.1635063269839634,0,0,0,98,0.0,0
BRUE,31622,0.8522565630440042,0,0,0,99,0.0,0
KL-OLOP,10,0.2651004281405882,0,0,0,100,0.0,0
BRUE,10,0.2651004281405882,0,0,0,100,0.0,0
UCT,10,0.2651004281405882,0,0,0,100,0.2651004281405882,0
KL-OLOP,31,0.2651004281405882,0,0,0,100,0.0,0
BRUE,31,0.2651004281405882,0,0,0,100,0.40748582420861634,0
UCT,31,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,100,0.2651004281405882,0,0,0,100,0.0,0
BRUE,100,0.2651004281405882,0,0,0,100,0.0,0
UCT,100,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,316,0.2651004281405882,0,0,0,100,0.0,0
BRUE,316,0.2651004281405882,0,0,0,100,0.0,0
UCT,316,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,1000,0.2651004281405882,0,0,0,100,0.0,0
BRUE,1000,0.2651004281405882,0,0,0,100,0.0,0
UCT,1000,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,100000,0.3341273806177536,0,0,0,59,0.0,0
KL-OLOP,3162,0.2651004281405882,0,0,0,100,0.0,0
BRUE,3162,0.2651004281405882,0,0,0,100,0.0,0
UCT,3162,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,31622,0.346815002282272,0,0,0,97,0.0,0
BRUE,10000,0.2651004281405882,0,0,0,100,0.0,0
UCT,10000,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,10000,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,100000,0.16776550756851094,0,0,0,64,0.0,0
BRUE,100000,0.1635063269839634,0,0,0,98,0.0,0
UCT,100000,0.8522565630440042,0,0,0,99,0.0,0
KL-OLOP,100000,1.0723797660401098,0,0,0,71,0.0,0
UCT,31622,0.2651004281405882,0,0,0,100,0.0,0
BRUE,31622,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,10,0.524868221999099,0,0,0,101,0.0,0
BRUE,10,0.524868221999099,0,0,0,101,0.527827007118981,0
UCT,10,0.524868221999099,0,0,0,101,0.7557237518153885,0
KL-OLOP,31,0.524868221999099,0,0,0,101,0.0,0
BRUE,31,0.524868221999099,0,0,0,101,0.0,0
UCT,31,0.524868221999099,0,0,0,101,0.0,0
KL-OLOP,100,0.524868221999099,0,0,0,101,0.0,0
BRUE,100,0.524868221999099,0,0,0,101,0.0,0
UCT,100,0.524868221999099,0,0,0,101,0.0,0
KL-OLOP,316,0.524868221999099,0,0,0,101,0.0,0
BRUE,316,0.524868221999099,0,0,0,101,0.0,0
UCT,316,0.524868221999099,0,0,0,101,0.0,0
KL-OLOP,1000,0.524868221999099,0,0,0,101,0.0,0
BRUE,1000,0.524868221999099,0,0,0,101,0.0,0
UCT,1000,0.524868221999099,0,0,0,101,0.0,0
KL-OLOP,3162,0.524868221999099,0,0,0,101,0.0,0
BRUE,3162,0.524868221999099,0,0,0,101,0.0,0
UCT,3162,0.524868221999099,0,0,0,101,0.0,0
KL-OLOP,10000,0.524868221999099,0,0,0,101,0.0,0
BRUE,100000,0.8522565630440042,0,0,0,99,0.0,0
UCT,10000,0.524868221999099,0,0,0,101,0.0,0
BRUE,10000,0.524868221999099,0,0,0,101,0.0,0
UCT,100000,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,100000,0.20384989570045842,0,0,0,67,0.0,0
UCT,31622,0.524868221999099,0,0,0,101,0.0,0
KL-OLOP,100000,0.0038151567393320818,0,0,0,62,0.0,0
KL-OLOP,10,0.6668292266927138,0,0,0,102,0.0,0
BRUE,10,0.6668292266927138,0,0,0,102,0.0,0
UCT,10,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,31,0.6668292266927138,0,0,0,102,0.0,0
BRUE,31,0.6668292266927138,0,0,0,102,0.0,0
UCT,31,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,100,0.6668292266927138,0,0,0,102,0.0,0
BRUE,100,0.6668292266927138,0,0,0,102,0.0,0
UCT,100,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,316,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,31622,0.1635063269839634,0,0,0,98,0.0,0
BRUE,316,0.6668292266927138,0,0,0,102,0.0,0
UCT,316,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,100000,0.04086674450707539,0,0,0,66,0.0,0
KL-OLOP,1000,0.6668292266927138,0,0,0,102,0.0,0
BRUE,1000,0.6668292266927138,0,0,0,102,0.0,0
UCT,1000,0.6668292266927138,0,0,0,102,0.0,0
BRUE,31622,0.524868221999099,0,0,0,101,0.0,0
KL-OLOP,3162,0.6668292266927138,0,0,0,102,0.0,0
BRUE,3162,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,31622,0.8522565630440042,0,0,0,99,0.0,0
UCT,3162,0.6668292266927138,0,0,0,102,0.0,0
UCT,10000,0.6668292266927138,0,0,0,102,0.0,0
BRUE,10000,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,10000,0.6668292266927138,0,0,0,102,0.0,0
UCT,31622,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,10,0.04718028987538325,0,0,0,103,0.04718028987538325,0
BRUE,10,0.04718028987538325,0,0,0,103,0.0,0
UCT,10,0.04718028987538325,0,0,0,103,0.04718028987538325,0
BRUE,100000,0.2651004281405882,0,0,0,100,0.0,0
KL-OLOP,31,0.04718028987538325,0,0,0,103,0.04718028987538325,0
BRUE,31,0.04718028987538325,0,0,0,103,0.04718028987538325,0
UCT,31,0.04718028987538325,0,0,0,103,0.0,0
KL-OLOP,100,0.04718028987538325,0,0,0,103,0.04718028987538325,0
BRUE,100,0.04718028987538325,0,0,0,103,0.04718028987538325,0
UCT,100,0.04718028987538325,0,0,0,103,0.04718028987538325,0
BRUE,316,0.04718028987538325,0,0,0,103,0.04718028987538325,0
KL-OLOP,316,0.04718028987538325,0,0,0,103,0.04718028987538325,0
UCT,316,0.04718028987538325,0,0,0,103,0.04718028987538325,0
KL-OLOP,1000,0.04718028987538325,0,0,0,103,0.04718028987538325,0
BRUE,1000,0.04718028987538325,0,0,0,103,0.0,0
UCT,1000,0.04718028987538325,0,0,0,103,0.04718028987538325,0
KL-OLOP,3162,0.04718028987538325,0,0,0,103,0.04718028987538325,0
BRUE,3162,0.04718028987538325,0,0,0,103,0.0,0
UCT,3162,0.04718028987538325,0,0,0,103,0.04718028987538325,0
BRUE,31622,0.6668292266927138,0,0,0,102,0.0,0
UCT,10000,0.04718028987538325,0,0,0,103,0.04718028987538325,0
UCT,100000,0.524868221999099,0,0,0,101,0.0,0
BRUE,10000,0.04718028987538325,0,0,0,103,0.0,0
KL-OLOP,10000,0.04718028987538325,0,0,0,103,0.04718028987538325,0
KL-OLOP,100000,0.7454569997267759,0,0,0,63,0.0,0
KL-OLOP,100000,0.44199944648398226,0,0,0,77,0.0,0
KL-OLOP,100000,0.455849304843023,0,0,0,70,0.0,0
UCT,100000,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,10,0.02589180102835953,0,0,0,104,0.09095888502902505,0
BRUE,10,0.02589180102835953,0,0,0,104,0.0,0
UCT,10,0.02589180102835953,0,0,0,104,0.09095888502902505,0
KL-OLOP,31,0.02589180102835953,0,0,0,104,0.09095888502902505,0
BRUE,31,0.02589180102835953,0,0,0,104,0.09095888502902505,0
UCT,31,0.02589180102835953,0,0,0,104,0.02589180102835953,0
KL-OLOP,100,0.02589180102835953,0,0,0,104,0.09095888502902505,0
BRUE,100,0.02589180102835953,0,0,0,104,0.09095888502902505,0
UCT,100,0.02589180102835953,0,0,0,104,0.10464169539289436,0
KL-OLOP,316,0.02589180102835953,0,0,0,104,0.0,0
BRUE,316,0.02589180102835953,0,0,0,104,0.0,0
UCT,316,0.02589180102835953,0,0,0,104,0.09095888502902505,0
UCT,31622,0.04718028987538325,0,0,0,103,0.04718028987538325,0
KL-OLOP,1000,0.02589180102835953,0,0,0,104,0.0,0
BRUE,1000,0.02589180102835953,0,0,0,104,0.0,0
UCT,1000,0.02589180102835953,0,0,0,104,0.0,0
BRUE,100000,0.524868221999099,0,0,0,101,0.0,0
BRUE,3162,0.02589180102835953,0,0,0,104,0.02589180102835953,0
KL-OLOP,3162,0.02589180102835953,0,0,0,104,0.0,0
UCT,3162,0.02589180102835953,0,0,0,104,0.0,0
BRUE,31622,0.04718028987538325,0,0,0,103,0.0,0
BRUE,10000,0.02589180102835953,0,0,0,104,0.0,0
UCT,10000,0.02589180102835953,0,0,0,104,0.0,0
KL-OLOP,10000,0.02589180102835953,0,0,0,104,0.0,0
BRUE,100000,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,31622,0.524868221999099,0,0,0,101,0.0,0
KL-OLOP,31622,0.2651004281405882,0,0,0,100,0.0,0
BRUE,31622,0.02589180102835953,0,0,0,104,0.02589180102835953,0
KL-OLOP,10,0.13183091564543892,0,0,0,105,0.13183091564543892,0
BRUE,10,0.13183091564543892,0,0,0,105,0.13183091564543892,0
UCT,31622,0.02589180102835953,0,0,0,104,0.02589180102835953,0
UCT,10,0.13183091564543892,0,0,0,105,0.13183091564543892,0
UCT,100000,0.04718028987538325,0,0,0,103,0.04718028987538325,0
KL-OLOP,31,0.13183091564543892,0,0,0,105,0.0,0
UCT,31,0.13183091564543892,0,0,0,105,0.0,0
BRUE,31,0.13183091564543892,0,0,0,105,0.0,0
BRUE,100,0.13183091564543892,0,0,0,105,0.0,0
KL-OLOP,100,0.13183091564543892,0,0,0,105,0.0,0
UCT,100,0.13183091564543892,0,0,0,105,0.0,0
KL-OLOP,316,0.13183091564543892,0,0,0,105,0.0,0
BRUE,316,0.13183091564543892,0,0,0,105,0.13183091564543892,0
UCT,316,0.13183091564543892,0,0,0,105,0.0,0
KL-OLOP,1000,0.13183091564543892,0,0,0,105,0.0,0
BRUE,1000,0.13183091564543892,0,0,0,105,0.13183091564543892,0
UCT,1000,0.13183091564543892,0,0,0,105,0.0,0
KL-OLOP,3162,0.13183091564543892,0,0,0,105,0.0,0
BRUE,3162,0.13183091564543892,0,0,0,105,0.0,0
UCT,3162,0.13183091564543892,0,0,0,105,0.0,0
BRUE,10000,0.13183091564543892,0,0,0,105,0.0,0
UCT,10000,0.13183091564543892,0,0,0,105,0.0,0
KL-OLOP,10000,0.13183091564543892,0,0,0,105,0.0,0
UCT,100000,0.02589180102835953,0,0,0,104,0.0,0
KL-OLOP,31622,0.6668292266927138,0,0,0,102,0.0,0
UCT,31622,0.13183091564543892,0,0,0,105,0.0,0
BRUE,100000,0.04718028987538325,0,0,0,103,0.0,0
BRUE,31622,0.13183091564543892,0,0,0,105,0.0,0
KL-OLOP,10,0.046333522006215766,0,0,0,106,0.046333522006215766,0
BRUE,10,0.046333522006215766,0,0,0,106,0.0,0
UCT,10,0.046333522006215766,0,0,0,106,0.7862303705831892,0
KL-OLOP,31,0.046333522006215766,0,0,0,106,0.0,0
BRUE,31,0.046333522006215766,0,0,0,106,0.046333522006215766,0
UCT,31,0.046333522006215766,0,0,0,106,0.0,0
KL-OLOP,100,0.046333522006215766,0,0,0,106,0.046333522006215766,0
BRUE,100,0.046333522006215766,0,0,0,106,0.046333522006215766,0
UCT,100,0.046333522006215766,0,0,0,106,0.0,0
KL-OLOP,316,0.046333522006215766,0,0,0,106,0.046333522006215766,0
BRUE,316,0.046333522006215766,0,0,0,106,0.0,0
UCT,316,0.046333522006215766,0,0,0,106,0.0,0
KL-OLOP,1000,0.046333522006215766,0,0,0,106,0.0,0
BRUE,1000,0.046333522006215766,0,0,0,106,0.046333522006215766,0
KL-OLOP,31622,0.04718028987538325,0,0,0,103,0.04718028987538325,0
UCT,1000,0.046333522006215766,0,0,0,106,0.0,0
KL-OLOP,3162,0.046333522006215766,0,0,0,106,0.0,0
BRUE,3162,0.046333522006215766,0,0,0,106,0.0,0
UCT,3162,0.046333522006215766,0,0,0,106,0.0,0
BRUE,100000,0.02589180102835953,0,0,0,104,0.0,0
BRUE,10000,0.046333522006215766,0,0,0,106,0.0,0
KL-OLOP,100000,0.3078552279369027,0,0,0,72,0.0,0
KL-OLOP,10000,0.046333522006215766,0,0,0,106,0.0,0
UCT,10000,0.046333522006215766,0,0,0,106,0.0,0
UCT,100000,0.13183091564543892,0,0,0,105,0.0,0
UCT,31622,0.046333522006215766,0,0,0,106,0.0,0
BRUE,31622,0.046333522006215766,0,0,0,106,0.0,0
KL-OLOP,10,0.39588007023881877,0,0,0,107,0.0,0
BRUE,10,0.39588007023881877,0,0,0,107,0.0,0
UCT,10,0.39588007023881877,0,0,0,107,0.39588007023881877,0
KL-OLOP,31,0.39588007023881877,0,0,0,107,0.0,0
BRUE,31,0.39588007023881877,0,0,0,107,0.0,0
UCT,31,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,100,0.39588007023881877,0,0,0,107,0.0,0
BRUE,100,0.39588007023881877,0,0,0,107,0.0,0
UCT,100,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,316,0.39588007023881877,0,0,0,107,0.0,0
BRUE,316,0.39588007023881877,0,0,0,107,0.0,0
UCT,316,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,1000,0.39588007023881877,0,0,0,107,0.0,0
BRUE,1000,0.39588007023881877,0,0,0,107,0.0,0
UCT,1000,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,3162,0.39588007023881877,0,0,0,107,0.0,0
BRUE,3162,0.39588007023881877,0,0,0,107,0.0,0
UCT,3162,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,100000,0.025741413611334085,0,0,0,61,0.0,0
KL-OLOP,10000,0.39588007023881877,0,0,0,107,0.0,0
BRUE,100000,0.13183091564543892,0,0,0,105,0.0,0
KL-OLOP,100000,0.7893206920851681,0,0,0,79,0.0,0
BRUE,10000,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,100000,0.5361972756852422,0,0,0,82,0.0,0
UCT,10000,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,31622,0.02589180102835953,0,0,0,104,0.0,0
UCT,100000,0.046333522006215766,0,0,0,106,0.0,0
UCT,31622,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,10,0.055823953996241515,0,0,0,108,0.0,0
BRUE,10,0.055823953996241515,0,0,0,108,0.055823953996241515,0
UCT,10,0.055823953996241515,0,0,0,108,0.055823953996241515,0
KL-OLOP,31,0.055823953996241515,0,0,0,108,0.055823953996241515,0
BRUE,31,0.055823953996241515,0,0,0,108,0.10776592443841193,0
UCT,31,0.055823953996241515,0,0,0,108,0.0,0
KL-OLOP,100,0.055823953996241515,0,0,0,108,0.055823953996241515,0
BRUE,100,0.055823953996241515,0,0,0,108,0.0,0
UCT,100,0.055823953996241515,0,0,0,108,0.055823953996241515,0
KL-OLOP,316,0.055823953996241515,0,0,0,108,0.055823953996241515,0
BRUE,316,0.055823953996241515,0,0,0,108,0.0,0
UCT,316,0.055823953996241515,0,0,0,108,0.055823953996241515,0
KL-OLOP,1000,0.055823953996241515,0,0,0,108,0.055823953996241515,0
BRUE,1000,0.055823953996241515,0,0,0,108,0.10644866883433646,0
UCT,1000,0.055823953996241515,0,0,0,108,0.0,0
KL-OLOP,3162,0.055823953996241515,0,0,0,108,0.055823953996241515,0
BRUE,3162,0.055823953996241515,0,0,0,108,0.10776592443841193,0
UCT,3162,0.055823953996241515,0,0,0,108,0.0,0
KL-OLOP,100000,0.4183975888605129,0,0,0,68,0.0,0
BRUE,10000,0.055823953996241515,0,0,0,108,0.0,0
UCT,10000,0.055823953996241515,0,0,0,108,0.055823953996241515,0
KL-OLOP,100000,0.7551265868568144,0,0,0,81,0.0,0
BRUE,31622,0.39588007023881877,0,0,0,107,0.0,0
KL-OLOP,10000,0.055823953996241515,0,0,0,108,0.055823953996241515,0
UCT,31622,0.055823953996241515,0,0,0,108,0.0,0
KL-OLOP,10,0.29665417702508545,0,0,0,109,0.29665417702508545,0
BRUE,10,0.29665417702508545,0,0,0,109,0.29665417702508545,0
UCT,10,0.29665417702508545,0,0,0,109,0.347378087132324,0
KL-OLOP,31,0.29665417702508545,0,0,0,109,0.29665417702508545,0
BRUE,31,0.29665417702508545,0,0,0,109,0.0,0
UCT,31,0.29665417702508545,0,0,0,109,0.0,0
KL-OLOP,100,0.29665417702508545,0,0,0,109,0.0,0
BRUE,100,0.29665417702508545,0,0,0,109,0.0,0
UCT,100,0.29665417702508545,0,0,0,109,0.0,0
KL-OLOP,316,0.29665417702508545,0,0,0,109,0.0,0
BRUE,316,0.29665417702508545,0,0,0,109,0.0,0
UCT,316,0.29665417702508545,0,0,0,109,0.0,0
KL-OLOP,31622,0.13183091564543892,0,0,0,105,0.0,0
KL-OLOP,1000,0.29665417702508545,0,0,0,109,0.0,0
UCT,1000,0.29665417702508545,0,0,0,109,0.0,0
BRUE,100000,0.046333522006215766,0,0,0,106,0.0,0
BRUE,1000,0.29665417702508545,0,0,0,109,0.347378087132324,0
KL-OLOP,3162,0.29665417702508545,0,0,0,109,0.0,0
UCT,100000,0.39588007023881877,0,0,0,107,0.0,0
BRUE,3162,0.29665417702508545,0,0,0,109,0.0,0
UCT,3162,0.29665417702508545,0,0,0,109,0.0,0
BRUE,31622,0.055823953996241515,0,0,0,108,0.055823953996241515,0
UCT,10000,0.29665417702508545,0,0,0,109,0.0,0
BRUE,10000,0.29665417702508545,0,0,0,109,0.0,0
KL-OLOP,31622,0.046333522006215766,0,0,0,106,0.0,0
KL-OLOP,10000,0.29665417702508545,0,0,0,109,0.0,0
KL-OLOP,100000,0.38625004423792575,0,0,0,65,0.0,0
UCT,31622,0.29665417702508545,0,0,0,109,0.0,0
KL-OLOP,10,0.11685979641281374,0,0,0,110,0.4258575900766739,0
BRUE,10,0.11685979641281374,0,0,0,110,0.0,0
UCT,10,0.11685979641281374,0,0,0,110,0.12044277568255035,0
KL-OLOP,31,0.11685979641281374,0,0,0,110,0.12044277568255035,0
BRUE,31,0.11685979641281374,0,0,0,110,0.4258575900766739,0
UCT,31,0.11685979641281374,0,0,0,110,0.12044277568255035,0
KL-OLOP,100,0.11685979641281374,0,0,0,110,0.12044277568255035,0
BRUE,100,0.11685979641281374,0,0,0,110,0.0,0
UCT,100,0.11685979641281374,0,0,0,110,0.11685979641281374,0
KL-OLOP,316,0.11685979641281374,0,0,0,110,0.12044277568255035,0
BRUE,316,0.11685979641281374,0,0,0,110,0.11685979641281374,0
UCT,316,0.11685979641281374,0,0,0,110,0.12044277568255035,0
KL-OLOP,1000,0.11685979641281374,0,0,0,110,0.12044277568255035,0
BRUE,100000,0.39588007023881877,0,0,0,107,0.0,0
UCT,100000,0.055823953996241515,0,0,0,108,0.055823953996241515,0
BRUE,1000,0.11685979641281374,0,0,0,110,0.11685979641281374,0
BRUE,31622,0.29665417702508545,0,0,0,109,0.0,0
UCT,1000,0.11685979641281374,0,0,0,110,0.11685979641281374,0
UCT,3162,0.11685979641281374,0,0,0,110,0.0,0
KL-OLOP,3162,0.11685979641281374,0,0,0,110,0.12044277568255035,0
BRUE,3162,0.11685979641281374,0,0,0,110,0.11685979641281374,0
BRUE,100000,0.055823953996241515,0,0,0,108,0.10644866883433646,0
UCT,10000,0.11685979641281374,0,0,0,110,0.11685979641281374,0
BRUE,10000,0.11685979641281374,0,0,0,110,0.11685979641281374,0
KL-OLOP,10000,0.11685979641281374,0,0,0,110,0.12044277568255035,0
UCT,31622,0.11685979641281374,0,0,0,110,0.0,0
UCT,100000,0.29665417702508545,0,0,0,109,0.0,0
KL-OLOP,10,0.6686722831128777,0,0,0,111,0.0,0
BRUE,10,0.6686722831128777,0,0,0,111,0.6924903075239592,0
UCT,10,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,31,0.6686722831128777,0,0,0,111,0.0,0
BRUE,31,0.6686722831128777,0,0,0,111,0.0,0
UCT,31,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,100,0.6686722831128777,0,0,0,111,0.0,0
BRUE,100,0.6686722831128777,0,0,0,111,0.0,0
UCT,100,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,316,0.6686722831128777,0,0,0,111,0.0,0
BRUE,316,0.6686722831128777,0,0,0,111,0.0,0
BRUE,31622,0.11685979641281374,0,0,0,110,0.0,0
UCT,316,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,1000,0.6686722831128777,0,0,0,111,0.0,0
BRUE,1000,0.6686722831128777,0,0,0,111,0.0,0
UCT,1000,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,3162,0.6686722831128777,0,0,0,111,0.0,0
BRUE,3162,0.6686722831128777,0,0,0,111,0.0,0
UCT,3162,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,100000,0.2599064869349412,0,0,0,76,0.0,0
BRUE,10000,0.6686722831128777,0,0,0,111,0.0,0
UCT,10000,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,10000,0.6686722831128777,0,0,0,111,0.0,0
UCT,100000,0.11685979641281374,0,0,0,110,0.0,0
KL-OLOP,31622,0.39588007023881877,0,0,0,107,0.0,0
BRUE,100000,0.29665417702508545,0,0,0,109,0.0,0
KL-OLOP,10,0.049244580579299146,0,0,0,112,0.24022502079358832,0
BRUE,10,0.049244580579299146,0,0,0,112,0.0,0
UCT,10,0.049244580579299146,0,0,0,112,0.0,0
KL-OLOP,31,0.049244580579299146,0,0,0,112,0.24022502079358832,0
UCT,31622,0.6686722831128777,0,0,0,111,0.0,0
BRUE,31,0.049244580579299146,0,0,0,112,0.0,0
UCT,31,0.049244580579299146,0,0,0,112,0.24022502079358832,0
KL-OLOP,100,0.049244580579299146,0,0,0,112,0.24022502079358832,0
BRUE,100,0.049244580579299146,0,0,0,112,0.24022502079358832,0
UCT,100,0.049244580579299146,0,0,0,112,0.0,0
KL-OLOP,316,0.049244580579299146,0,0,0,112,0.24022502079358832,0
BRUE,316,0.049244580579299146,0,0,0,112,0.0,0
UCT,316,0.049244580579299146,0,0,0,112,0.24022502079358832,0
BRUE,1000,0.049244580579299146,0,0,0,112,0.049244580579299146,0
KL-OLOP,1000,0.049244580579299146,0,0,0,112,0.24022502079358832,0
UCT,1000,0.049244580579299146,0,0,0,112,0.07699165489565374,0
KL-OLOP,3162,0.049244580579299146,0,0,0,112,0.07699165489565374,0
BRUE,3162,0.049244580579299146,0,0,0,112,0.0,0
UCT,3162,0.049244580579299146,0,0,0,112,0.0,0
BRUE,31622,0.6686722831128777,0,0,0,111,0.0,0
UCT,10000,0.049244580579299146,0,0,0,112,0.0,0
BRUE,10000,0.049244580579299146,0,0,0,112,0.07699165489565374,0
KL-OLOP,10000,0.049244580579299146,0,0,0,112,0.0,0
BRUE,100000,0.11685979641281374,0,0,0,110,0.0,0
UCT,31622,0.049244580579299146,0,0,0,112,0.0,0
UCT,100000,0.6686722831128777,0,0,0,111,0.0,0
BRUE,31622,0.049244580579299146,0,0,0,112,0.0,0
KL-OLOP,10,0.22554796581822179,0,0,0,113,0.0,0
BRUE,10,0.22554796581822179,0,0,0,113,0.0,0
UCT,10,0.22554796581822179,0,0,0,113,0.2792029521062984,0
KL-OLOP,31,0.22554796581822179,0,0,0,113,0.0,0
BRUE,31,0.22554796581822179,0,0,0,113,0.0,0
UCT,31,0.22554796581822179,0,0,0,113,0.0,0
KL-OLOP,100,0.22554796581822179,0,0,0,113,0.0,0
BRUE,100,0.22554796581822179,0,0,0,113,0.24347487133728496,0
UCT,100,0.22554796581822179,0,0,0,113,0.0,0
KL-OLOP,316,0.22554796581822179,0,0,0,113,0.0,0
BRUE,316,0.22554796581822179,0,0,0,113,0.0,0
UCT,316,0.22554796581822179,0,0,0,113,0.0,0
KL-OLOP,1000,0.22554796581822179,0,0,0,113,0.0,0
BRUE,1000,0.22554796581822179,0,0,0,113,0.0,0
UCT,1000,0.22554796581822179,0,0,0,113,0.0,0
KL-OLOP,100000,0.332776579768169,0,0,0,78,0.0,0
KL-OLOP,31622,0.055823953996241515,0,0,0,108,0.055823953996241515,0
BRUE,3162,0.22554796581822179,0,0,0,113,0.0,0
UCT,3162,0.22554796581822179,0,0,0,113,0.0,0
KL-OLOP,3162,0.22554796581822179,0,0,0,113,0.0,0
UCT,10000,0.22554796581822179,0,0,0,113,0.0,0
BRUE,10000,0.22554796581822179,0,0,0,113,0.0,0
KL-OLOP,10000,0.22554796581822179,0,0,0,113,0.0,0
BRUE,100000,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,31622,0.29665417702508545,0,0,0,109,0.0,0
UCT,100000,0.049244580579299146,0,0,0,112,0.0,0
KL-OLOP,31622,0.11685979641281374,0,0,0,110,0.12044277568255035,0
KL-OLOP,10,0.47787179799287527,0,0,0,114,0.0,0
BRUE,10,0.47787179799287527,0,0,0,114,0.0,0
UCT,10,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,31,0.47787179799287527,0,0,0,114,0.0,0
BRUE,31,0.47787179799287527,0,0,0,114,0.0,0
UCT,31,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,100000,0.49758962012445207,0,0,0,85,0.0,0
KL-OLOP,100,0.47787179799287527,0,0,0,114,0.0,0
BRUE,100,0.47787179799287527,0,0,0,114,0.0,0
UCT,31622,0.22554796581822179,0,0,0,113,0.0,0
UCT,100,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,316,0.47787179799287527,0,0,0,114,0.0,0
UCT,316,0.47787179799287527,0,0,0,114,0.0,0
BRUE,316,0.47787179799287527,0,0,0,114,0.0,0
BRUE,1000,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,1000,0.47787179799287527,0,0,0,114,0.0,0
UCT,1000,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,3162,0.47787179799287527,0,0,0,114,0.0,0
BRUE,3162,0.47787179799287527,0,0,0,114,0.0,0
UCT,3162,0.47787179799287527,0,0,0,114,0.0,0
BRUE,31622,0.22554796581822179,0,0,0,113,0.0,0
KL-OLOP,100000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
BRUE,10000,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,31622,0.6686722831128777,0,0,0,111,0.0,0
UCT,10000,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,10000,0.47787179799287527,0,0,0,114,0.0,0
BRUE,100000,0.049244580579299146,0,0,0,112,0.0,0
UCT,100000,0.22554796581822179,0,0,0,113,0.0,0
KL-OLOP,10,0.35191391880132605,0,0,0,115,0.35191391880132605,0
UCT,31622,0.47787179799287527,0,0,0,114,0.0,0
BRUE,10,0.35191391880132605,0,0,0,115,0.35191391880132605,0
UCT,10,0.35191391880132605,0,0,0,115,0.4802228684273395,0
KL-OLOP,31,0.35191391880132605,0,0,0,115,0.35191391880132605,0
BRUE,31,0.35191391880132605,0,0,0,115,0.0,0
UCT,31,0.35191391880132605,0,0,0,115,0.0,0
KL-OLOP,100,0.35191391880132605,0,0,0,115,0.35191391880132605,0
BRUE,100,0.35191391880132605,0,0,0,115,0.0,0
UCT,100,0.35191391880132605,0,0,0,115,0.0,0
KL-OLOP,316,0.35191391880132605,0,0,0,115,0.0,0
BRUE,316,0.35191391880132605,0,0,0,115,0.35191391880132605,0
UCT,316,0.35191391880132605,0,0,0,115,0.0,0
KL-OLOP,1000,0.35191391880132605,0,0,0,115,0.0,0
BRUE,1000,0.35191391880132605,0,0,0,115,0.0,0
UCT,1000,0.35191391880132605,0,0,0,115,0.0,0
BRUE,3162,0.35191391880132605,0,0,0,115,0.0,0
KL-OLOP,3162,0.35191391880132605,0,0,0,115,0.0,0
UCT,3162,0.35191391880132605,0,0,0,115,0.0,0
BRUE,31622,0.47787179799287527,0,0,0,114,0.0,0
UCT,10000,0.35191391880132605,0,0,0,115,0.0,0
BRUE,10000,0.35191391880132605,0,0,0,115,0.0,0
KL-OLOP,10000,0.35191391880132605,0,0,0,115,0.0,0
UCT,31622,0.35191391880132605,0,0,0,115,0.0,0
UCT,100000,0.47787179799287527,0,0,0,114,0.0,0
BRUE,100000,0.22554796581822179,0,0,0,113,0.0,0
BRUE,31622,0.35191391880132605,0,0,0,115,0.0,0
KL-OLOP,10,0.6620174883849215,0,0,0,116,0.0,0
BRUE,10,0.6620174883849215,0,0,0,116,0.6620174883849215,0
UCT,10,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,31,0.6620174883849215,0,0,0,116,0.0,0
BRUE,31,0.6620174883849215,0,0,0,116,0.0,0
UCT,31,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,100,0.6620174883849215,0,0,0,116,0.0,0
BRUE,100,0.6620174883849215,0,0,0,116,0.0,0
UCT,100,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,316,0.6620174883849215,0,0,0,116,0.0,0
BRUE,316,0.6620174883849215,0,0,0,116,0.0,0
UCT,316,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,100000,0.17316332808829138,0,0,0,86,0.0,0
KL-OLOP,1000,0.6620174883849215,0,0,0,116,0.0,0
BRUE,1000,0.6620174883849215,0,0,0,116,0.0,0
UCT,1000,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,3162,0.6620174883849215,0,0,0,116,0.0,0
UCT,3162,0.6620174883849215,0,0,0,116,0.0,0
BRUE,3162,0.6620174883849215,0,0,0,116,0.0,0
UCT,10000,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,31622,0.049244580579299146,0,0,0,112,0.0,0
KL-OLOP,10000,0.6620174883849215,0,0,0,116,0.0,0
BRUE,10000,0.6620174883849215,0,0,0,116,0.0,0
BRUE,100000,0.47787179799287527,0,0,0,114,0.0,0
UCT,31622,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,10,0.2914864847180816,0,0,0,117,0.0,0
BRUE,10,0.2914864847180816,0,0,0,117,0.40640397743814405,0
UCT,10,0.2914864847180816,0,0,0,117,0.3665592699019371,0
KL-OLOP,31,0.2914864847180816,0,0,0,117,0.0,0
BRUE,31,0.2914864847180816,0,0,0,117,0.40640397743814405,0
UCT,31,0.2914864847180816,0,0,0,117,0.4126880307012226,0
KL-OLOP,100,0.2914864847180816,0,0,0,117,0.0,0
BRUE,100,0.2914864847180816,0,0,0,117,0.2914864847180816,0
UCT,100,0.2914864847180816,0,0,0,117,0.0,0
UCT,100000,0.35191391880132605,0,0,0,115,0.0,0
KL-OLOP,316,0.2914864847180816,0,0,0,117,0.0,0
BRUE,316,0.2914864847180816,0,0,0,117,0.40640397743814405,0
UCT,316,0.2914864847180816,0,0,0,117,0.0,0
KL-OLOP,1000,0.2914864847180816,0,0,0,117,0.0,0
BRUE,1000,0.2914864847180816,0,0,0,117,0.0,0
UCT,1000,0.2914864847180816,0,0,0,117,0.0,0
KL-OLOP,3162,0.2914864847180816,0,0,0,117,0.0,0
BRUE,3162,0.2914864847180816,0,0,0,117,0.0,0
BRUE,31622,0.6620174883849215,0,0,0,116,0.0,0
UCT,3162,0.2914864847180816,0,0,0,117,0.0,0
UCT,10000,0.2914864847180816,0,0,0,117,0.0,0
BRUE,10000,0.2914864847180816,0,0,0,117,0.0,0
KL-OLOP,10000,0.2914864847180816,0,0,0,117,0.0,0
BRUE,100000,0.35191391880132605,0,0,0,115,0.0,0
KL-OLOP,31622,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,100000,0.15998111092253708,0,0,0,75,0.0,0
UCT,31622,0.2914864847180816,0,0,0,117,0.0,0
KL-OLOP,10,0.09985878349470534,0,0,0,118,0.0,0
UCT,100000,0.6620174883849215,0,0,0,116,0.0,0
BRUE,10,0.09985878349470534,0,0,0,118,0.4224430205265781,0
UCT,10,0.09985878349470534,0,0,0,118,0.0,0
KL-OLOP,31,0.09985878349470534,0,0,0,118,0.0,0
BRUE,31,0.09985878349470534,0,0,0,118,0.19994756208611753,0
UCT,31,0.09985878349470534,0,0,0,118,0.1043838962732091,0
KL-OLOP,100,0.09985878349470534,0,0,0,118,0.0,0
BRUE,100,0.09985878349470534,0,0,0,118,0.09985878349470534,0
UCT,100,0.09985878349470534,0,0,0,118,0.1043838962732091,0
KL-OLOP,316,0.09985878349470534,0,0,0,118,0.0,0
BRUE,316,0.09985878349470534,0,0,0,118,0.0,0
UCT,316,0.09985878349470534,0,0,0,118,0.0,0
KL-OLOP,1000,0.09985878349470534,0,0,0,118,0.0,0
BRUE,1000,0.09985878349470534,0,0,0,118,0.0,0
UCT,1000,0.09985878349470534,0,0,0,118,0.0,0
KL-OLOP,3162,0.09985878349470534,0,0,0,118,0.0,0
BRUE,3162,0.09985878349470534,0,0,0,118,0.0,0
KL-OLOP,100000,0.6011774954454159,0,0,0,89,0.0,0
UCT,3162,0.09985878349470534,0,0,0,118,0.0,0
BRUE,31622,0.2914864847180816,0,0,0,117,0.0,0
KL-OLOP,31622,0.22554796581822179,0,0,0,113,0.0,0
UCT,10000,0.09985878349470534,0,0,0,118,0.0,0
BRUE,10000,0.09985878349470534,0,0,0,118,0.1043838962732091,0
KL-OLOP,10000,0.09985878349470534,0,0,0,118,0.0,0
UCT,31622,0.09985878349470534,0,0,0,118,0.0,0
BRUE,31622,0.09985878349470534,0,0,0,118,0.0,0
KL-OLOP,10,0.5511083556235272,0,0,0,119,1.1171939030103382,0
BRUE,10,0.5511083556235272,0,0,0,119,0.0,0
UCT,10,0.5511083556235272,0,0,0,119,0.0,0
KL-OLOP,31,0.5511083556235272,0,0,0,119,0.0,0
BRUE,31,0.5511083556235272,0,0,0,119,0.0,0
UCT,31,0.5511083556235272,0,0,0,119,0.0,0
KL-OLOP,100,0.5511083556235272,0,0,0,119,0.0,0
BRUE,100,0.5511083556235272,0,0,0,119,0.0,0
UCT,100,0.5511083556235272,0,0,0,119,0.0,0
UCT,100000,0.2914864847180816,0,0,0,117,0.0,0
KL-OLOP,316,0.5511083556235272,0,0,0,119,0.0,0
BRUE,316,0.5511083556235272,0,0,0,119,0.0,0
UCT,316,0.5511083556235272,0,0,0,119,0.0,0
BRUE,100000,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,1000,0.5511083556235272,0,0,0,119,0.0,0
BRUE,1000,0.5511083556235272,0,0,0,119,0.0,0
UCT,1000,0.5511083556235272,0,0,0,119,0.0,0
KL-OLOP,3162,0.5511083556235272,0,0,0,119,0.0,0
BRUE,3162,0.5511083556235272,0,0,0,119,0.0,0
UCT,3162,0.5511083556235272,0,0,0,119,0.0,0
BRUE,10000,0.5511083556235272,0,0,0,119,0.0,0
KL-OLOP,10000,0.5511083556235272,0,0,0,119,0.0,0
UCT,10000,0.5511083556235272,0,0,0,119,0.0,0
KL-OLOP,31622,0.35191391880132605,0,0,0,115,0.0,0
BRUE,100000,0.2914864847180816,0,0,0,117,0.0,0
UCT,100000,0.09985878349470534,0,0,0,118,0.0,0
UCT,31622,0.5511083556235272,0,0,0,119,0.0,0
KL-OLOP,10,0.13793752199308051,0,0,0,120,0.0,0
BRUE,10,0.13793752199308051,0,0,0,120,0.16219305032893216,0
UCT,10,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,31,0.13793752199308051,0,0,0,120,0.0,0
BRUE,31,0.13793752199308051,0,0,0,120,0.0,0
UCT,31,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,100,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,100000,0.2560768412878647,0,0,0,87,0.0,0
BRUE,100,0.13793752199308051,0,0,0,120,0.2567524925283746,0
UCT,100,0.13793752199308051,0,0,0,120,0.13793752199308051,0
KL-OLOP,316,0.13793752199308051,0,0,0,120,0.0,0
BRUE,316,0.13793752199308051,0,0,0,120,0.0,0
UCT,316,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,1000,0.13793752199308051,0,0,0,120,0.0,0
BRUE,1000,0.13793752199308051,0,0,0,120,0.13793752199308051,0
UCT,1000,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,3162,0.13793752199308051,0,0,0,120,0.0,0
BRUE,31622,0.5511083556235272,0,0,0,119,0.0,0
BRUE,3162,0.13793752199308051,0,0,0,120,0.0,0
UCT,3162,0.13793752199308051,0,0,0,120,0.0,0
BRUE,100000,0.09985878349470534,0,0,0,118,0.0,0
UCT,10000,0.13793752199308051,0,0,0,120,0.0,0
BRUE,10000,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,10000,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,31622,0.6620174883849215,0,0,0,116,0.0,0
UCT,31622,0.13793752199308051,0,0,0,120,0.0,0
UCT,100000,0.5511083556235272,0,0,0,119,0.0,0
KL-OLOP,31622,0.2914864847180816,0,0,0,117,0.0,0
KL-OLOP,10,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
BRUE,10,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
UCT,10,0.0030635675077204105,0,0,0,121,0.0,0
BRUE,31622,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,31,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
BRUE,31,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
UCT,31,0.0030635675077204105,0,0,0,121,0.23006971111926156,0
KL-OLOP,100,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
BRUE,100,0.0030635675077204105,0,0,0,121,0.0,0
UCT,100,0.0030635675077204105,0,0,0,121,0.0,0
KL-OLOP,316,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
BRUE,316,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
UCT,316,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
KL-OLOP,1000,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
BRUE,1000,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
UCT,1000,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
KL-OLOP,3162,0.0030635675077204105,0,0,0,121,0.0,0
BRUE,3162,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
UCT,3162,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
BRUE,10000,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
KL-OLOP,10000,0.0030635675077204105,0,0,0,121,0.0,0
UCT,10000,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
BRUE,100000,0.5511083556235272,0,0,0,119,0.0,0
UCT,100000,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,100000,0.1410808414137592,0,0,0,80,0.0,0
BRUE,31622,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
UCT,31622,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
KL-OLOP,10,0.84440409863486,0,0,0,122,0.84440409863486,0
BRUE,10,0.84440409863486,0,0,0,122,0.84440409863486,0
UCT,10,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,31,0.84440409863486,0,0,0,122,0.0,0
BRUE,31,0.84440409863486,0,0,0,122,0.0,0
UCT,31,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,100,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,31622,0.5511083556235272,0,0,0,119,0.0,0
BRUE,100,0.84440409863486,0,0,0,122,0.0,0
UCT,100,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,100000,0.753274730349849,0,0,0,93,0.0,0
KL-OLOP,316,0.84440409863486,0,0,0,122,0.0,0
UCT,316,0.84440409863486,0,0,0,122,0.0,0
BRUE,316,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,1000,0.84440409863486,0,0,0,122,0.0,0
BRUE,1000,0.84440409863486,0,0,0,122,0.0,0
UCT,1000,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,3162,0.84440409863486,0,0,0,122,0.0,0
BRUE,100000,0.13793752199308051,0,0,0,120,0.0,0
BRUE,3162,0.84440409863486,0,0,0,122,0.0,0
UCT,3162,0.84440409863486,0,0,0,122,0.0,0
UCT,10000,0.84440409863486,0,0,0,122,0.0,0
BRUE,10000,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,10000,0.84440409863486,0,0,0,122,0.0,0
UCT,31622,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,31622,0.09985878349470534,0,0,0,118,0.0,0
KL-OLOP,10,0.05107967355501852,0,0,0,123,0.4179871446331216,0
BRUE,10,0.05107967355501852,0,0,0,123,0.0,0
UCT,10,0.05107967355501852,0,0,0,123,0.0,0
KL-OLOP,31,0.05107967355501852,0,0,0,123,0.0,0
BRUE,31,0.05107967355501852,0,0,0,123,0.05107967355501852,0
UCT,31,0.05107967355501852,0,0,0,123,0.05107967355501852,0
KL-OLOP,100,0.05107967355501852,0,0,0,123,0.0,0
BRUE,100,0.05107967355501852,0,0,0,123,0.0,0
UCT,100,0.05107967355501852,0,0,0,123,0.0,0
KL-OLOP,316,0.05107967355501852,0,0,0,123,0.0,0
UCT,100000,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
BRUE,316,0.05107967355501852,0,0,0,123,0.05107967355501852,0
UCT,316,0.05107967355501852,0,0,0,123,0.0,0
KL-OLOP,1000,0.05107967355501852,0,0,0,123,0.0,0
BRUE,31622,0.84440409863486,0,0,0,122,0.0,0
BRUE,1000,0.05107967355501852,0,0,0,123,0.0,0
UCT,1000,0.05107967355501852,0,0,0,123,0.0,0
KL-OLOP,3162,0.05107967355501852,0,0,0,123,0.0,0
BRUE,3162,0.05107967355501852,0,0,0,123,0.0,0
UCT,3162,0.05107967355501852,0,0,0,123,0.0,0
BRUE,10000,0.05107967355501852,0,0,0,123,0.05107967355501852,0
KL-OLOP,10000,0.05107967355501852,0,0,0,123,0.0,0
UCT,10000,0.05107967355501852,0,0,0,123,0.0,0
BRUE,100000,0.0030635675077204105,0,0,0,121,0.0,0
UCT,100000,0.84440409863486,0,0,0,122,0.0,0
UCT,31622,0.05107967355501852,0,0,0,123,0.05107967355501852,0
BRUE,31622,0.05107967355501852,0,0,0,123,0.0,0
KL-OLOP,10,0.20723002066523666,0,0,0,124,0.20723002066523666,0
BRUE,10,0.20723002066523666,0,0,0,124,0.0,0
UCT,10,0.20723002066523666,0,0,0,124,0.0,0
KL-OLOP,31,0.20723002066523666,0,0,0,124,0.20723002066523666,0
BRUE,31,0.20723002066523666,0,0,0,124,0.20723002066523666,0
UCT,31,0.20723002066523666,0,0,0,124,0.20723002066523666,0
KL-OLOP,31622,0.13793752199308051,0,0,0,120,0.0,0
KL-OLOP,100,0.20723002066523666,0,0,0,124,0.0,0
BRUE,100,0.20723002066523666,0,0,0,124,0.20723002066523666,0
UCT,100,0.20723002066523666,0,0,0,124,0.0,0
KL-OLOP,316,0.20723002066523666,0,0,0,124,0.0,0
BRUE,316,0.20723002066523666,0,0,0,124,0.0,0
UCT,316,0.20723002066523666,0,0,0,124,0.0,0
KL-OLOP,1000,0.20723002066523666,0,0,0,124,0.0,0
BRUE,1000,0.20723002066523666,0,0,0,124,0.0,0
UCT,1000,0.20723002066523666,0,0,0,124,0.0,0
BRUE,100000,0.84440409863486,0,0,0,122,0.0,0
KL-OLOP,3162,0.20723002066523666,0,0,0,124,0.0,0
UCT,3162,0.20723002066523666,0,0,0,124,0.0,0
BRUE,3162,0.20723002066523666,0,0,0,124,0.0,0
BRUE,10000,0.20723002066523666,0,0,0,124,0.0,0
KL-OLOP,10000,0.20723002066523666,0,0,0,124,0.0,0
UCT,10000,0.20723002066523666,0,0,0,124,0.0,0
UCT,100000,0.05107967355501852,0,0,0,123,0.0,0
UCT,31622,0.20723002066523666,0,0,0,124,0.0,0
BRUE,31622,0.20723002066523666,0,0,0,124,0.0,0
KL-OLOP,31622,0.0030635675077204105,0,0,0,121,0.0,0
BRUE,100000,0.05107967355501852,0,0,0,123,0.0,0
KL-OLOP,10,0.387598371487192,0,0,0,125,0.0,0
BRUE,10,0.387598371487192,0,0,0,125,0.387598371487192,0
KL-OLOP,31622,0.84440409863486,0,0,0,122,0.0,0
UCT,10,0.387598371487192,0,0,0,125,0.38852422870679737,0
KL-OLOP,31,0.387598371487192,0,0,0,125,0.0,0
UCT,31,0.387598371487192,0,0,0,125,0.0,0
BRUE,31,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,100,0.387598371487192,0,0,0,125,0.0,0
BRUE,100,0.387598371487192,0,0,0,125,0.0,0
UCT,100,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,316,0.387598371487192,0,0,0,125,0.0,0
BRUE,316,0.387598371487192,0,0,0,125,0.0,0
UCT,316,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,1000,0.387598371487192,0,0,0,125,0.0,0
BRUE,1000,0.387598371487192,0,0,0,125,0.0,0
UCT,1000,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,3162,0.387598371487192,0,0,0,125,0.0,0
UCT,3162,0.387598371487192,0,0,0,125,0.0,0
BRUE,3162,0.387598371487192,0,0,0,125,0.0,0
BRUE,10000,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,10000,0.387598371487192,0,0,0,125,0.0,0
UCT,10000,0.387598371487192,0,0,0,125,0.0,0
UCT,100000,0.20723002066523666,0,0,0,124,0.0,0
KL-OLOP,100000,0.3342405611541883,0,0,0,83,0.0,0
BRUE,31622,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,100000,0.37257005699570733,0,0,0,84,0.0,0
UCT,31622,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,10,0.050910578608475365,0,0,0,126,0.09899675922133122,0
BRUE,10,0.050910578608475365,0,0,0,126,0.09899675922133122,0
UCT,10,0.050910578608475365,0,0,0,126,0.0,0
KL-OLOP,31,0.050910578608475365,0,0,0,126,0.0,0
BRUE,31,0.050910578608475365,0,0,0,126,0.050910578608475365,0
UCT,31,0.050910578608475365,0,0,0,126,0.09899675922133122,0
KL-OLOP,100,0.050910578608475365,0,0,0,126,0.09899675922133122,0
BRUE,100,0.050910578608475365,0,0,0,126,0.09899675922133122,0
UCT,100,0.050910578608475365,0,0,0,126,0.0,0
KL-OLOP,316,0.050910578608475365,0,0,0,126,0.0,0
KL-OLOP,31622,0.05107967355501852,0,0,0,123,0.0,0
BRUE,316,0.050910578608475365,0,0,0,126,0.0,0
UCT,316,0.050910578608475365,0,0,0,126,0.0,0
KL-OLOP,1000,0.050910578608475365,0,0,0,126,0.0,0
BRUE,1000,0.050910578608475365,0,0,0,126,0.0,0
UCT,1000,0.050910578608475365,0,0,0,126,0.0,0
BRUE,100000,0.20723002066523666,0,0,0,124,0.0,0
KL-OLOP,3162,0.050910578608475365,0,0,0,126,0.0,0
BRUE,3162,0.050910578608475365,0,0,0,126,0.0,0
UCT,3162,0.050910578608475365,0,0,0,126,0.0,0
UCT,10000,0.050910578608475365,0,0,0,126,0.0,0
BRUE,10000,0.050910578608475365,0,0,0,126,0.0,0
KL-OLOP,10000,0.050910578608475365,0,0,0,126,0.0,0
KL-OLOP,100000,0.3208141453652984,0,0,0,95,0.0,0
UCT,31622,0.050910578608475365,0,0,0,126,0.0,0
UCT,100000,0.387598371487192,0,0,0,125,0.0,0
BRUE,31622,0.050910578608475365,0,0,0,126,0.0,0
KL-OLOP,10,0.24228517989543352,0,0,0,127,0.2664551339945098,0
BRUE,10,0.24228517989543352,0,0,0,127,0.0,0
UCT,10,0.24228517989543352,0,0,0,127,0.2664551339945098,0
KL-OLOP,31,0.24228517989543352,0,0,0,127,0.2664551339945098,0
BRUE,31,0.24228517989543352,0,0,0,127,0.0,0
UCT,31,0.24228517989543352,0,0,0,127,0.2664551339945098,0
KL-OLOP,100,0.24228517989543352,0,0,0,127,0.2664551339945098,0
BRUE,100,0.24228517989543352,0,0,0,127,0.0,0
UCT,100,0.24228517989543352,0,0,0,127,0.2664551339945098,0
KL-OLOP,316,0.24228517989543352,0,0,0,127,0.2664551339945098,0
BRUE,316,0.24228517989543352,0,0,0,127,0.0,0
UCT,316,0.24228517989543352,0,0,0,127,0.0,0
KL-OLOP,1000,0.24228517989543352,0,0,0,127,0.0,0
KL-OLOP,31622,0.20723002066523666,0,0,0,124,0.0,0
BRUE,1000,0.24228517989543352,0,0,0,127,0.2664551339945098,0
UCT,1000,0.24228517989543352,0,0,0,127,0.2664551339945098,0
KL-OLOP,3162,0.24228517989543352,0,0,0,127,0.0,0
BRUE,3162,0.24228517989543352,0,0,0,127,0.0,0
UCT,3162,0.24228517989543352,0,0,0,127,0.0,0
KL-OLOP,100000,0.3429781283259339,0,0,0,90,0.0,0
BRUE,10000,0.24228517989543352,0,0,0,127,0.0,0
BRUE,100000,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,10000,0.24228517989543352,0,0,0,127,0.0,0
UCT,10000,0.24228517989543352,0,0,0,127,0.0,0
UCT,100000,0.050910578608475365,0,0,0,126,0.0,0
UCT,31622,0.24228517989543352,0,0,0,127,0.0,0
BRUE,31622,0.24228517989543352,0,0,0,127,0.0,0
KL-OLOP,10,0.8810565734775739,0,0,0,128,0.0,0
BRUE,10,0.8810565734775739,0,0,0,128,0.8810565734775739,0
UCT,10,0.8810565734775739,0,0,0,128,0.0,0
KL-OLOP,31,0.8810565734775739,0,0,0,128,0.0,0
BRUE,31,0.8810565734775739,0,0,0,128,0.0,0
UCT,31,0.8810565734775739,0,0,0,128,0.0,0
KL-OLOP,100,0.8810565734775739,0,0,0,128,0.0,0
BRUE,100,0.8810565734775739,0,0,0,128,0.0,0
UCT,100,0.8810565734775739,0,0,0,128,0.0,0
KL-OLOP,316,0.8810565734775739,0,0,0,128,0.0,0
BRUE,316,0.8810565734775739,0,0,0,128,0.0,0
UCT,316,0.8810565734775739,0,0,0,128,0.0,0
KL-OLOP,1000,0.8810565734775739,0,0,0,128,0.0,0
BRUE,1000,0.8810565734775739,0,0,0,128,0.0,0
UCT,1000,0.8810565734775739,0,0,0,128,0.0,0
KL-OLOP,100000,1.125468145309732,0,0,0,94,0.0,0
KL-OLOP,3162,0.8810565734775739,0,0,0,128,0.0,0
BRUE,3162,0.8810565734775739,0,0,0,128,0.0,0
UCT,3162,0.8810565734775739,0,0,0,128,0.0,0
BRUE,10000,0.8810565734775739,0,0,0,128,0.0,0
BRUE,100000,0.050910578608475365,0,0,0,126,0.050910578608475365,0
KL-OLOP,31622,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,10000,0.8810565734775739,0,0,0,128,0.0,0
KL-OLOP,100000,0.5945427094934197,0,0,0,96,0.0,0
UCT,10000,0.8810565734775739,0,0,0,128,0.0,0
UCT,100000,0.24228517989543352,0,0,0,127,0.0,0
KL-OLOP,10,0.024885541234079156,0,0,0,129,0.040141817978875505,0
BRUE,10,0.024885541234079156,0,0,0,129,0.024885541234079156,0
UCT,10,0.024885541234079156,0,0,0,129,0.024885541234079156,0
KL-OLOP,31,0.024885541234079156,0,0,0,129,0.040141817978875505,0
BRUE,31,0.024885541234079156,0,0,0,129,0.040141817978875505,0
UCT,31,0.024885541234079156,0,0,0,129,0.040141817978875505,0
KL-OLOP,100,0.024885541234079156,0,0,0,129,0.040141817978875505,0
BRUE,100,0.024885541234079156,0,0,0,129,0.040141817978875505,0
UCT,31622,0.8810565734775739,0,0,0,128,0.0,0
UCT,100,0.024885541234079156,0,0,0,129,0.0,0
KL-OLOP,316,0.024885541234079156,0,0,0,129,0.040141817978875505,0
BRUE,316,0.024885541234079156,0,0,0,129,0.0,0
UCT,316,0.024885541234079156,0,0,0,129,0.040141817978875505,0
KL-OLOP,1000,0.024885541234079156,0,0,0,129,0.040141817978875505,0
BRUE,1000,0.024885541234079156,0,0,0,129,0.040141817978875505,0
UCT,1000,0.024885541234079156,0,0,0,129,0.0,0
KL-OLOP,3162,0.024885541234079156,0,0,0,129,0.0,0
KL-OLOP,100000,0.2045341352920922,0,0,0,92,0.0,0
UCT,3162,0.024885541234079156,0,0,0,129,0.0,0
BRUE,3162,0.024885541234079156,0,0,0,129,0.0,0
BRUE,31622,0.8810565734775739,0,0,0,128,0.0,0
UCT,10000,0.024885541234079156,0,0,0,129,0.0,0
BRUE,10000,0.024885541234079156,0,0,0,129,0.0,0
KL-OLOP,10000,0.024885541234079156,0,0,0,129,0.0,0
BRUE,100000,0.24228517989543352,0,0,0,127,0.0,0
UCT,31622,0.024885541234079156,0,0,0,129,0.0,0
BRUE,31622,0.024885541234079156,0,0,0,129,0.0,0
UCT,100000,0.8810565734775739,0,0,0,128,0.0,0
KL-OLOP,31622,0.050910578608475365,0,0,0,126,0.0,0
KL-OLOP,10,0.026334549579398736,0,0,0,130,0.0,0
BRUE,10,0.026334549579398736,0,0,0,130,0.2922348699488786,0
UCT,10,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,31,0.026334549579398736,0,0,0,130,0.0,0
BRUE,31,0.026334549579398736,0,0,0,130,0.0,0
UCT,31,0.026334549579398736,0,0,0,130,0.0,0
KL-OLOP,100,0.026334549579398736,0,0,0,130,0.026334549579398736,0
BRUE,100,0.026334549579398736,0,0,0,130,0.026334549579398736,0
UCT,100,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,316,0.026334549579398736,0,0,0,130,0.026334549579398736,0
BRUE,316,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,100000,0.1635063269839634,0,0,0,98,0.0,0
UCT,316,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,1000,0.026334549579398736,0,0,0,130,0.026334549579398736,0
BRUE,1000,0.026334549579398736,0,0,0,130,0.026334549579398736,0
UCT,1000,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,3162,0.026334549579398736,0,0,0,130,0.026334549579398736,0
BRUE,3162,0.026334549579398736,0,0,0,130,0.0,0
UCT,3162,0.026334549579398736,0,0,0,130,0.026334549579398736,0
UCT,10000,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,10000,0.026334549579398736,0,0,0,130,0.026334549579398736,0
BRUE,10000,0.026334549579398736,0,0,0,130,0.0,0
BRUE,100000,0.8810565734775739,0,0,0,128,0.0,0
UCT,100000,0.024885541234079156,0,0,0,129,0.0,0
UCT,31622,0.026334549579398736,0,0,0,130,0.026334549579398736,0
BRUE,31622,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,10,0.1590763420061556,0,0,0,131,0.0,0
BRUE,10,0.1590763420061556,0,0,0,131,0.1590763420061556,0
UCT,10,0.1590763420061556,0,0,0,131,0.5899219197093046,0
KL-OLOP,31,0.1590763420061556,0,0,0,131,0.0,0
BRUE,31,0.1590763420061556,0,0,0,131,0.0,0
UCT,31,0.1590763420061556,0,0,0,131,0.5899219197093046,0
KL-OLOP,100,0.1590763420061556,0,0,0,131,0.0,0
BRUE,100,0.1590763420061556,0,0,0,131,0.0,0
UCT,100,0.1590763420061556,0,0,0,131,0.0,0
KL-OLOP,316,0.1590763420061556,0,0,0,131,0.0,0
KL-OLOP,100000,0.2653931595682293,0,0,0,88,0.0,0
BRUE,316,0.1590763420061556,0,0,0,131,0.1590763420061556,0
UCT,316,0.1590763420061556,0,0,0,131,0.1590763420061556,0
KL-OLOP,1000,0.1590763420061556,0,0,0,131,0.0,0
BRUE,1000,0.1590763420061556,0,0,0,131,0.0,0
UCT,1000,0.1590763420061556,0,0,0,131,0.0,0
KL-OLOP,3162,0.1590763420061556,0,0,0,131,0.0,0
BRUE,3162,0.1590763420061556,0,0,0,131,0.0,0
UCT,3162,0.1590763420061556,0,0,0,131,0.0,0
BRUE,100000,0.024885541234079156,0,0,0,129,0.0,0
KL-OLOP,100000,0.6668292266927138,0,0,0,102,0.0,0
KL-OLOP,31622,0.24228517989543352,0,0,0,127,0.0,0
BRUE,10000,0.1590763420061556,0,0,0,131,0.0,0
KL-OLOP,10000,0.1590763420061556,0,0,0,131,0.0,0
KL-OLOP,31622,0.8810565734775739,0,0,0,128,0.0,0
UCT,10000,0.1590763420061556,0,0,0,131,0.0,0
UCT,31622,0.1590763420061556,0,0,0,131,0.0,0
UCT,100000,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,10,0.03178857975026528,0,0,0,132,0.0,0
BRUE,31622,0.1590763420061556,0,0,0,131,0.0,0
UCT,10,0.03178857975026528,0,0,0,132,0.03178857975026528,0
BRUE,10,0.03178857975026528,0,0,0,132,0.6889765715675849,0
KL-OLOP,31,0.03178857975026528,0,0,0,132,0.0,0
BRUE,31,0.03178857975026528,0,0,0,132,0.03178857975026528,0
UCT,31,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,100,0.03178857975026528,0,0,0,132,0.0,0
BRUE,100,0.03178857975026528,0,0,0,132,0.03178857975026528,0
UCT,100,0.03178857975026528,0,0,0,132,0.03178857975026528,0
KL-OLOP,316,0.03178857975026528,0,0,0,132,0.0,0
BRUE,316,0.03178857975026528,0,0,0,132,0.0,0
UCT,316,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,1000,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,100000,0.5258684906106124,0,0,0,91,0.0,0
BRUE,1000,0.03178857975026528,0,0,0,132,0.0,0
UCT,1000,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,3162,0.03178857975026528,0,0,0,132,0.0,0
BRUE,3162,0.03178857975026528,0,0,0,132,0.03178857975026528,0
UCT,3162,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,10000,0.03178857975026528,0,0,0,132,0.0,0
BRUE,10000,0.03178857975026528,0,0,0,132,0.03178857975026528,0
UCT,10000,0.03178857975026528,0,0,0,132,0.0,0
UCT,31622,0.03178857975026528,0,0,0,132,0.0,0
UCT,100000,0.1590763420061556,0,0,0,131,0.0,0
BRUE,100000,0.026334549579398736,0,0,0,130,0.0,0
BRUE,31622,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,10,0.22189126966860862,0,0,0,133,0.2258584189021331,0
BRUE,10,0.22189126966860862,0,0,0,133,0.22189126966860862,0
UCT,10,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,31,0.22189126966860862,0,0,0,133,0.2258584189021331,0
BRUE,31,0.22189126966860862,0,0,0,133,0.22189126966860862,0
UCT,31,0.22189126966860862,0,0,0,133,0.22189126966860862,0
KL-OLOP,100,0.22189126966860862,0,0,0,133,0.0,0
BRUE,100,0.22189126966860862,0,0,0,133,0.22189126966860862,0
UCT,100,0.22189126966860862,0,0,0,133,0.2258584189021331,0
KL-OLOP,316,0.22189126966860862,0,0,0,133,0.0,0
BRUE,316,0.22189126966860862,0,0,0,133,0.0,0
UCT,316,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,1000,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,100000,0.524868221999099,0,0,0,101,0.0,0
BRUE,1000,0.22189126966860862,0,0,0,133,0.0,0
UCT,1000,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,3162,0.22189126966860862,0,0,0,133,0.0,0
BRUE,3162,0.22189126966860862,0,0,0,133,0.0,0
UCT,3162,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,31622,0.024885541234079156,0,0,0,129,0.0,0
BRUE,10000,0.22189126966860862,0,0,0,133,0.0,0
UCT,10000,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,10000,0.22189126966860862,0,0,0,133,0.0,0
BRUE,100000,0.1590763420061556,0,0,0,131,0.0,0
UCT,100000,0.03178857975026528,0,0,0,132,0.0,0
UCT,31622,0.22189126966860862,0,0,0,133,0.0,0
BRUE,31622,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,10,0.24445482268956242,0,0,0,134,0.0,0
BRUE,10,0.24445482268956242,0,0,0,134,0.24445482268956242,0
UCT,10,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,31,0.24445482268956242,0,0,0,134,0.0,0
BRUE,31,0.24445482268956242,0,0,0,134,0.0,0
UCT,31,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,100,0.24445482268956242,0,0,0,134,0.0,0
BRUE,100,0.24445482268956242,0,0,0,134,0.0,0
UCT,100,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,316,0.24445482268956242,0,0,0,134,0.0,0
BRUE,316,0.24445482268956242,0,0,0,134,0.0,0
UCT,316,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,1000,0.24445482268956242,0,0,0,134,0.0,0
BRUE,1000,0.24445482268956242,0,0,0,134,0.0,0
UCT,1000,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,3162,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,31622,0.026334549579398736,0,0,0,130,0.026334549579398736,0
UCT,3162,0.24445482268956242,0,0,0,134,0.0,0
BRUE,3162,0.24445482268956242,0,0,0,134,0.0,0
BRUE,100000,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,100000,0.8522565630440042,0,0,0,99,0.0,0
BRUE,10000,0.24445482268956242,0,0,0,134,0.0,0
UCT,10000,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,10000,0.24445482268956242,0,0,0,134,0.0,0
UCT,100000,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,31622,0.1590763420061556,0,0,0,131,0.0,0
UCT,31622,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,10,0.478826117648429,0,0,0,135,0.478826117648429,0
BRUE,10,0.478826117648429,0,0,0,135,0.5655994715399548,0
UCT,10,0.478826117648429,0,0,0,135,0.5655994715399548,0
KL-OLOP,31,0.478826117648429,0,0,0,135,0.0,0
BRUE,31,0.478826117648429,0,0,0,135,0.0,0
UCT,31,0.478826117648429,0,0,0,135,0.0,0
KL-OLOP,100,0.478826117648429,0,0,0,135,0.0,0
BRUE,100,0.478826117648429,0,0,0,135,0.0,0
UCT,100,0.478826117648429,0,0,0,135,0.0,0
KL-OLOP,316,0.478826117648429,0,0,0,135,0.0,0
BRUE,316,0.478826117648429,0,0,0,135,0.0,0
UCT,316,0.478826117648429,0,0,0,135,0.0,0
KL-OLOP,1000,0.478826117648429,0,0,0,135,0.0,0
BRUE,1000,0.478826117648429,0,0,0,135,0.0,0
UCT,1000,0.478826117648429,0,0,0,135,0.0,0
BRUE,31622,0.24445482268956242,0,0,0,134,0.0,0
KL-OLOP,3162,0.478826117648429,0,0,0,135,0.0,0
BRUE,3162,0.478826117648429,0,0,0,135,0.0,0
UCT,3162,0.478826117648429,0,0,0,135,0.0,0
KL-OLOP,10000,0.478826117648429,0,0,0,135,0.0,0
BRUE,100000,0.22189126966860862,0,0,0,133,0.0,0
UCT,10000,0.478826117648429,0,0,0,135,0.0,0
BRUE,10000,0.478826117648429,0,0,0,135,0.0,0
UCT,100000,0.24445482268956242,0,0,0,134,0.0,0
UCT,31622,0.478826117648429,0,0,0,135,0.0,0
KL-OLOP,31622,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,10,0.19264113513903913,0,0,0,136,0.19264113513903913,0
BRUE,10,0.19264113513903913,0,0,0,136,0.19264113513903913,0
UCT,10,0.19264113513903913,0,0,0,136,0.0,0
KL-OLOP,31,0.19264113513903913,0,0,0,136,0.19264113513903913,0
BRUE,31,0.19264113513903913,0,0,0,136,0.0,0
UCT,31,0.19264113513903913,0,0,0,136,0.0,0
KL-OLOP,100,0.19264113513903913,0,0,0,136,0.19264113513903913,0
BRUE,100,0.19264113513903913,0,0,0,136,0.0,0
UCT,100,0.19264113513903913,0,0,0,136,0.0,0
KL-OLOP,100000,0.04718028987538325,0,0,0,103,0.0,0
KL-OLOP,316,0.19264113513903913,0,0,0,136,0.19264113513903913,0
UCT,316,0.19264113513903913,0,0,0,136,0.19264113513903913,0
BRUE,316,0.19264113513903913,0,0,0,136,0.0,0
KL-OLOP,1000,0.19264113513903913,0,0,0,136,0.0,0
BRUE,1000,0.19264113513903913,0,0,0,136,0.0,0
UCT,1000,0.19264113513903913,0,0,0,136,0.19264113513903913,0
BRUE,31622,0.478826117648429,0,0,0,135,0.0,0
BRUE,100000,0.24445482268956242,0,0,0,134,0.0,0
UCT,3162,0.19264113513903913,0,0,0,136,0.0,0
BRUE,3162,0.19264113513903913,0,0,0,136,0.0,0
KL-OLOP,3162,0.19264113513903913,0,0,0,136,0.0,0
UCT,10000,0.19264113513903913,0,0,0,136,0.0,0
BRUE,10000,0.19264113513903913,0,0,0,136,0.0,0
KL-OLOP,10000,0.19264113513903913,0,0,0,136,0.0,0
UCT,31622,0.19264113513903913,0,0,0,136,0.0,0
UCT,100000,0.478826117648429,0,0,0,135,0.0,0
KL-OLOP,10,0.17828085791726833,0,0,0,137,0.17828085791726833,0
BRUE,10,0.17828085791726833,0,0,0,137,0.0,0
UCT,10,0.17828085791726833,0,0,0,137,0.27089796631551,0
KL-OLOP,31,0.17828085791726833,0,0,0,137,0.0,0
BRUE,31,0.17828085791726833,0,0,0,137,0.27089796631551,0
UCT,31,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,100,0.17828085791726833,0,0,0,137,0.0,0
BRUE,100,0.17828085791726833,0,0,0,137,0.0,0
UCT,100,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,316,0.17828085791726833,0,0,0,137,0.0,0
BRUE,31622,0.19264113513903913,0,0,0,136,0.0,0
BRUE,316,0.17828085791726833,0,0,0,137,0.0,0
UCT,316,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,1000,0.17828085791726833,0,0,0,137,0.0,0
BRUE,1000,0.17828085791726833,0,0,0,137,0.0,0
UCT,1000,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,31622,0.22189126966860862,0,0,0,133,0.0,0
KL-OLOP,3162,0.17828085791726833,0,0,0,137,0.0,0
BRUE,3162,0.17828085791726833,0,0,0,137,0.0,0
UCT,3162,0.17828085791726833,0,0,0,137,0.0,0
BRUE,10000,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,10000,0.17828085791726833,0,0,0,137,0.0,0
UCT,10000,0.17828085791726833,0,0,0,137,0.0,0
UCT,100000,0.19264113513903913,0,0,0,136,0.0,0
BRUE,100000,0.478826117648429,0,0,0,135,0.0,0
UCT,31622,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,100000,0.02589180102835953,0,0,0,104,0.0,0
BRUE,31622,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,10,0.4280283373818836,0,0,0,138,0.0,0
BRUE,10,0.4280283373818836,0,0,0,138,0.0,0
UCT,10,0.4280283373818836,0,0,0,138,1.083615296625147,0
KL-OLOP,31,0.4280283373818836,0,0,0,138,0.0,0
BRUE,31,0.4280283373818836,0,0,0,138,0.0,0
UCT,31,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,100,0.4280283373818836,0,0,0,138,0.0,0
BRUE,100,0.4280283373818836,0,0,0,138,0.0,0
UCT,100,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,316,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,31622,0.24445482268956242,0,0,0,134,0.0,0
BRUE,316,0.4280283373818836,0,0,0,138,0.0,0
UCT,316,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,1000,0.4280283373818836,0,0,0,138,0.0,0
BRUE,1000,0.4280283373818836,0,0,0,138,0.0,0
UCT,1000,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,3162,0.4280283373818836,0,0,0,138,0.0,0
BRUE,3162,0.4280283373818836,0,0,0,138,0.0,0
UCT,3162,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,100000,0.346815002282272,0,0,0,97,0.0,0
KL-OLOP,31622,0.478826117648429,0,0,0,135,0.0,0
KL-OLOP,10000,0.4280283373818836,0,0,0,138,0.0,0
UCT,10000,0.4280283373818836,0,0,0,138,0.0,0
BRUE,10000,0.4280283373818836,0,0,0,138,0.0,0
UCT,100000,0.17828085791726833,0,0,0,137,0.0,0
BRUE,100000,0.19264113513903913,0,0,0,136,0.0,0
UCT,31622,0.4280283373818836,0,0,0,138,0.0,0
BRUE,31622,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,10,0.10519714525550095,0,0,0,139,0.0,0
BRUE,10,0.10519714525550095,0,0,0,139,0.0,0
UCT,10,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,31,0.10519714525550095,0,0,0,139,0.0,0
BRUE,31,0.10519714525550095,0,0,0,139,0.10519714525550095,0
UCT,31,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,100,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,31622,0.19264113513903913,0,0,0,136,0.0,0
BRUE,100,0.10519714525550095,0,0,0,139,0.0,0
UCT,100,0.10519714525550095,0,0,0,139,0.10519714525550095,0
KL-OLOP,316,0.10519714525550095,0,0,0,139,0.0,0
BRUE,316,0.10519714525550095,0,0,0,139,0.0,0
UCT,316,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,1000,0.10519714525550095,0,0,0,139,0.0,0
BRUE,1000,0.10519714525550095,0,0,0,139,0.10519714525550095,0
UCT,1000,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,3162,0.10519714525550095,0,0,0,139,0.0,0
UCT,3162,0.10519714525550095,0,0,0,139,0.0,0
BRUE,3162,0.10519714525550095,0,0,0,139,0.0,0
UCT,10000,0.10519714525550095,0,0,0,139,0.0,0
BRUE,10000,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,10000,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,100000,0.39588007023881877,0,0,0,107,0.0,0
BRUE,100000,0.17828085791726833,0,0,0,137,0.0,0
UCT,31622,0.10519714525550095,0,0,0,139,0.0,0
UCT,100000,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,10,0.6769848914167804,0,0,0,140,0.6769848914167804,0
BRUE,10,0.6769848914167804,0,0,0,140,0.0,0
UCT,10,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,31,0.6769848914167804,0,0,0,140,0.0,0
BRUE,31,0.6769848914167804,0,0,0,140,0.0,0
UCT,31,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,100,0.6769848914167804,0,0,0,140,0.0,0
BRUE,100,0.6769848914167804,0,0,0,140,0.0,0
UCT,100,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,316,0.6769848914167804,0,0,0,140,0.0,0
BRUE,316,0.6769848914167804,0,0,0,140,0.0,0
UCT,316,0.6769848914167804,0,0,0,140,0.0,0
BRUE,31622,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,1000,0.6769848914167804,0,0,0,140,0.0,0
BRUE,1000,0.6769848914167804,0,0,0,140,0.0,0
UCT,1000,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,3162,0.6769848914167804,0,0,0,140,0.0,0
BRUE,3162,0.6769848914167804,0,0,0,140,0.0,0
UCT,3162,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,10000,0.6769848914167804,0,0,0,140,0.0,0
UCT,10000,0.6769848914167804,0,0,0,140,0.0,0
BRUE,10000,0.6769848914167804,0,0,0,140,0.0,0
BRUE,100000,0.4280283373818836,0,0,0,138,0.0,0
UCT,100000,0.10519714525550095,0,0,0,139,0.0,0
UCT,31622,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,31622,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,10,0.01264394810767877,0,0,0,141,0.01264394810767877,0
UCT,10,0.01264394810767877,0,0,0,141,0.16655802008170362,0
BRUE,10,0.01264394810767877,0,0,0,141,0.01264394810767877,0
KL-OLOP,31,0.01264394810767877,0,0,0,141,0.01264394810767877,0
BRUE,31,0.01264394810767877,0,0,0,141,0.0,0
KL-OLOP,100,0.01264394810767877,0,0,0,141,0.01264394810767877,0
UCT,31,0.01264394810767877,0,0,0,141,0.01264394810767877,0
BRUE,100,0.01264394810767877,0,0,0,141,0.0,0
UCT,100,0.01264394810767877,0,0,0,141,0.01264394810767877,0
KL-OLOP,316,0.01264394810767877,0,0,0,141,0.01264394810767877,0
BRUE,316,0.01264394810767877,0,0,0,141,0.01264394810767877,0
UCT,316,0.01264394810767877,0,0,0,141,0.01264394810767877,0
BRUE,31622,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,1000,0.01264394810767877,0,0,0,141,0.01264394810767877,0
BRUE,1000,0.01264394810767877,0,0,0,141,0.01264394810767877,0
UCT,1000,0.01264394810767877,0,0,0,141,0.16655802008170362,0
BRUE,3162,0.01264394810767877,0,0,0,141,0.0,0
KL-OLOP,3162,0.01264394810767877,0,0,0,141,0.01264394810767877,0
UCT,3162,0.01264394810767877,0,0,0,141,0.01264394810767877,0
KL-OLOP,100000,0.13183091564543892,0,0,0,105,0.0,0
UCT,10000,0.01264394810767877,0,0,0,141,0.01264394810767877,0
BRUE,10000,0.01264394810767877,0,0,0,141,0.0,0
BRUE,100000,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,31622,0.4280283373818836,0,0,0,138,0.0,0
KL-OLOP,10000,0.01264394810767877,0,0,0,141,0.01264394810767877,0
UCT,31622,0.01264394810767877,0,0,0,141,0.01264394810767877,0
BRUE,31622,0.01264394810767877,0,0,0,141,0.01264394810767877,0
UCT,100000,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,10,0.2962450398600547,0,0,0,142,0.0,0
BRUE,10,0.2962450398600547,0,0,0,142,0.0,0
UCT,10,0.2962450398600547,0,0,0,142,0.5147947026486857,0
KL-OLOP,31,0.2962450398600547,0,0,0,142,0.0,0
BRUE,31,0.2962450398600547,0,0,0,142,0.2962450398600547,0
UCT,31,0.2962450398600547,0,0,0,142,0.0,0
KL-OLOP,100,0.2962450398600547,0,0,0,142,0.0,0
BRUE,100,0.2962450398600547,0,0,0,142,0.0,0
UCT,100,0.2962450398600547,0,0,0,142,0.0,0
KL-OLOP,316,0.2962450398600547,0,0,0,142,0.0,0
BRUE,316,0.2962450398600547,0,0,0,142,0.0,0
UCT,316,0.2962450398600547,0,0,0,142,0.0,0
KL-OLOP,1000,0.2962450398600547,0,0,0,142,0.0,0
BRUE,1000,0.2962450398600547,0,0,0,142,0.0,0
KL-OLOP,100000,0.5511083556235272,0,0,0,119,0.0,0
UCT,1000,0.2962450398600547,0,0,0,142,0.0,0
KL-OLOP,3162,0.2962450398600547,0,0,0,142,0.0,0
BRUE,3162,0.2962450398600547,0,0,0,142,0.0,0
UCT,3162,0.2962450398600547,0,0,0,142,0.0,0
BRUE,10000,0.2962450398600547,0,0,0,142,0.0,0
KL-OLOP,10000,0.2962450398600547,0,0,0,142,0.0,0
BRUE,100000,0.6769848914167804,0,0,0,140,0.0,0
UCT,10000,0.2962450398600547,0,0,0,142,0.0,0
UCT,100000,0.01264394810767877,0,0,0,141,0.01264394810767877,0
KL-OLOP,31622,0.10519714525550095,0,0,0,139,0.0,0
UCT,31622,0.2962450398600547,0,0,0,142,0.0,0
BRUE,31622,0.2962450398600547,0,0,0,142,0.0,0
KL-OLOP,10,0.6040838806012738,0,0,0,143,0.6040838806012738,0
BRUE,10,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,31622,0.6769848914167804,0,0,0,140,0.0,0
UCT,10,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,31,0.6040838806012738,0,0,0,143,0.0,0
UCT,31,0.6040838806012738,0,0,0,143,0.0,0
BRUE,31,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,100,0.6040838806012738,0,0,0,143,0.0,0
UCT,100,0.6040838806012738,0,0,0,143,0.0,0
BRUE,100,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,316,0.6040838806012738,0,0,0,143,0.0,0
BRUE,316,0.6040838806012738,0,0,0,143,0.0,0
UCT,316,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,1000,0.6040838806012738,0,0,0,143,0.0,0
BRUE,1000,0.6040838806012738,0,0,0,143,0.0,0
UCT,1000,0.6040838806012738,0,0,0,143,0.0,0
BRUE,100000,0.01264394810767877,0,0,0,141,0.0,0
KL-OLOP,3162,0.6040838806012738,0,0,0,143,0.0,0
BRUE,3162,0.6040838806012738,0,0,0,143,0.0,0
UCT,3162,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,100000,0.2651004281405882,0,0,0,100,0.0,0
BRUE,10000,0.6040838806012738,0,0,0,143,0.0,0
UCT,10000,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,10000,0.6040838806012738,0,0,0,143,0.0,0
UCT,100000,0.2962450398600547,0,0,0,142,0.0,0
UCT,31622,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,10,0.033620808325391494,0,0,0,144,0.033620808325391494,0
BRUE,10,0.033620808325391494,0,0,0,144,0.0,0
UCT,10,0.033620808325391494,0,0,0,144,1.047017210010167,0
KL-OLOP,31,0.033620808325391494,0,0,0,144,0.0,0
BRUE,31,0.033620808325391494,0,0,0,144,0.0,0
UCT,31,0.033620808325391494,0,0,0,144,0.033620808325391494,0
KL-OLOP,100,0.033620808325391494,0,0,0,144,0.0,0
BRUE,100,0.033620808325391494,0,0,0,144,0.033620808325391494,0
UCT,100,0.033620808325391494,0,0,0,144,0.0,0
KL-OLOP,316,0.033620808325391494,0,0,0,144,0.0,0
BRUE,316,0.033620808325391494,0,0,0,144,0.033620808325391494,0
UCT,316,0.033620808325391494,0,0,0,144,0.0,0
KL-OLOP,1000,0.033620808325391494,0,0,0,144,0.0,0
BRUE,1000,0.033620808325391494,0,0,0,144,0.033620808325391494,0
UCT,1000,0.033620808325391494,0,0,0,144,0.0,0
BRUE,31622,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,3162,0.033620808325391494,0,0,0,144,0.0,0
BRUE,3162,0.033620808325391494,0,0,0,144,0.0,0
UCT,3162,0.033620808325391494,0,0,0,144,0.0,0
BRUE,100000,0.2962450398600547,0,0,0,142,0.0,0
BRUE,10000,0.033620808325391494,0,0,0,144,0.0,0
KL-OLOP,10000,0.033620808325391494,0,0,0,144,0.0,0
UCT,10000,0.033620808325391494,0,0,0,144,0.0,0
KL-OLOP,31622,0.01264394810767877,0,0,0,141,0.01264394810767877,0
UCT,100000,0.6040838806012738,0,0,0,143,0.0,0
UCT,31622,0.033620808325391494,0,0,0,144,0.0,0
KL-OLOP,100000,0.47787179799287527,0,0,0,114,0.0,0
KL-OLOP,10,0.11718584859526082,0,0,0,145,0.3288877058671502,0
BRUE,10,0.11718584859526082,0,0,0,145,0.0,0
UCT,10,0.11718584859526082,0,0,0,145,0.14082973224848172,0
KL-OLOP,31,0.11718584859526082,0,0,0,145,0.3288877058671502,0
BRUE,31,0.11718584859526082,0,0,0,145,0.14082973224848172,0
UCT,31,0.11718584859526082,0,0,0,145,0.14082973224848172,0
KL-OLOP,100,0.11718584859526082,0,0,0,145,0.3288877058671502,0
BRUE,100,0.11718584859526082,0,0,0,145,0.0,0
UCT,100,0.11718584859526082,0,0,0,145,0.0,0
KL-OLOP,316,0.11718584859526082,0,0,0,145,0.0,0
BRUE,31622,0.033620808325391494,0,0,0,144,0.033620808325391494,0
BRUE,316,0.11718584859526082,0,0,0,145,0.14082973224848172,0
UCT,316,0.11718584859526082,0,0,0,145,0.0,0
KL-OLOP,1000,0.11718584859526082,0,0,0,145,0.0,0
BRUE,1000,0.11718584859526082,0,0,0,145,0.0,0
UCT,1000,0.11718584859526082,0,0,0,145,0.0,0
KL-OLOP,3162,0.11718584859526082,0,0,0,145,0.0,0
UCT,3162,0.11718584859526082,0,0,0,145,0.0,0
BRUE,3162,0.11718584859526082,0,0,0,145,0.0,0
KL-OLOP,10000,0.11718584859526082,0,0,0,145,0.0,0
KL-OLOP,100000,0.29665417702508545,0,0,0,109,0.0,0
UCT,10000,0.11718584859526082,0,0,0,145,0.0,0
BRUE,10000,0.11718584859526082,0,0,0,145,0.0,0
BRUE,100000,0.6040838806012738,0,0,0,143,0.0,0
UCT,100000,0.033620808325391494,0,0,0,144,0.0,0
UCT,31622,0.11718584859526082,0,0,0,145,0.0,0
BRUE,31622,0.11718584859526082,0,0,0,145,0.0,0
KL-OLOP,10,0.025818708937030976,0,0,0,146,0.0,0
BRUE,10,0.025818708937030976,0,0,0,146,0.0,0
UCT,10,0.025818708937030976,0,0,0,146,0.0,0
KL-OLOP,31,0.025818708937030976,0,0,0,146,0.0,0
BRUE,31,0.025818708937030976,0,0,0,146,0.025818708937030976,0
UCT,31,0.025818708937030976,0,0,0,146,0.025818708937030976,0
KL-OLOP,100,0.025818708937030976,0,0,0,146,0.0,0
BRUE,100,0.025818708937030976,0,0,0,146,0.0,0
UCT,100,0.025818708937030976,0,0,0,146,0.0,0
KL-OLOP,316,0.025818708937030976,0,0,0,146,0.0,0
BRUE,316,0.025818708937030976,0,0,0,146,0.025818708937030976,0
UCT,316,0.025818708937030976,0,0,0,146,0.0,0
KL-OLOP,1000,0.025818708937030976,0,0,0,146,0.0,0
BRUE,1000,0.025818708937030976,0,0,0,146,0.025818708937030976,0
UCT,1000,0.025818708937030976,0,0,0,146,0.0,0
KL-OLOP,3162,0.025818708937030976,0,0,0,146,0.0,0
KL-OLOP,31622,0.2962450398600547,0,0,0,142,0.0,0
BRUE,100000,0.033620808325391494,0,0,0,144,0.0,0
BRUE,3162,0.025818708937030976,0,0,0,146,0.025818708937030976,0
UCT,3162,0.025818708937030976,0,0,0,146,0.0,0
UCT,100000,0.11718584859526082,0,0,0,145,0.0,0
BRUE,10000,0.025818708937030976,0,0,0,146,0.0,0
UCT,10000,0.025818708937030976,0,0,0,146,0.0,0
KL-OLOP,31622,0.6040838806012738,0,0,0,143,0.0,0
KL-OLOP,10000,0.025818708937030976,0,0,0,146,0.0,0
UCT,31622,0.025818708937030976,0,0,0,146,0.0,0
KL-OLOP,100000,0.2914864847180816,0,0,0,117,0.0,0
KL-OLOP,31622,0.033620808325391494,0,0,0,144,0.0,0
BRUE,31622,0.025818708937030976,0,0,0,146,0.0,0
KL-OLOP,10,0.13659635362329814,0,0,0,147,0.13659635362329814,0
BRUE,10,0.13659635362329814,0,0,0,147,0.13659635362329814,0
UCT,10,0.13659635362329814,0,0,0,147,0.13659635362329814,0
KL-OLOP,31,0.13659635362329814,0,0,0,147,0.13659635362329814,0
BRUE,31,0.13659635362329814,0,0,0,147,0.0,0
UCT,31,0.13659635362329814,0,0,0,147,0.13659635362329814,0
KL-OLOP,100,0.13659635362329814,0,0,0,147,0.0,0
BRUE,100,0.13659635362329814,0,0,0,147,0.0,0
UCT,100,0.13659635362329814,0,0,0,147,0.0,0
KL-OLOP,316,0.13659635362329814,0,0,0,147,0.0,0
BRUE,316,0.13659635362329814,0,0,0,147,0.13659635362329814,0
UCT,316,0.13659635362329814,0,0,0,147,0.13659635362329814,0
KL-OLOP,1000,0.13659635362329814,0,0,0,147,0.0,0
BRUE,1000,0.13659635362329814,0,0,0,147,0.0,0
UCT,1000,0.13659635362329814,0,0,0,147,0.0,0
KL-OLOP,3162,0.13659635362329814,0,0,0,147,0.0,0
BRUE,3162,0.13659635362329814,0,0,0,147,0.13659635362329814,0
UCT,3162,0.13659635362329814,0,0,0,147,0.0,0
BRUE,100000,0.11718584859526082,0,0,0,145,0.0,0
BRUE,10000,0.13659635362329814,0,0,0,147,0.0,0
UCT,10000,0.13659635362329814,0,0,0,147,0.13659635362329814,0
KL-OLOP,10000,0.13659635362329814,0,0,0,147,0.0,0
UCT,100000,0.025818708937030976,0,0,0,146,0.0,0
UCT,31622,0.13659635362329814,0,0,0,147,0.13659635362329814,0
KL-OLOP,100000,0.11685979641281374,0,0,0,110,0.12044277568255035,0
BRUE,31622,0.13659635362329814,0,0,0,147,0.0,0
KL-OLOP,10,0.07502391761677196,0,0,0,148,0.0,0
BRUE,10,0.07502391761677196,0,0,0,148,0.07502391761677196,0
UCT,10,0.07502391761677196,0,0,0,148,0.07502391761677196,0
KL-OLOP,31,0.07502391761677196,0,0,0,148,0.0,0
BRUE,31,0.07502391761677196,0,0,0,148,0.0,0
UCT,31,0.07502391761677196,0,0,0,148,0.07502391761677196,0
KL-OLOP,100,0.07502391761677196,0,0,0,148,0.0,0
BRUE,100,0.07502391761677196,0,0,0,148,0.0,0
UCT,100,0.07502391761677196,0,0,0,148,0.0,0
KL-OLOP,316,0.07502391761677196,0,0,0,148,0.0,0
BRUE,316,0.07502391761677196,0,0,0,148,0.0,0
UCT,316,0.07502391761677196,0,0,0,148,0.0,0
KL-OLOP,1000,0.07502391761677196,0,0,0,148,0.0,0
BRUE,1000,0.07502391761677196,0,0,0,148,0.0,0
UCT,1000,0.07502391761677196,0,0,0,148,0.0,0
BRUE,100000,0.025818708937030976,0,0,0,146,0.025818708937030976,0
KL-OLOP,3162,0.07502391761677196,0,0,0,148,0.0,0
BRUE,3162,0.07502391761677196,0,0,0,148,0.0,0
UCT,3162,0.07502391761677196,0,0,0,148,0.0,0
KL-OLOP,31622,0.11718584859526082,0,0,0,145,0.0,0
BRUE,10000,0.07502391761677196,0,0,0,148,0.07502391761677196,0
UCT,10000,0.07502391761677196,0,0,0,148,0.0,0
KL-OLOP,10000,0.07502391761677196,0,0,0,148,0.0,0
UCT,100000,0.13659635362329814,0,0,0,147,0.0,0
KL-OLOP,100000,0.055823953996241515,0,0,0,108,0.055823953996241515,0
UCT,31622,0.07502391761677196,0,0,0,148,0.0,0
KL-OLOP,100000,0.6686722831128777,0,0,0,111,0.0,0
KL-OLOP,10,0.6057460671755439,0,0,0,149,0.0,0
BRUE,10,0.6057460671755439,0,0,0,149,0.0,0
UCT,10,0.6057460671755439,0,0,0,149,0.6057460671755439,0
KL-OLOP,31,0.6057460671755439,0,0,0,149,0.0,0
BRUE,31622,0.07502391761677196,0,0,0,148,0.0,0
BRUE,31,0.6057460671755439,0,0,0,149,0.0,0
UCT,31,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,100,0.6057460671755439,0,0,0,149,0.0,0
BRUE,100,0.6057460671755439,0,0,0,149,0.0,0
UCT,100,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,316,0.6057460671755439,0,0,0,149,0.0,0
BRUE,316,0.6057460671755439,0,0,0,149,0.0,0
UCT,316,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,1000,0.6057460671755439,0,0,0,149,0.0,0
BRUE,1000,0.6057460671755439,0,0,0,149,0.0,0
UCT,1000,0.6057460671755439,0,0,0,149,0.0,0
BRUE,100000,0.13659635362329814,0,0,0,147,0.0,0
BRUE,3162,0.6057460671755439,0,0,0,149,0.0,0
UCT,3162,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,3162,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,100000,0.6620174883849215,0,0,0,116,0.0,0
KL-OLOP,31622,0.025818708937030976,0,0,0,146,0.0,0
BRUE,10000,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,10000,0.6057460671755439,0,0,0,149,0.0,0
UCT,10000,0.6057460671755439,0,0,0,149,0.0,0
UCT,31622,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,10,0.5512534935152038,0,0,0,150,0.0,0
BRUE,10,0.5512534935152038,0,0,0,150,0.5512534935152038,0
UCT,10,0.5512534935152038,0,0,0,150,0.0,0
KL-OLOP,31,0.5512534935152038,0,0,0,150,0.0,0
BRUE,31,0.5512534935152038,0,0,0,150,0.0,0
UCT,31,0.5512534935152038,0,0,0,150,0.0,0
KL-OLOP,100,0.5512534935152038,0,0,0,150,0.0,0
BRUE,100,0.5512534935152038,0,0,0,150,0.0,0
UCT,100,0.5512534935152038,0,0,0,150,0.0,0
KL-OLOP,316,0.5512534935152038,0,0,0,150,0.0,0
BRUE,316,0.5512534935152038,0,0,0,150,0.0,0
UCT,316,0.5512534935152038,0,0,0,150,0.0,0
UCT,100000,0.07502391761677196,0,0,0,148,0.0,0
KL-OLOP,1000,0.5512534935152038,0,0,0,150,0.0,0
BRUE,1000,0.5512534935152038,0,0,0,150,0.0,0
UCT,1000,0.5512534935152038,0,0,0,150,0.0,0
BRUE,31622,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,3162,0.5512534935152038,0,0,0,150,0.0,0
BRUE,3162,0.5512534935152038,0,0,0,150,0.0,0
UCT,3162,0.5512534935152038,0,0,0,150,0.0,0
BRUE,10000,0.5512534935152038,0,0,0,150,0.0,0
UCT,10000,0.5512534935152038,0,0,0,150,0.0,0
KL-OLOP,10000,0.5512534935152038,0,0,0,150,0.0,0
KL-OLOP,100000,0.046333522006215766,0,0,0,106,0.0,0
UCT,100000,0.6057460671755439,0,0,0,149,0.0,0
BRUE,100000,0.07502391761677196,0,0,0,148,0.0,0
BRUE,31622,0.5512534935152038,0,0,0,150,0.0,0
KL-OLOP,10,0.7072136285493211,0,0,0,151,0.0,0
BRUE,10,0.7072136285493211,0,0,0,151,0.7072136285493211,0
UCT,10,0.7072136285493211,0,0,0,151,0.9423859989450931,0
KL-OLOP,31,0.7072136285493211,0,0,0,151,0.0,0
UCT,31622,0.5512534935152038,0,0,0,150,0.0,0
BRUE,31,0.7072136285493211,0,0,0,151,0.0,0
UCT,31,0.7072136285493211,0,0,0,151,0.9423859989450931,0
KL-OLOP,100,0.7072136285493211,0,0,0,151,0.0,0
BRUE,100,0.7072136285493211,0,0,0,151,0.0,0
UCT,100,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,316,0.7072136285493211,0,0,0,151,0.0,0
BRUE,316,0.7072136285493211,0,0,0,151,0.0,0
UCT,316,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,1000,0.7072136285493211,0,0,0,151,0.0,0
BRUE,1000,0.7072136285493211,0,0,0,151,0.0,0
UCT,1000,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,3162,0.7072136285493211,0,0,0,151,0.0,0
BRUE,3162,0.7072136285493211,0,0,0,151,0.0,0
UCT,3162,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,31622,0.13659635362329814,0,0,0,147,0.0,0
BRUE,10000,0.7072136285493211,0,0,0,151,0.0,0
UCT,10000,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,10000,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,100000,0.049244580579299146,0,0,0,112,0.0,0
BRUE,100000,0.6057460671755439,0,0,0,149,0.0,0
UCT,31622,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,10,0.24002960789179895,0,0,0,152,0.0,0
BRUE,10,0.24002960789179895,0,0,0,152,0.2912111149808996,0
UCT,10,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,31,0.24002960789179895,0,0,0,152,0.0,0
BRUE,31,0.24002960789179895,0,0,0,152,0.0,0
UCT,31,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,100,0.24002960789179895,0,0,0,152,0.0,0
BRUE,100,0.24002960789179895,0,0,0,152,0.0,0
UCT,100,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,316,0.24002960789179895,0,0,0,152,0.0,0
BRUE,316,0.24002960789179895,0,0,0,152,0.0,0
UCT,316,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,1000,0.24002960789179895,0,0,0,152,0.0,0
BRUE,1000,0.24002960789179895,0,0,0,152,0.0,0
UCT,1000,0.24002960789179895,0,0,0,152,0.0,0
UCT,100000,0.5512534935152038,0,0,0,150,0.0,0
KL-OLOP,3162,0.24002960789179895,0,0,0,152,0.0,0
UCT,3162,0.24002960789179895,0,0,0,152,0.0,0
BRUE,3162,0.24002960789179895,0,0,0,152,0.0,0
BRUE,31622,0.7072136285493211,0,0,0,151,0.0,0
UCT,10000,0.24002960789179895,0,0,0,152,0.0,0
BRUE,10000,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,10000,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,100000,0.84440409863486,0,0,0,122,0.0,0
UCT,100000,0.7072136285493211,0,0,0,151,0.0,0
UCT,31622,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,31622,0.07502391761677196,0,0,0,148,0.0,0
BRUE,31622,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,10,0.17002352765328288,0,0,0,153,0.0,0
BRUE,10,0.17002352765328288,0,0,0,153,0.0,0
UCT,10,0.17002352765328288,0,0,0,153,0.0,0
KL-OLOP,31,0.17002352765328288,0,0,0,153,0.0,0
BRUE,31,0.17002352765328288,0,0,0,153,0.2186057046130816,0
UCT,31,0.17002352765328288,0,0,0,153,0.28641212625100465,0
KL-OLOP,100,0.17002352765328288,0,0,0,153,0.0,0
BRUE,100,0.17002352765328288,0,0,0,153,0.17002352765328288,0
UCT,100,0.17002352765328288,0,0,0,153,0.0,0
KL-OLOP,316,0.17002352765328288,0,0,0,153,0.0,0
BRUE,316,0.17002352765328288,0,0,0,153,0.2186057046130816,0
UCT,316,0.17002352765328288,0,0,0,153,0.0,0
KL-OLOP,31622,0.6057460671755439,0,0,0,149,0.0,0
KL-OLOP,1000,0.17002352765328288,0,0,0,153,0.0,0
BRUE,1000,0.17002352765328288,0,0,0,153,0.0,0
BRUE,100000,0.5512534935152038,0,0,0,150,0.0,0
UCT,1000,0.17002352765328288,0,0,0,153,0.0,0
KL-OLOP,3162,0.17002352765328288,0,0,0,153,0.0,0
BRUE,3162,0.17002352765328288,0,0,0,153,0.0,0
UCT,3162,0.17002352765328288,0,0,0,153,0.0,0
BRUE,10000,0.17002352765328288,0,0,0,153,0.0,0
BRUE,100000,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,10000,0.17002352765328288,0,0,0,153,0.0,0
UCT,10000,0.17002352765328288,0,0,0,153,0.0,0
UCT,100000,0.24002960789179895,0,0,0,152,0.0,0
UCT,31622,0.17002352765328288,0,0,0,153,0.0,0
KL-OLOP,31622,0.5512534935152038,0,0,0,150,0.0,0
BRUE,31622,0.17002352765328288,0,0,0,153,0.0,0
KL-OLOP,10,0.17538470461630373,0,0,0,154,0.17538470461630373,0
BRUE,10,0.17538470461630373,0,0,0,154,0.0,0
UCT,10,0.17538470461630373,0,0,0,154,0.17538470461630373,0
KL-OLOP,31,0.17538470461630373,0,0,0,154,0.17538470461630373,0
BRUE,31,0.17538470461630373,0,0,0,154,0.0,0
UCT,31,0.17538470461630373,0,0,0,154,0.17538470461630373,0
KL-OLOP,100,0.17538470461630373,0,0,0,154,0.0,0
BRUE,100,0.17538470461630373,0,0,0,154,0.21029775624779168,0
UCT,100,0.17538470461630373,0,0,0,154,0.17538470461630373,0
KL-OLOP,316,0.17538470461630373,0,0,0,154,0.0,0
BRUE,316,0.17538470461630373,0,0,0,154,0.21029775624779168,0
UCT,316,0.17538470461630373,0,0,0,154,0.0,0
KL-OLOP,1000,0.17538470461630373,0,0,0,154,0.0,0
BRUE,1000,0.17538470461630373,0,0,0,154,0.0,0
UCT,1000,0.17538470461630373,0,0,0,154,0.0,0
KL-OLOP,3162,0.17538470461630373,0,0,0,154,0.0,0
BRUE,3162,0.17538470461630373,0,0,0,154,0.21029775624779168,0
UCT,3162,0.17538470461630373,0,0,0,154,0.0,0
BRUE,100000,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,31622,0.7072136285493211,0,0,0,151,0.0,0
UCT,100000,0.17002352765328288,0,0,0,153,0.0,0
BRUE,10000,0.17538470461630373,0,0,0,154,0.0,0
KL-OLOP,10000,0.17538470461630373,0,0,0,154,0.0,0
UCT,10000,0.17538470461630373,0,0,0,154,0.0,0
KL-OLOP,100000,0.35191391880132605,0,0,0,115,0.0,0
UCT,31622,0.17538470461630373,0,0,0,154,0.0,0
BRUE,31622,0.17538470461630373,0,0,0,154,0.0,0
KL-OLOP,10,0.14946443071859616,0,0,0,155,0.20772329179758886,0
BRUE,10,0.14946443071859616,0,0,0,155,0.14946443071859616,0
UCT,10,0.14946443071859616,0,0,0,155,0.14946443071859616,0
KL-OLOP,31,0.14946443071859616,0,0,0,155,0.20772329179758886,0
BRUE,31,0.14946443071859616,0,0,0,155,0.0,0
UCT,31,0.14946443071859616,0,0,0,155,0.0,0
KL-OLOP,100,0.14946443071859616,0,0,0,155,0.20772329179758886,0
BRUE,100,0.14946443071859616,0,0,0,155,0.0,0
UCT,100,0.14946443071859616,0,0,0,155,0.20772329179758886,0
KL-OLOP,316,0.14946443071859616,0,0,0,155,0.20772329179758886,0
BRUE,316,0.14946443071859616,0,0,0,155,0.14946443071859616,0
UCT,316,0.14946443071859616,0,0,0,155,0.0,0
KL-OLOP,1000,0.14946443071859616,0,0,0,155,0.20772329179758886,0
BRUE,1000,0.14946443071859616,0,0,0,155,0.14946443071859616,0
BRUE,100000,0.17002352765328288,0,0,0,153,0.0,0
UCT,1000,0.14946443071859616,0,0,0,155,0.0,0
KL-OLOP,3162,0.14946443071859616,0,0,0,155,0.0,0
UCT,3162,0.14946443071859616,0,0,0,155,0.0,0
BRUE,3162,0.14946443071859616,0,0,0,155,0.20772329179758886,0
BRUE,10000,0.14946443071859616,0,0,0,155,0.0,0
KL-OLOP,31622,0.24002960789179895,0,0,0,152,0.0,0
KL-OLOP,100000,0.22554796581822179,0,0,0,113,0.0,0
UCT,10000,0.14946443071859616,0,0,0,155,0.0,0
KL-OLOP,10000,0.14946443071859616,0,0,0,155,0.0,0
UCT,100000,0.17538470461630373,0,0,0,154,0.0,0
UCT,31622,0.14946443071859616,0,0,0,155,0.0,0
BRUE,31622,0.14946443071859616,0,0,0,155,0.0,0
KL-OLOP,10,0.10031367192951013,0,0,0,156,0.0,0
BRUE,10,0.10031367192951013,0,0,0,156,0.0,0
BRUE,100000,0.17538470461630373,0,0,0,154,0.0,0
UCT,10,0.10031367192951013,0,0,0,156,0.10031367192951013,0
KL-OLOP,31,0.10031367192951013,0,0,0,156,0.0,0
BRUE,31,0.10031367192951013,0,0,0,156,0.10031367192951013,0
UCT,31,0.10031367192951013,0,0,0,156,0.10031367192951013,0
KL-OLOP,100,0.10031367192951013,0,0,0,156,0.0,0
BRUE,100,0.10031367192951013,0,0,0,156,0.0,0
UCT,100,0.10031367192951013,0,0,0,156,0.0,0
KL-OLOP,316,0.10031367192951013,0,0,0,156,0.0,0
BRUE,316,0.10031367192951013,0,0,0,156,0.0,0
UCT,316,0.10031367192951013,0,0,0,156,0.0,0
KL-OLOP,1000,0.10031367192951013,0,0,0,156,0.0,0
BRUE,1000,0.10031367192951013,0,0,0,156,0.0,0
UCT,1000,0.10031367192951013,0,0,0,156,0.0,0
KL-OLOP,3162,0.10031367192951013,0,0,0,156,0.0,0
KL-OLOP,31622,0.17002352765328288,0,0,0,153,0.0,0
UCT,3162,0.10031367192951013,0,0,0,156,0.0,0
BRUE,3162,0.10031367192951013,0,0,0,156,0.0,0
BRUE,10000,0.10031367192951013,0,0,0,156,0.0,0
KL-OLOP,10000,0.10031367192951013,0,0,0,156,0.0,0
UCT,10000,0.10031367192951013,0,0,0,156,0.0,0
UCT,31622,0.10031367192951013,0,0,0,156,0.0,0
UCT,100000,0.14946443071859616,0,0,0,155,0.0,0
BRUE,31622,0.10031367192951013,0,0,0,156,0.0,0
KL-OLOP,10,0.680578420670203,0,0,0,157,0.8890643487532575,0
BRUE,10,0.680578420670203,0,0,0,157,0.8705652102520252,0
UCT,10,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,31,0.680578420670203,0,0,0,157,0.0,0
BRUE,31,0.680578420670203,0,0,0,157,0.0,0
UCT,31,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,100,0.680578420670203,0,0,0,157,0.0,0
BRUE,100,0.680578420670203,0,0,0,157,0.0,0
UCT,100,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,316,0.680578420670203,0,0,0,157,0.0,0
BRUE,316,0.680578420670203,0,0,0,157,0.0,0
UCT,316,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,1000,0.680578420670203,0,0,0,157,0.0,0
BRUE,100000,0.14946443071859616,0,0,0,155,0.0,0
UCT,1000,0.680578420670203,0,0,0,157,0.0,0
BRUE,1000,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,3162,0.680578420670203,0,0,0,157,0.0,0
BRUE,3162,0.680578420670203,0,0,0,157,0.0,0
UCT,3162,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,31622,0.17538470461630373,0,0,0,154,0.0,0
KL-OLOP,10000,0.680578420670203,0,0,0,157,0.0,0
UCT,10000,0.680578420670203,0,0,0,157,0.0,0
BRUE,10000,0.680578420670203,0,0,0,157,0.0,0
UCT,100000,0.10031367192951013,0,0,0,156,0.0,0
KL-OLOP,100000,0.05107967355501852,0,0,0,123,0.05107967355501852,0
BRUE,100000,0.10031367192951013,0,0,0,156,0.0,0
UCT,31622,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,100000,0.09985878349470534,0,0,0,118,0.0,0
KL-OLOP,10,0.06890912611375022,0,0,0,158,0.0,0
BRUE,10,0.06890912611375022,0,0,0,158,0.0,0
UCT,10,0.06890912611375022,0,0,0,158,0.06890912611375022,0
KL-OLOP,31,0.06890912611375022,0,0,0,158,0.0,0
BRUE,31,0.06890912611375022,0,0,0,158,0.16539790511326125,0
UCT,31,0.06890912611375022,0,0,0,158,0.0,0
KL-OLOP,100,0.06890912611375022,0,0,0,158,0.16539790511326125,0
BRUE,100,0.06890912611375022,0,0,0,158,0.0,0
UCT,100,0.06890912611375022,0,0,0,158,0.0,0
KL-OLOP,316,0.06890912611375022,0,0,0,158,0.0,0
BRUE,316,0.06890912611375022,0,0,0,158,0.0,0
UCT,316,0.06890912611375022,0,0,0,158,0.0,0
BRUE,31622,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,1000,0.06890912611375022,0,0,0,158,0.0,0
UCT,1000,0.06890912611375022,0,0,0,158,0.0,0
BRUE,1000,0.06890912611375022,0,0,0,158,0.0,0
KL-OLOP,3162,0.06890912611375022,0,0,0,158,0.0,0
BRUE,3162,0.06890912611375022,0,0,0,158,0.0,0
KL-OLOP,100000,0.0030635675077204105,0,0,0,121,0.0,0
UCT,3162,0.06890912611375022,0,0,0,158,0.0,0
KL-OLOP,31622,0.14946443071859616,0,0,0,155,0.0,0
UCT,10000,0.06890912611375022,0,0,0,158,0.0,0
BRUE,10000,0.06890912611375022,0,0,0,158,0.06890912611375022,0
KL-OLOP,10000,0.06890912611375022,0,0,0,158,0.0,0
UCT,31622,0.06890912611375022,0,0,0,158,0.0,0
KL-OLOP,100000,0.20723002066523666,0,0,0,124,0.0,0
UCT,100000,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,10,0.08794134206914639,0,0,0,159,0.0,0
BRUE,31622,0.06890912611375022,0,0,0,158,0.0,0
BRUE,10,0.08794134206914639,0,0,0,159,0.0,0
UCT,10,0.08794134206914639,0,0,0,159,0.0,0
KL-OLOP,31,0.08794134206914639,0,0,0,159,0.0,0
KL-OLOP,100000,0.13793752199308051,0,0,0,120,0.0,0
BRUE,31,0.08794134206914639,0,0,0,159,0.0,0
UCT,31,0.08794134206914639,0,0,0,159,0.0,0
KL-OLOP,100,0.08794134206914639,0,0,0,159,0.0,0
UCT,100,0.08794134206914639,0,0,0,159,0.0,0
BRUE,100,0.08794134206914639,0,0,0,159,0.0,0
KL-OLOP,316,0.08794134206914639,0,0,0,159,0.0,0
BRUE,316,0.08794134206914639,0,0,0,159,0.11994639178994437,0
UCT,316,0.08794134206914639,0,0,0,159,0.0,0
KL-OLOP,1000,0.08794134206914639,0,0,0,159,0.0,0
BRUE,1000,0.08794134206914639,0,0,0,159,0.14353449802113682,0
UCT,1000,0.08794134206914639,0,0,0,159,0.0,0
KL-OLOP,3162,0.08794134206914639,0,0,0,159,0.0,0
BRUE,3162,0.08794134206914639,0,0,0,159,0.0,0
UCT,3162,0.08794134206914639,0,0,0,159,0.0,0
KL-OLOP,31622,0.10031367192951013,0,0,0,156,0.0,0
UCT,10000,0.08794134206914639,0,0,0,159,0.0,0
BRUE,10000,0.08794134206914639,0,0,0,159,0.14353449802113682,0
KL-OLOP,10000,0.08794134206914639,0,0,0,159,0.0,0
BRUE,100000,0.680578420670203,0,0,0,157,0.0,0
UCT,31622,0.08794134206914639,0,0,0,159,0.0,0
UCT,100000,0.06890912611375022,0,0,0,158,0.0,0
KL-OLOP,10,0.5976504987678917,0,0,0,160,0.0,0
BRUE,10,0.5976504987678917,0,0,0,160,1.03844651401698,0
UCT,10,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,31,0.5976504987678917,0,0,0,160,0.0,0
BRUE,31,0.5976504987678917,0,0,0,160,0.0,0
UCT,31,0.5976504987678917,0,0,0,160,0.7455699899057333,0
KL-OLOP,100,0.5976504987678917,0,0,0,160,0.0,0
BRUE,31622,0.08794134206914639,0,0,0,159,0.0,0
BRUE,100,0.5976504987678917,0,0,0,160,0.0,0
UCT,100,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,316,0.5976504987678917,0,0,0,160,0.0,0
BRUE,316,0.5976504987678917,0,0,0,160,0.0,0
UCT,316,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,1000,0.5976504987678917,0,0,0,160,0.0,0
BRUE,1000,0.5976504987678917,0,0,0,160,0.0,0
UCT,1000,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,3162,0.5976504987678917,0,0,0,160,0.0,0
BRUE,3162,0.5976504987678917,0,0,0,160,0.0,0
UCT,3162,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,100000,0.8810565734775739,0,0,0,128,0.0,0
KL-OLOP,10000,0.5976504987678917,0,0,0,160,0.0,0
BRUE,10000,0.5976504987678917,0,0,0,160,0.0,0
UCT,10000,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,100000,0.1590763420061556,0,0,0,131,0.0,0
BRUE,100000,0.06890912611375022,0,0,0,158,0.06890912611375022,0
KL-OLOP,31622,0.680578420670203,0,0,0,157,0.0,0
KL-OLOP,100000,0.24228517989543352,0,0,0,127,0.0,0
KL-OLOP,10,0.3098002350253748,0,0,0,161,0.0,0
UCT,100000,0.08794134206914639,0,0,0,159,0.0,0
BRUE,10,0.3098002350253748,0,0,0,161,0.0,0
UCT,10,0.3098002350253748,0,0,0,161,0.0,0
KL-OLOP,31,0.3098002350253748,0,0,0,161,0.0,0
BRUE,31,0.3098002350253748,0,0,0,161,0.0,0
UCT,31,0.3098002350253748,0,0,0,161,0.0,0
KL-OLOP,100000,0.387598371487192,0,0,0,125,0.0,0
KL-OLOP,100,0.3098002350253748,0,0,0,161,0.0,0
BRUE,100,0.3098002350253748,0,0,0,161,0.0,0
UCT,100,0.3098002350253748,0,0,0,161,0.0,0
KL-OLOP,316,0.3098002350253748,0,0,0,161,0.0,0
BRUE,316,0.3098002350253748,0,0,0,161,0.0,0
UCT,316,0.3098002350253748,0,0,0,161,0.0,0
UCT,31622,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,1000,0.3098002350253748,0,0,0,161,0.0,0
BRUE,1000,0.3098002350253748,0,0,0,161,0.0,0
UCT,1000,0.3098002350253748,0,0,0,161,0.0,0
KL-OLOP,3162,0.3098002350253748,0,0,0,161,0.0,0
UCT,3162,0.3098002350253748,0,0,0,161,0.0,0
BRUE,3162,0.3098002350253748,0,0,0,161,0.0,0
UCT,10000,0.3098002350253748,0,0,0,161,0.0,0
BRUE,31622,0.5976504987678917,0,0,0,160,0.0,0
BRUE,10000,0.3098002350253748,0,0,0,161,0.0,0
KL-OLOP,10000,0.3098002350253748,0,0,0,161,0.0,0
UCT,31622,0.3098002350253748,0,0,0,161,0.0,0
BRUE,100000,0.08794134206914639,0,0,0,159,0.0,0
BRUE,31622,0.3098002350253748,0,0,0,161,0.0,0
KL-OLOP,10,0.08240098535449825,0,0,0,162,0.0,0
BRUE,10,0.08240098535449825,0,0,0,162,0.08240098535449825,0
UCT,10,0.08240098535449825,0,0,0,162,0.0,0
KL-OLOP,31,0.08240098535449825,0,0,0,162,0.0,0
BRUE,31,0.08240098535449825,0,0,0,162,0.08240098535449825,0
UCT,31,0.08240098535449825,0,0,0,162,0.0,0
KL-OLOP,100,0.08240098535449825,0,0,0,162,0.0,0
BRUE,100,0.08240098535449825,0,0,0,162,0.35991841615944464,0
UCT,100,0.08240098535449825,0,0,0,162,0.0,0
KL-OLOP,316,0.08240098535449825,0,0,0,162,0.0,0
BRUE,316,0.08240098535449825,0,0,0,162,0.35991841615944464,0
UCT,316,0.08240098535449825,0,0,0,162,0.0,0
UCT,100000,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,1000,0.08240098535449825,0,0,0,162,0.0,0
BRUE,1000,0.08240098535449825,0,0,0,162,0.08240098535449825,0
UCT,1000,0.08240098535449825,0,0,0,162,0.0,0
KL-OLOP,3162,0.08240098535449825,0,0,0,162,0.0,0
UCT,3162,0.08240098535449825,0,0,0,162,0.0,0
BRUE,3162,0.08240098535449825,0,0,0,162,0.0,0
UCT,10000,0.08240098535449825,0,0,0,162,0.0,0
KL-OLOP,31622,0.06890912611375022,0,0,0,158,0.0,0
BRUE,10000,0.08240098535449825,0,0,0,162,0.0,0
KL-OLOP,10000,0.08240098535449825,0,0,0,162,0.0,0
BRUE,100000,0.5976504987678917,0,0,0,160,0.0,0
UCT,31622,0.08240098535449825,0,0,0,162,0.0,0
UCT,100000,0.3098002350253748,0,0,0,161,0.0,0
KL-OLOP,10,0.00262213510369369,0,0,0,163,0.00262213510369369,0
BRUE,10,0.00262213510369369,0,0,0,163,0.09449245647535331,0
UCT,10,0.00262213510369369,0,0,0,163,0.09449245647535331,0
KL-OLOP,31,0.00262213510369369,0,0,0,163,0.00262213510369369,0
BRUE,31,0.00262213510369369,0,0,0,163,0.0,0
UCT,31,0.00262213510369369,0,0,0,163,0.34728712853573684,0
KL-OLOP,100,0.00262213510369369,0,0,0,163,0.00262213510369369,0
BRUE,31622,0.08240098535449825,0,0,0,162,0.0,0
BRUE,100,0.00262213510369369,0,0,0,163,0.0,0
UCT,100,0.00262213510369369,0,0,0,163,0.09449245647535331,0
KL-OLOP,316,0.00262213510369369,0,0,0,163,0.00262213510369369,0
BRUE,316,0.00262213510369369,0,0,0,163,0.00262213510369369,0
UCT,316,0.00262213510369369,0,0,0,163,0.0,0
KL-OLOP,1000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
BRUE,1000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
UCT,1000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
KL-OLOP,3162,0.00262213510369369,0,0,0,163,0.00262213510369369,0
BRUE,3162,0.00262213510369369,0,0,0,163,0.0,0
UCT,3162,0.00262213510369369,0,0,0,163,0.0,0
KL-OLOP,31622,0.5976504987678917,0,0,0,160,0.0,0
UCT,10000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
BRUE,10000,0.00262213510369369,0,0,0,163,0.0,0
KL-OLOP,10000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
BRUE,100000,0.3098002350253748,0,0,0,161,0.0,0
KL-OLOP,31622,0.08794134206914639,0,0,0,159,0.0,0
UCT,31622,0.00262213510369369,0,0,0,163,0.00262213510369369,0
UCT,100000,0.08240098535449825,0,0,0,162,0.0,0
KL-OLOP,10,0.4682478424742773,0,0,0,164,0.4682478424742773,0
BRUE,10,0.4682478424742773,0,0,0,164,0.4682478424742773,0
UCT,10,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,31,0.4682478424742773,0,0,0,164,0.4682478424742773,0
BRUE,31,0.4682478424742773,0,0,0,164,0.4682478424742773,0
UCT,31,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,100,0.4682478424742773,0,0,0,164,0.0,0
BRUE,100,0.4682478424742773,0,0,0,164,0.0,0
UCT,100,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,316,0.4682478424742773,0,0,0,164,0.0,0
BRUE,316,0.4682478424742773,0,0,0,164,0.0,0
UCT,316,0.4682478424742773,0,0,0,164,0.0,0
BRUE,31622,0.00262213510369369,0,0,0,163,0.00262213510369369,0
KL-OLOP,1000,0.4682478424742773,0,0,0,164,0.0,0
BRUE,1000,0.4682478424742773,0,0,0,164,0.0,0
UCT,1000,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,3162,0.4682478424742773,0,0,0,164,0.0,0
BRUE,3162,0.4682478424742773,0,0,0,164,0.0,0
UCT,3162,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,10000,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,31622,0.3098002350253748,0,0,0,161,0.0,0
UCT,10000,0.4682478424742773,0,0,0,164,0.0,0
BRUE,10000,0.4682478424742773,0,0,0,164,0.0,0
BRUE,100000,0.08240098535449825,0,0,0,162,0.0,0
UCT,100000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
UCT,31622,0.4682478424742773,0,0,0,164,0.0,0
BRUE,31622,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,10,0.4906874994113104,0,0,0,165,0.0,0
BRUE,10,0.4906874994113104,0,0,0,165,0.0,0
UCT,10,0.4906874994113104,0,0,0,165,0.0,0
KL-OLOP,31,0.4906874994113104,0,0,0,165,0.0,0
BRUE,31,0.4906874994113104,0,0,0,165,0.0,0
UCT,31,0.4906874994113104,0,0,0,165,0.0,0
KL-OLOP,100,0.4906874994113104,0,0,0,165,0.0,0
BRUE,100,0.4906874994113104,0,0,0,165,0.0,0
UCT,100,0.4906874994113104,0,0,0,165,0.0,0
KL-OLOP,316,0.4906874994113104,0,0,0,165,0.0,0
BRUE,316,0.4906874994113104,0,0,0,165,0.0,0
UCT,316,0.4906874994113104,0,0,0,165,0.0,0
KL-OLOP,1000,0.4906874994113104,0,0,0,165,0.0,0
BRUE,1000,0.4906874994113104,0,0,0,165,0.0,0
UCT,1000,0.4906874994113104,0,0,0,165,0.0,0
KL-OLOP,3162,0.4906874994113104,0,0,0,165,0.0,0
BRUE,3162,0.4906874994113104,0,0,0,165,0.0,0
UCT,3162,0.4906874994113104,0,0,0,165,0.0,0
BRUE,100000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
KL-OLOP,100000,0.03178857975026528,0,0,0,132,0.0,0
KL-OLOP,10000,0.4906874994113104,0,0,0,165,0.0,0
UCT,10000,0.4906874994113104,0,0,0,165,0.0,0
BRUE,10000,0.4906874994113104,0,0,0,165,0.0,0
UCT,100000,0.4682478424742773,0,0,0,164,0.0,0
UCT,31622,0.4906874994113104,0,0,0,165,0.0,0
KL-OLOP,100000,0.6769848914167804,0,0,0,140,0.0,0
KL-OLOP,10,0.13809937640751535,0,0,0,166,0.13809937640751535,0
BRUE,10,0.13809937640751535,0,0,0,166,0.0,0
UCT,10,0.13809937640751535,0,0,0,166,0.4151783280913577,0
KL-OLOP,31,0.13809937640751535,0,0,0,166,0.0,0
BRUE,31,0.13809937640751535,0,0,0,166,0.13809937640751535,0
KL-OLOP,100,0.13809937640751535,0,0,0,166,0.0,0
UCT,31,0.13809937640751535,0,0,0,166,0.0,0
BRUE,100,0.13809937640751535,0,0,0,166,0.13809937640751535,0
UCT,100,0.13809937640751535,0,0,0,166,0.13809937640751535,0
KL-OLOP,316,0.13809937640751535,0,0,0,166,0.0,0
BRUE,316,0.13809937640751535,0,0,0,166,0.0,0
UCT,316,0.13809937640751535,0,0,0,166,0.0,0
KL-OLOP,1000,0.13809937640751535,0,0,0,166,0.13809937640751535,0
BRUE,31622,0.4906874994113104,0,0,0,165,0.0,0
BRUE,1000,0.13809937640751535,0,0,0,166,0.0,0
UCT,1000,0.13809937640751535,0,0,0,166,0.0,0
BRUE,3162,0.13809937640751535,0,0,0,166,0.0,0
KL-OLOP,3162,0.13809937640751535,0,0,0,166,0.0,0
UCT,3162,0.13809937640751535,0,0,0,166,0.0,0
BRUE,10000,0.13809937640751535,0,0,0,166,0.13809937640751535,0
KL-OLOP,100000,0.050910578608475365,0,0,0,126,0.050910578608475365,0
KL-OLOP,10000,0.13809937640751535,0,0,0,166,0.13809937640751535,0
KL-OLOP,100000,0.024885541234079156,0,0,0,129,0.0,0
BRUE,100000,0.4682478424742773,0,0,0,164,0.0,0
UCT,10000,0.13809937640751535,0,0,0,166,0.0,0
KL-OLOP,31622,0.08240098535449825,0,0,0,162,0.0,0
UCT,31622,0.13809937640751535,0,0,0,166,0.0,0
KL-OLOP,10,0.7723164637820665,0,0,0,167,0.0,0
BRUE,10,0.7723164637820665,0,0,0,167,0.0,0
UCT,10,0.7723164637820665,0,0,0,167,0.0,0
KL-OLOP,31,0.7723164637820665,0,0,0,167,0.0,0
BRUE,31,0.7723164637820665,0,0,0,167,0.0,0
UCT,31,0.7723164637820665,0,0,0,167,0.0,0
KL-OLOP,100,0.7723164637820665,0,0,0,167,0.0,0
BRUE,100,0.7723164637820665,0,0,0,167,0.0,0
UCT,100,0.7723164637820665,0,0,0,167,0.0,0
KL-OLOP,316,0.7723164637820665,0,0,0,167,0.0,0
BRUE,316,0.7723164637820665,0,0,0,167,0.0,0
UCT,316,0.7723164637820665,0,0,0,167,0.0,0
KL-OLOP,1000,0.7723164637820665,0,0,0,167,0.0,0
UCT,100000,0.4906874994113104,0,0,0,165,0.0,0
BRUE,1000,0.7723164637820665,0,0,0,167,0.0,0
UCT,1000,0.7723164637820665,0,0,0,167,0.0,0
BRUE,31622,0.13809937640751535,0,0,0,166,0.13809937640751535,0
KL-OLOP,3162,0.7723164637820665,0,0,0,167,0.0,0
BRUE,3162,0.7723164637820665,0,0,0,167,0.0,0
UCT,3162,0.7723164637820665,0,0,0,167,0.0,0
UCT,10000,0.7723164637820665,0,0,0,167,0.0,0
KL-OLOP,10000,0.7723164637820665,0,0,0,167,0.0,0
BRUE,10000,0.7723164637820665,0,0,0,167,0.0,0
KL-OLOP,31622,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,31622,0.00262213510369369,0,0,0,163,0.00262213510369369,0
KL-OLOP,100000,0.19264113513903913,0,0,0,136,0.0,0
BRUE,100000,0.4906874994113104,0,0,0,165,0.0,0
UCT,100000,0.13809937640751535,0,0,0,166,0.0,0
KL-OLOP,10,0.36078268575167693,0,0,0,168,0.0,0
BRUE,10,0.36078268575167693,0,0,0,168,0.0,0
UCT,10,0.36078268575167693,0,0,0,168,0.0,0
KL-OLOP,31,0.36078268575167693,0,0,0,168,0.0,0
BRUE,31,0.36078268575167693,0,0,0,168,0.0,0
UCT,31,0.36078268575167693,0,0,0,168,0.0,0
KL-OLOP,100,0.36078268575167693,0,0,0,168,0.0,0
UCT,31622,0.7723164637820665,0,0,0,167,0.0,0
BRUE,100,0.36078268575167693,0,0,0,168,0.0,0
UCT,100,0.36078268575167693,0,0,0,168,0.0,0
KL-OLOP,316,0.36078268575167693,0,0,0,168,0.0,0
BRUE,316,0.36078268575167693,0,0,0,168,0.0,0
UCT,316,0.36078268575167693,0,0,0,168,0.0,0
KL-OLOP,1000,0.36078268575167693,0,0,0,168,0.0,0
BRUE,1000,0.36078268575167693,0,0,0,168,0.0,0
UCT,1000,0.36078268575167693,0,0,0,168,0.0,0
KL-OLOP,3162,0.36078268575167693,0,0,0,168,0.0,0
BRUE,3162,0.36078268575167693,0,0,0,168,0.0,0
UCT,3162,0.36078268575167693,0,0,0,168,0.0,0
BRUE,31622,0.7723164637820665,0,0,0,167,0.0,0
UCT,10000,0.36078268575167693,0,0,0,168,0.0,0
BRUE,10000,0.36078268575167693,0,0,0,168,0.0,0
KL-OLOP,10000,0.36078268575167693,0,0,0,168,0.0,0
UCT,100000,0.7723164637820665,0,0,0,167,0.0,0
UCT,31622,0.36078268575167693,0,0,0,168,0.0,0
KL-OLOP,31622,0.4906874994113104,0,0,0,165,0.0,0
BRUE,100000,0.13809937640751535,0,0,0,166,0.0,0
KL-OLOP,10,0.015382458140051014,0,0,0,169,0.015382458140051014,0
BRUE,31622,0.36078268575167693,0,0,0,168,0.0,0
BRUE,10,0.015382458140051014,0,0,0,169,0.0,0
UCT,10,0.015382458140051014,0,0,0,169,0.7996973070489475,0
KL-OLOP,31,0.015382458140051014,0,0,0,169,0.015382458140051014,0
BRUE,31,0.015382458140051014,0,0,0,169,0.015382458140051014,0
UCT,31,0.015382458140051014,0,0,0,169,0.015382458140051014,0
KL-OLOP,100,0.015382458140051014,0,0,0,169,0.0,0
BRUE,100,0.015382458140051014,0,0,0,169,0.015382458140051014,0
UCT,100,0.015382458140051014,0,0,0,169,0.0,0
KL-OLOP,316,0.015382458140051014,0,0,0,169,0.0,0
BRUE,316,0.015382458140051014,0,0,0,169,0.0,0
UCT,316,0.015382458140051014,0,0,0,169,0.0,0
KL-OLOP,1000,0.015382458140051014,0,0,0,169,0.0,0
BRUE,1000,0.015382458140051014,0,0,0,169,0.0,0
UCT,1000,0.015382458140051014,0,0,0,169,0.0,0
KL-OLOP,3162,0.015382458140051014,0,0,0,169,0.0,0
BRUE,3162,0.015382458140051014,0,0,0,169,0.0,0
UCT,3162,0.015382458140051014,0,0,0,169,0.0,0
KL-OLOP,100000,0.4280283373818836,0,0,0,138,0.0,0
BRUE,10000,0.015382458140051014,0,0,0,169,0.0,0
UCT,10000,0.015382458140051014,0,0,0,169,0.0,0
KL-OLOP,10000,0.015382458140051014,0,0,0,169,0.0,0
UCT,100000,0.36078268575167693,0,0,0,168,0.0,0
BRUE,100000,0.7723164637820665,0,0,0,167,0.0,0
UCT,31622,0.015382458140051014,0,0,0,169,0.0,0
KL-OLOP,100000,0.026334549579398736,0,0,0,130,0.026334549579398736,0
KL-OLOP,10,0.08225249681212876,0,0,0,170,0.08225249681212876,0
BRUE,10,0.08225249681212876,0,0,0,170,0.0,0
UCT,10,0.08225249681212876,0,0,0,170,0.08225249681212876,0
KL-OLOP,31,0.08225249681212876,0,0,0,170,0.08225249681212876,0
BRUE,31,0.08225249681212876,0,0,0,170,0.0,0
UCT,31,0.08225249681212876,0,0,0,170,0.08225249681212876,0
KL-OLOP,100,0.08225249681212876,0,0,0,170,0.08225249681212876,0
BRUE,100,0.08225249681212876,0,0,0,170,0.08225249681212876,0
UCT,100,0.08225249681212876,0,0,0,170,0.0,0
KL-OLOP,316,0.08225249681212876,0,0,0,170,0.08225249681212876,0
BRUE,31622,0.015382458140051014,0,0,0,169,0.0,0
BRUE,316,0.08225249681212876,0,0,0,170,0.08225249681212876,0
UCT,316,0.08225249681212876,0,0,0,170,0.0,0
KL-OLOP,1000,0.08225249681212876,0,0,0,170,0.0,0
BRUE,1000,0.08225249681212876,0,0,0,170,0.08225249681212876,0
UCT,1000,0.08225249681212876,0,0,0,170,0.08225249681212876,0
KL-OLOP,3162,0.08225249681212876,0,0,0,170,0.0,0
UCT,3162,0.08225249681212876,0,0,0,170,0.08225249681212876,0
BRUE,3162,0.08225249681212876,0,0,0,170,0.0,0
BRUE,10000,0.08225249681212876,0,0,0,170,0.0,0
KL-OLOP,10000,0.08225249681212876,0,0,0,170,0.08225249681212876,0
UCT,10000,0.08225249681212876,0,0,0,170,0.08225249681212876,0
KL-OLOP,31622,0.7723164637820665,0,0,0,167,0.0,0
KL-OLOP,100000,0.22189126966860862,0,0,0,133,0.0,0
BRUE,100000,0.36078268575167693,0,0,0,168,0.0,0
UCT,100000,0.015382458140051014,0,0,0,169,0.0,0
KL-OLOP,31622,0.13809937640751535,0,0,0,166,0.13809937640751535,0
UCT,31622,0.08225249681212876,0,0,0,170,0.08225249681212876,0
KL-OLOP,10,0.009664674332760192,0,0,0,171,0.009664674332760192,0
BRUE,10,0.009664674332760192,0,0,0,171,0.0,0
UCT,10,0.009664674332760192,0,0,0,171,0.009664674332760192,0
KL-OLOP,31,0.009664674332760192,0,0,0,171,0.0,0
BRUE,31,0.009664674332760192,0,0,0,171,0.0,0
UCT,31,0.009664674332760192,0,0,0,171,0.0,0
KL-OLOP,100,0.009664674332760192,0,0,0,171,0.0,0
BRUE,100,0.009664674332760192,0,0,0,171,0.009664674332760192,0
UCT,100,0.009664674332760192,0,0,0,171,0.0,0
KL-OLOP,316,0.009664674332760192,0,0,0,171,0.0,0
BRUE,316,0.009664674332760192,0,0,0,171,0.0,0
UCT,316,0.009664674332760192,0,0,0,171,0.0,0
KL-OLOP,1000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
BRUE,1000,0.009664674332760192,0,0,0,171,0.08582017410007658,0
UCT,1000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
KL-OLOP,3162,0.009664674332760192,0,0,0,171,0.009664674332760192,0
BRUE,3162,0.009664674332760192,0,0,0,171,0.009664674332760192,0
BRUE,31622,0.08225249681212876,0,0,0,170,0.08225249681212876,0
UCT,3162,0.009664674332760192,0,0,0,171,0.009664674332760192,0
BRUE,10000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
KL-OLOP,10000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
UCT,10000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
KL-OLOP,31622,0.36078268575167693,0,0,0,168,0.0,0
BRUE,100000,0.015382458140051014,0,0,0,169,0.0,0
UCT,100000,0.08225249681212876,0,0,0,170,0.08225249681212876,0
UCT,31622,0.009664674332760192,0,0,0,171,0.009664674332760192,0
BRUE,31622,0.009664674332760192,0,0,0,171,0.009664674332760192,0
KL-OLOP,10,0.143281137912606,0,0,0,172,0.0,0
BRUE,10,0.143281137912606,0,0,0,172,0.143281137912606,0
UCT,10,0.143281137912606,0,0,0,172,0.143281137912606,0
KL-OLOP,31,0.143281137912606,0,0,0,172,0.0,0
BRUE,31,0.143281137912606,0,0,0,172,0.0,0
UCT,31,0.143281137912606,0,0,0,172,0.0,0
KL-OLOP,100,0.143281137912606,0,0,0,172,0.0,0
BRUE,100,0.143281137912606,0,0,0,172,0.0,0
UCT,100,0.143281137912606,0,0,0,172,0.0,0
KL-OLOP,316,0.143281137912606,0,0,0,172,0.0,0
BRUE,316,0.143281137912606,0,0,0,172,0.0,0
UCT,316,0.143281137912606,0,0,0,172,0.0,0
KL-OLOP,1000,0.143281137912606,0,0,0,172,0.0,0
BRUE,1000,0.143281137912606,0,0,0,172,0.0,0
UCT,1000,0.143281137912606,0,0,0,172,0.0,0
KL-OLOP,3162,0.143281137912606,0,0,0,172,0.0,0
BRUE,3162,0.143281137912606,0,0,0,172,0.0,0
UCT,3162,0.143281137912606,0,0,0,172,0.0,0
KL-OLOP,100000,0.478826117648429,0,0,0,135,0.0,0
BRUE,10000,0.143281137912606,0,0,0,172,0.0,0
BRUE,100000,0.08225249681212876,0,0,0,170,0.0,0
KL-OLOP,10000,0.143281137912606,0,0,0,172,0.0,0
UCT,10000,0.143281137912606,0,0,0,172,0.0,0
UCT,100000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
KL-OLOP,31622,0.015382458140051014,0,0,0,169,0.0,0
UCT,31622,0.143281137912606,0,0,0,172,0.0,0
KL-OLOP,100000,0.17828085791726833,0,0,0,137,0.0,0
KL-OLOP,10,0.07926975803850356,0,0,0,173,0.07926975803850356,0
BRUE,10,0.07926975803850356,0,0,0,173,0.07926975803850356,0
UCT,10,0.07926975803850356,0,0,0,173,0.0,0
KL-OLOP,31,0.07926975803850356,0,0,0,173,0.07926975803850356,0
BRUE,31,0.07926975803850356,0,0,0,173,0.07926975803850356,0
UCT,31,0.07926975803850356,0,0,0,173,0.0,0
KL-OLOP,100,0.07926975803850356,0,0,0,173,0.07926975803850356,0
BRUE,31622,0.143281137912606,0,0,0,172,0.0,0
BRUE,100,0.07926975803850356,0,0,0,173,0.0,0
UCT,100,0.07926975803850356,0,0,0,173,0.07926975803850356,0
KL-OLOP,316,0.07926975803850356,0,0,0,173,0.07926975803850356,0
BRUE,316,0.07926975803850356,0,0,0,173,0.0,0
UCT,316,0.07926975803850356,0,0,0,173,0.07926975803850356,0
KL-OLOP,1000,0.07926975803850356,0,0,0,173,0.07926975803850356,0
BRUE,1000,0.07926975803850356,0,0,0,173,0.0,0
UCT,1000,0.07926975803850356,0,0,0,173,0.0,0
KL-OLOP,3162,0.07926975803850356,0,0,0,173,0.0,0
BRUE,100000,0.009664674332760192,0,0,0,171,0.08582017410007658,0
BRUE,3162,0.07926975803850356,0,0,0,173,0.07926975803850356,0
UCT,3162,0.07926975803850356,0,0,0,173,0.07926975803850356,0
BRUE,10000,0.07926975803850356,0,0,0,173,0.07926975803850356,0
UCT,10000,0.07926975803850356,0,0,0,173,0.0,0
KL-OLOP,10000,0.07926975803850356,0,0,0,173,0.0,0
KL-OLOP,31622,0.08225249681212876,0,0,0,170,0.08225249681212876,0
UCT,100000,0.143281137912606,0,0,0,172,0.0,0
KL-OLOP,100000,0.24445482268956242,0,0,0,134,0.0,0
UCT,31622,0.07926975803850356,0,0,0,173,0.07926975803850356,0
KL-OLOP,10,0.7814379604674955,0,0,0,174,0.0,0
BRUE,10,0.7814379604674955,0,0,0,174,0.0,0
UCT,10,0.7814379604674955,0,0,0,174,0.0,0
KL-OLOP,31,0.7814379604674955,0,0,0,174,0.0,0
BRUE,31,0.7814379604674955,0,0,0,174,0.0,0
UCT,31,0.7814379604674955,0,0,0,174,0.0,0
KL-OLOP,100,0.7814379604674955,0,0,0,174,0.0,0
BRUE,100,0.7814379604674955,0,0,0,174,0.0,0
UCT,100,0.7814379604674955,0,0,0,174,0.0,0
KL-OLOP,316,0.7814379604674955,0,0,0,174,0.0,0
BRUE,316,0.7814379604674955,0,0,0,174,0.0,0
UCT,316,0.7814379604674955,0,0,0,174,0.0,0
KL-OLOP,1000,0.7814379604674955,0,0,0,174,0.0,0
BRUE,1000,0.7814379604674955,0,0,0,174,0.0,0
UCT,1000,0.7814379604674955,0,0,0,174,0.0,0
BRUE,31622,0.07926975803850356,0,0,0,173,0.07926975803850356,0
KL-OLOP,3162,0.7814379604674955,0,0,0,174,0.0,0
BRUE,3162,0.7814379604674955,0,0,0,174,0.0,0
UCT,3162,0.7814379604674955,0,0,0,174,0.0,0
KL-OLOP,10000,0.7814379604674955,0,0,0,174,0.0,0
KL-OLOP,31622,0.009664674332760192,0,0,0,171,0.009664674332760192,0
UCT,10000,0.7814379604674955,0,0,0,174,0.0,0
BRUE,10000,0.7814379604674955,0,0,0,174,0.0,0
BRUE,100000,0.143281137912606,0,0,0,172,0.0,0
UCT,100000,0.07926975803850356,0,0,0,173,0.0,0
KL-OLOP,10,0.3716700007368967,0,0,0,175,0.0,0
BRUE,10,0.3716700007368967,0,0,0,175,0.48811058007985997,0
UCT,10,0.3716700007368967,0,0,0,175,0.0,0
UCT,31622,0.7814379604674955,0,0,0,174,0.0,0
KL-OLOP,31,0.3716700007368967,0,0,0,175,0.0,0
BRUE,31,0.3716700007368967,0,0,0,175,0.0,0
UCT,31,0.3716700007368967,0,0,0,175,0.0,0
KL-OLOP,100,0.3716700007368967,0,0,0,175,0.0,0
BRUE,100,0.3716700007368967,0,0,0,175,0.0,0
UCT,100,0.3716700007368967,0,0,0,175,0.3716700007368967,0
KL-OLOP,316,0.3716700007368967,0,0,0,175,0.0,0
BRUE,316,0.3716700007368967,0,0,0,175,0.3716700007368967,0
UCT,316,0.3716700007368967,0,0,0,175,0.0,0
KL-OLOP,1000,0.3716700007368967,0,0,0,175,0.0,0
BRUE,1000,0.3716700007368967,0,0,0,175,0.0,0
UCT,1000,0.3716700007368967,0,0,0,175,0.0,0
KL-OLOP,3162,0.3716700007368967,0,0,0,175,0.0,0
BRUE,31622,0.7814379604674955,0,0,0,174,0.0,0
UCT,3162,0.3716700007368967,0,0,0,175,0.0,0
BRUE,3162,0.3716700007368967,0,0,0,175,0.0,0
KL-OLOP,100000,0.6040838806012738,0,0,0,143,0.0,0
BRUE,10000,0.3716700007368967,0,0,0,175,0.0,0
UCT,10000,0.3716700007368967,0,0,0,175,0.0,0
KL-OLOP,10000,0.3716700007368967,0,0,0,175,0.0,0
BRUE,100000,0.07926975803850356,0,0,0,173,0.0,0
UCT,100000,0.7814379604674955,0,0,0,174,0.0,0
UCT,31622,0.3716700007368967,0,0,0,175,0.0,0
BRUE,31622,0.3716700007368967,0,0,0,175,0.0,0
KL-OLOP,10,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
BRUE,10,0.0007654808951840231,0,0,0,176,0.0,0
UCT,10,0.0007654808951840231,0,0,0,176,0.0,0
KL-OLOP,31,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
BRUE,31,0.0007654808951840231,0,0,0,176,0.0,0
UCT,31,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
KL-OLOP,100,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
BRUE,100,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
UCT,100,0.0007654808951840231,0,0,0,176,0.0,0
KL-OLOP,316,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
KL-OLOP,31622,0.143281137912606,0,0,0,172,0.0,0
BRUE,316,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
UCT,316,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
KL-OLOP,1000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
BRUE,1000,0.0007654808951840231,0,0,0,176,0.0,0
UCT,1000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
KL-OLOP,3162,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
BRUE,3162,0.0007654808951840231,0,0,0,176,0.0,0
UCT,3162,0.0007654808951840231,0,0,0,176,0.0,0
BRUE,10000,0.0007654808951840231,0,0,0,176,0.0,0
KL-OLOP,10000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
UCT,10000,0.0007654808951840231,0,0,0,176,0.0,0
BRUE,100000,0.7814379604674955,0,0,0,174,0.0,0
UCT,31622,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
UCT,100000,0.3716700007368967,0,0,0,175,0.0,0
KL-OLOP,100000,0.10519714525550095,0,0,0,139,0.0,0
KL-OLOP,10,0.0918974850462082,0,0,0,177,0.30818268974644103,0
BRUE,10,0.0918974850462082,0,0,0,177,0.40137614534048716,0
UCT,10,0.0918974850462082,0,0,0,177,0.1601858289272433,0
KL-OLOP,31,0.0918974850462082,0,0,0,177,0.0,0
BRUE,31,0.0918974850462082,0,0,0,177,0.0918974850462082,0
BRUE,31622,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
UCT,31,0.0918974850462082,0,0,0,177,0.0,0
BRUE,100,0.0918974850462082,0,0,0,177,0.0,0
UCT,100,0.0918974850462082,0,0,0,177,0.0918974850462082,0
KL-OLOP,100,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,316,0.0918974850462082,0,0,0,177,0.0,0
BRUE,316,0.0918974850462082,0,0,0,177,0.30818268974644103,0
UCT,316,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,1000,0.0918974850462082,0,0,0,177,0.0,0
BRUE,1000,0.0918974850462082,0,0,0,177,0.0,0
UCT,1000,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,31622,0.07926975803850356,0,0,0,173,0.07926975803850356,0
KL-OLOP,3162,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,31622,0.7814379604674955,0,0,0,174,0.0,0
BRUE,3162,0.0918974850462082,0,0,0,177,0.0,0
UCT,3162,0.0918974850462082,0,0,0,177,0.0,0
UCT,10000,0.0918974850462082,0,0,0,177,0.0,0
BRUE,10000,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,10000,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,100000,0.025818708937030976,0,0,0,146,0.0,0
BRUE,100000,0.3716700007368967,0,0,0,175,0.0,0
UCT,31622,0.0918974850462082,0,0,0,177,0.0,0
UCT,100000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
KL-OLOP,10,0.16062833405009647,0,0,0,178,0.0,0
BRUE,10,0.16062833405009647,0,0,0,178,0.16062833405009647,0
UCT,10,0.16062833405009647,0,0,0,178,0.0,0
KL-OLOP,31,0.16062833405009647,0,0,0,178,0.0,0
BRUE,31,0.16062833405009647,0,0,0,178,0.0,0
UCT,31,0.16062833405009647,0,0,0,178,0.16062833405009647,0
KL-OLOP,100,0.16062833405009647,0,0,0,178,0.0,0
BRUE,100,0.16062833405009647,0,0,0,178,0.16062833405009647,0
UCT,100,0.16062833405009647,0,0,0,178,0.0,0
BRUE,31622,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,316,0.16062833405009647,0,0,0,178,0.0,0
BRUE,316,0.16062833405009647,0,0,0,178,0.0,0
UCT,316,0.16062833405009647,0,0,0,178,0.0,0
KL-OLOP,1000,0.16062833405009647,0,0,0,178,0.0,0
BRUE,1000,0.16062833405009647,0,0,0,178,0.0,0
UCT,1000,0.16062833405009647,0,0,0,178,0.0,0
KL-OLOP,3162,0.16062833405009647,0,0,0,178,0.0,0
BRUE,3162,0.16062833405009647,0,0,0,178,0.0,0
UCT,3162,0.16062833405009647,0,0,0,178,0.0,0
KL-OLOP,10000,0.16062833405009647,0,0,0,178,0.0,0
BRUE,10000,0.16062833405009647,0,0,0,178,0.0,0
UCT,10000,0.16062833405009647,0,0,0,178,0.0,0
KL-OLOP,31622,0.3716700007368967,0,0,0,175,0.0,0
BRUE,100000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
UCT,100000,0.0918974850462082,0,0,0,177,0.0,0
UCT,31622,0.16062833405009647,0,0,0,178,0.0,0
BRUE,31622,0.16062833405009647,0,0,0,178,0.0,0
BRUE,100000,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,10,0.598283510832851,0,0,0,179,0.0,0
BRUE,10,0.598283510832851,0,0,0,179,0.0,0
UCT,10,0.598283510832851,0,0,0,179,0.9321238617266714,0
KL-OLOP,31,0.598283510832851,0,0,0,179,0.0,0
BRUE,31,0.598283510832851,0,0,0,179,0.0,0
UCT,31,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,100,0.598283510832851,0,0,0,179,0.0,0
BRUE,100,0.598283510832851,0,0,0,179,0.598283510832851,0
UCT,100,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,316,0.598283510832851,0,0,0,179,0.0,0
BRUE,316,0.598283510832851,0,0,0,179,0.0,0
UCT,316,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,1000,0.598283510832851,0,0,0,179,0.0,0
BRUE,1000,0.598283510832851,0,0,0,179,0.0,0
UCT,1000,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,3162,0.598283510832851,0,0,0,179,0.0,0
BRUE,3162,0.598283510832851,0,0,0,179,0.0,0
UCT,3162,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,100000,0.01264394810767877,0,0,0,141,0.01264394810767877,0
BRUE,10000,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,10000,0.598283510832851,0,0,0,179,0.0,0
UCT,10000,0.598283510832851,0,0,0,179,0.0,0
UCT,100000,0.16062833405009647,0,0,0,178,0.0,0
KL-OLOP,31622,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
KL-OLOP,100000,0.6057460671755439,0,0,0,149,0.0,0
UCT,31622,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,10,0.08219880559885362,0,0,0,180,0.0,0
BRUE,10,0.08219880559885362,0,0,0,180,0.08219880559885362,0
UCT,10,0.08219880559885362,0,0,0,180,0.2840459360142835,0
KL-OLOP,31,0.08219880559885362,0,0,0,180,0.0,0
BRUE,31,0.08219880559885362,0,0,0,180,0.0,0
UCT,31,0.08219880559885362,0,0,0,180,0.24216167365842467,0
KL-OLOP,100,0.08219880559885362,0,0,0,180,0.0,0
BRUE,100,0.08219880559885362,0,0,0,180,0.2840459360142835,0
UCT,100,0.08219880559885362,0,0,0,180,0.08219880559885362,0
KL-OLOP,316,0.08219880559885362,0,0,0,180,0.0,0
BRUE,316,0.08219880559885362,0,0,0,180,0.0,0
UCT,316,0.08219880559885362,0,0,0,180,0.0,0
KL-OLOP,1000,0.08219880559885362,0,0,0,180,0.0,0
BRUE,1000,0.08219880559885362,0,0,0,180,0.0,0
UCT,1000,0.08219880559885362,0,0,0,180,0.08219880559885362,0
KL-OLOP,3162,0.08219880559885362,0,0,0,180,0.0,0
UCT,3162,0.08219880559885362,0,0,0,180,0.0,0
BRUE,3162,0.08219880559885362,0,0,0,180,0.08219880559885362,0
BRUE,31622,0.598283510832851,0,0,0,179,0.0,0
UCT,10000,0.08219880559885362,0,0,0,180,0.0,0
BRUE,10000,0.08219880559885362,0,0,0,180,0.08219880559885362,0
KL-OLOP,10000,0.08219880559885362,0,0,0,180,0.0,0
BRUE,100000,0.16062833405009647,0,0,0,178,0.0,0
UCT,31622,0.08219880559885362,0,0,0,180,0.0,0
UCT,100000,0.598283510832851,0,0,0,179,0.0,0
BRUE,31622,0.08219880559885362,0,0,0,180,0.0,0
KL-OLOP,31622,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,10,0.2220513334064198,0,0,0,181,0.2220513334064198,0
BRUE,10,0.2220513334064198,0,0,0,181,0.0,0
UCT,10,0.2220513334064198,0,0,0,181,0.0,0
KL-OLOP,31,0.2220513334064198,0,0,0,181,0.23555613240229878,0
BRUE,31,0.2220513334064198,0,0,0,181,0.2220513334064198,0
UCT,31,0.2220513334064198,0,0,0,181,0.0,0
KL-OLOP,100,0.2220513334064198,0,0,0,181,0.23555613240229878,0
BRUE,100,0.2220513334064198,0,0,0,181,0.23555613240229878,0
UCT,100,0.2220513334064198,0,0,0,181,0.23555613240229878,0
KL-OLOP,316,0.2220513334064198,0,0,0,181,0.23555613240229878,0
BRUE,316,0.2220513334064198,0,0,0,181,0.0,0
UCT,316,0.2220513334064198,0,0,0,181,0.2220513334064198,0
KL-OLOP,100000,0.2962450398600547,0,0,0,142,0.0,0
KL-OLOP,1000,0.2220513334064198,0,0,0,181,0.2220513334064198,0
BRUE,1000,0.2220513334064198,0,0,0,181,0.0,0
UCT,1000,0.2220513334064198,0,0,0,181,0.23555613240229878,0
KL-OLOP,3162,0.2220513334064198,0,0,0,181,0.2220513334064198,0
UCT,3162,0.2220513334064198,0,0,0,181,0.2220513334064198,0
BRUE,3162,0.2220513334064198,0,0,0,181,0.0,0
KL-OLOP,10000,0.2220513334064198,0,0,0,181,0.23555613240229878,0
UCT,100000,0.08219880559885362,0,0,0,180,0.0,0
BRUE,10000,0.2220513334064198,0,0,0,181,0.0,0
UCT,10000,0.2220513334064198,0,0,0,181,0.0,0
BRUE,100000,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,31622,0.16062833405009647,0,0,0,178,0.0,0
UCT,31622,0.2220513334064198,0,0,0,181,0.0,0
KL-OLOP,100000,0.5512534935152038,0,0,0,150,0.0,0
KL-OLOP,10,0.34721290174712793,0,0,0,182,0.0,0
BRUE,10,0.34721290174712793,0,0,0,182,0.0,0
UCT,10,0.34721290174712793,0,0,0,182,0.0,0
KL-OLOP,31,0.34721290174712793,0,0,0,182,0.0,0
BRUE,31,0.34721290174712793,0,0,0,182,0.34721290174712793,0
UCT,31,0.34721290174712793,0,0,0,182,0.0,0
KL-OLOP,100,0.34721290174712793,0,0,0,182,0.0,0
BRUE,100,0.34721290174712793,0,0,0,182,0.34721290174712793,0
UCT,100,0.34721290174712793,0,0,0,182,0.34721290174712793,0
KL-OLOP,316,0.34721290174712793,0,0,0,182,0.0,0
BRUE,31622,0.2220513334064198,0,0,0,181,0.22225246449884395,0
BRUE,316,0.34721290174712793,0,0,0,182,0.0,0
UCT,316,0.34721290174712793,0,0,0,182,0.0,0
KL-OLOP,1000,0.34721290174712793,0,0,0,182,0.0,0
BRUE,1000,0.34721290174712793,0,0,0,182,0.0,0
UCT,1000,0.34721290174712793,0,0,0,182,0.0,0
KL-OLOP,3162,0.34721290174712793,0,0,0,182,0.0,0
BRUE,3162,0.34721290174712793,0,0,0,182,0.0,0
UCT,3162,0.34721290174712793,0,0,0,182,0.0,0
BRUE,100000,0.08219880559885362,0,0,0,180,0.0,0
UCT,10000,0.34721290174712793,0,0,0,182,0.0,0
BRUE,10000,0.34721290174712793,0,0,0,182,0.0,0
KL-OLOP,31622,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,100000,0.13659635362329814,0,0,0,147,0.0,0
KL-OLOP,10000,0.34721290174712793,0,0,0,182,0.0,0
UCT,31622,0.34721290174712793,0,0,0,182,0.0,0
UCT,100000,0.2220513334064198,0,0,0,181,0.0,0
KL-OLOP,10,0.5763881820807244,0,0,0,183,0.0,0
BRUE,10,0.5763881820807244,0,0,0,183,0.0,0
UCT,10,0.5763881820807244,0,0,0,183,0.5763881820807244,0
KL-OLOP,31,0.5763881820807244,0,0,0,183,0.0,0
BRUE,31,0.5763881820807244,0,0,0,183,0.0,0
UCT,31,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,100,0.5763881820807244,0,0,0,183,0.0,0
BRUE,100,0.5763881820807244,0,0,0,183,0.0,0
BRUE,31622,0.34721290174712793,0,0,0,182,0.0,0
UCT,100,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,316,0.5763881820807244,0,0,0,183,0.0,0
BRUE,316,0.5763881820807244,0,0,0,183,0.0,0
UCT,316,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,1000,0.5763881820807244,0,0,0,183,0.0,0
BRUE,1000,0.5763881820807244,0,0,0,183,0.0,0
UCT,1000,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,3162,0.5763881820807244,0,0,0,183,0.0,0
UCT,3162,0.5763881820807244,0,0,0,183,0.0,0
BRUE,3162,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,100000,0.5976504987678917,0,0,0,160,0.0,0
KL-OLOP,10000,0.5763881820807244,0,0,0,183,0.0,0
UCT,10000,0.5763881820807244,0,0,0,183,0.0,0
BRUE,10000,0.5763881820807244,0,0,0,183,0.0,0
BRUE,100000,0.2220513334064198,0,0,0,181,0.0,0
UCT,100000,0.34721290174712793,0,0,0,182,0.0,0
UCT,31622,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,10,0.7151841285334282,0,0,0,184,0.0,0
BRUE,10,0.7151841285334282,0,0,0,184,0.0,0
UCT,10,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,31,0.7151841285334282,0,0,0,184,0.0,0
BRUE,31,0.7151841285334282,0,0,0,184,0.0,0
UCT,31,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,100,0.7151841285334282,0,0,0,184,0.0,0
BRUE,100,0.7151841285334282,0,0,0,184,0.0,0
UCT,100,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,316,0.7151841285334282,0,0,0,184,0.0,0
BRUE,316,0.7151841285334282,0,0,0,184,0.0,0
UCT,316,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,1000,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,31622,0.08219880559885362,0,0,0,180,0.0,0
BRUE,1000,0.7151841285334282,0,0,0,184,0.0,0
UCT,1000,0.7151841285334282,0,0,0,184,0.0,0
BRUE,31622,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,3162,0.7151841285334282,0,0,0,184,0.0,0
UCT,3162,0.7151841285334282,0,0,0,184,0.0,0
BRUE,3162,0.7151841285334282,0,0,0,184,0.0,0
UCT,10000,0.7151841285334282,0,0,0,184,0.0,0
BRUE,10000,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,100000,0.033620808325391494,0,0,0,144,0.0,0
KL-OLOP,10000,0.7151841285334282,0,0,0,184,0.0,0
BRUE,100000,0.34721290174712793,0,0,0,182,0.0,0
UCT,31622,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,10,0.43179447759160494,0,0,0,185,0.43179447759160494,0
BRUE,10,0.43179447759160494,0,0,0,185,0.0,0
UCT,10,0.43179447759160494,0,0,0,185,0.5498471288059854,0
KL-OLOP,31,0.43179447759160494,0,0,0,185,0.0,0
BRUE,31,0.43179447759160494,0,0,0,185,0.0,0
UCT,31,0.43179447759160494,0,0,0,185,0.0,0
KL-OLOP,100,0.43179447759160494,0,0,0,185,0.0,0
BRUE,100,0.43179447759160494,0,0,0,185,0.0,0
UCT,100,0.43179447759160494,0,0,0,185,0.0,0
KL-OLOP,316,0.43179447759160494,0,0,0,185,0.0,0
BRUE,316,0.43179447759160494,0,0,0,185,0.0,0
UCT,316,0.43179447759160494,0,0,0,185,0.0,0
UCT,100000,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,1000,0.43179447759160494,0,0,0,185,0.0,0
BRUE,31622,0.7151841285334282,0,0,0,184,0.0,0
BRUE,1000,0.43179447759160494,0,0,0,185,0.0,0
UCT,1000,0.43179447759160494,0,0,0,185,0.0,0
KL-OLOP,3162,0.43179447759160494,0,0,0,185,0.0,0
BRUE,3162,0.43179447759160494,0,0,0,185,0.0,0
UCT,3162,0.43179447759160494,0,0,0,185,0.0,0
UCT,10000,0.43179447759160494,0,0,0,185,0.0,0
BRUE,10000,0.43179447759160494,0,0,0,185,0.0,0
KL-OLOP,10000,0.43179447759160494,0,0,0,185,0.0,0
KL-OLOP,100000,0.7072136285493211,0,0,0,151,0.0,0
KL-OLOP,31622,0.2220513334064198,0,0,0,181,0.23555613240229878,0
UCT,100000,0.7151841285334282,0,0,0,184,0.0,0
BRUE,100000,0.5763881820807244,0,0,0,183,0.0,0
UCT,31622,0.43179447759160494,0,0,0,185,0.0,0
KL-OLOP,10,0.26538584334227266,0,0,0,186,0.26538584334227266,0
BRUE,10,0.26538584334227266,0,0,0,186,0.26538584334227266,0
UCT,10,0.26538584334227266,0,0,0,186,0.0,0
KL-OLOP,31,0.26538584334227266,0,0,0,186,0.26538584334227266,0
BRUE,31,0.26538584334227266,0,0,0,186,0.26538584334227266,0
UCT,31,0.26538584334227266,0,0,0,186,0.0,0
KL-OLOP,100,0.26538584334227266,0,0,0,186,0.26538584334227266,0
BRUE,100,0.26538584334227266,0,0,0,186,0.0,0
UCT,100,0.26538584334227266,0,0,0,186,0.26538584334227266,0
KL-OLOP,316,0.26538584334227266,0,0,0,186,0.0,0
BRUE,316,0.26538584334227266,0,0,0,186,0.0,0
UCT,316,0.26538584334227266,0,0,0,186,0.26538584334227266,0
KL-OLOP,1000,0.26538584334227266,0,0,0,186,0.0,0
KL-OLOP,100000,0.24002960789179895,0,0,0,152,0.0,0
BRUE,31622,0.43179447759160494,0,0,0,185,0.0,0
UCT,1000,0.26538584334227266,0,0,0,186,0.26538584334227266,0
BRUE,1000,0.26538584334227266,0,0,0,186,0.0,0
KL-OLOP,3162,0.26538584334227266,0,0,0,186,0.0,0
BRUE,3162,0.26538584334227266,0,0,0,186,0.0,0
UCT,3162,0.26538584334227266,0,0,0,186,0.26538584334227266,0
UCT,10000,0.26538584334227266,0,0,0,186,0.0,0
BRUE,10000,0.26538584334227266,0,0,0,186,0.0,0
KL-OLOP,31622,0.34721290174712793,0,0,0,182,0.0,0
KL-OLOP,10000,0.26538584334227266,0,0,0,186,0.0,0
BRUE,100000,0.7151841285334282,0,0,0,184,0.0,0
UCT,100000,0.43179447759160494,0,0,0,185,0.0,0
UCT,31622,0.26538584334227266,0,0,0,186,0.0,0
KL-OLOP,10,0.4773069583370848,0,0,0,187,0.0,0
BRUE,10,0.4773069583370848,0,0,0,187,0.48695308770860013,0
UCT,10,0.4773069583370848,0,0,0,187,0.4773069583370848,0
KL-OLOP,31,0.4773069583370848,0,0,0,187,0.0,0
BRUE,31,0.4773069583370848,0,0,0,187,0.0,0
UCT,31,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,100,0.4773069583370848,0,0,0,187,0.0,0
BRUE,100,0.4773069583370848,0,0,0,187,0.0,0
UCT,100,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,316,0.4773069583370848,0,0,0,187,0.0,0
BRUE,316,0.4773069583370848,0,0,0,187,0.0,0
UCT,316,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,1000,0.4773069583370848,0,0,0,187,0.0,0
BRUE,1000,0.4773069583370848,0,0,0,187,0.0,0
BRUE,31622,0.26538584334227266,0,0,0,186,0.0,0
UCT,1000,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,3162,0.4773069583370848,0,0,0,187,0.0,0
BRUE,3162,0.4773069583370848,0,0,0,187,0.0,0
UCT,3162,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,31622,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,31622,0.5763881820807244,0,0,0,183,0.0,0
BRUE,100000,0.43179447759160494,0,0,0,185,0.0,0
KL-OLOP,10000,0.4773069583370848,0,0,0,187,0.0,0
UCT,10000,0.4773069583370848,0,0,0,187,0.0,0
BRUE,10000,0.4773069583370848,0,0,0,187,0.0,0
UCT,100000,0.26538584334227266,0,0,0,186,0.0,0
UCT,31622,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,10,0.3522116038237284,0,0,0,188,0.3522116038237284,0
BRUE,10,0.3522116038237284,0,0,0,188,0.0,0
UCT,10,0.3522116038237284,0,0,0,188,0.0,0
KL-OLOP,31,0.3522116038237284,0,0,0,188,0.0,0
BRUE,31,0.3522116038237284,0,0,0,188,0.0,0
UCT,31,0.3522116038237284,0,0,0,188,0.3522116038237284,0
KL-OLOP,100,0.3522116038237284,0,0,0,188,0.0,0
BRUE,100,0.3522116038237284,0,0,0,188,0.40230764673401875,0
UCT,100,0.3522116038237284,0,0,0,188,0.3522116038237284,0
KL-OLOP,316,0.3522116038237284,0,0,0,188,0.0,0
BRUE,316,0.3522116038237284,0,0,0,188,0.0,0
UCT,316,0.3522116038237284,0,0,0,188,0.0,0
KL-OLOP,1000,0.3522116038237284,0,0,0,188,0.0,0
BRUE,31622,0.4773069583370848,0,0,0,187,0.0,0
BRUE,1000,0.3522116038237284,0,0,0,188,0.0,0
UCT,1000,0.3522116038237284,0,0,0,188,0.0,0
KL-OLOP,3162,0.3522116038237284,0,0,0,188,0.0,0
BRUE,3162,0.3522116038237284,0,0,0,188,0.0,0
UCT,3162,0.3522116038237284,0,0,0,188,0.0,0
BRUE,10000,0.3522116038237284,0,0,0,188,0.0,0
KL-OLOP,10000,0.3522116038237284,0,0,0,188,0.0,0
KL-OLOP,100000,0.17002352765328288,0,0,0,153,0.0,0
UCT,10000,0.3522116038237284,0,0,0,188,0.0,0
UCT,100000,0.4773069583370848,0,0,0,187,0.0,0
BRUE,100000,0.26538584334227266,0,0,0,186,0.0,0
UCT,31622,0.3522116038237284,0,0,0,188,0.0,0
BRUE,31622,0.3522116038237284,0,0,0,188,0.0,0
KL-OLOP,10,0.2436154891852529,0,0,0,189,0.2436154891852529,0
BRUE,10,0.2436154891852529,0,0,0,189,0.6179969361809645,0
UCT,10,0.2436154891852529,0,0,0,189,0.6179969361809645,0
KL-OLOP,31,0.2436154891852529,0,0,0,189,0.2436154891852529,0
BRUE,31,0.2436154891852529,0,0,0,189,0.2436154891852529,0
UCT,31,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,100,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,31622,0.43179447759160494,0,0,0,185,0.0,0
BRUE,100,0.2436154891852529,0,0,0,189,0.0,0
UCT,100,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,316,0.2436154891852529,0,0,0,189,0.0,0
BRUE,316,0.2436154891852529,0,0,0,189,0.2436154891852529,0
UCT,316,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,1000,0.2436154891852529,0,0,0,189,0.0,0
BRUE,1000,0.2436154891852529,0,0,0,189,0.0,0
UCT,1000,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,3162,0.2436154891852529,0,0,0,189,0.0,0
BRUE,3162,0.2436154891852529,0,0,0,189,0.0,0
UCT,3162,0.2436154891852529,0,0,0,189,0.0,0
BRUE,100000,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,100000,0.07502391761677196,0,0,0,148,0.0,0
UCT,10000,0.2436154891852529,0,0,0,189,0.0,0
BRUE,10000,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,10000,0.2436154891852529,0,0,0,189,0.0,0
UCT,100000,0.3522116038237284,0,0,0,188,0.0,0
UCT,31622,0.2436154891852529,0,0,0,189,0.0,0
BRUE,31622,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,10,0.6264948578135632,0,0,0,190,0.0,0
BRUE,10,0.6264948578135632,0,0,0,190,0.0,0
UCT,10,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,31,0.6264948578135632,0,0,0,190,0.0,0
BRUE,31,0.6264948578135632,0,0,0,190,0.0,0
UCT,31,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,100,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,31622,0.26538584334227266,0,0,0,186,0.0,0
BRUE,100,0.6264948578135632,0,0,0,190,0.0,0
UCT,100,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,316,0.6264948578135632,0,0,0,190,0.0,0
BRUE,316,0.6264948578135632,0,0,0,190,0.0,0
UCT,316,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,1000,0.6264948578135632,0,0,0,190,0.0,0
BRUE,1000,0.6264948578135632,0,0,0,190,0.0,0
UCT,1000,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,3162,0.6264948578135632,0,0,0,190,0.0,0
BRUE,3162,0.6264948578135632,0,0,0,190,0.0,0
UCT,3162,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,100000,0.10031367192951013,0,0,0,156,0.0,0
UCT,10000,0.6264948578135632,0,0,0,190,0.0,0
BRUE,10000,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,10000,0.6264948578135632,0,0,0,190,0.0,0
BRUE,100000,0.3522116038237284,0,0,0,188,0.0,0
UCT,31622,0.6264948578135632,0,0,0,190,0.0,0
BRUE,31622,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,10,0.07900323087453032,0,0,0,191,0.0,0
UCT,100000,0.2436154891852529,0,0,0,189,0.0,0
BRUE,10,0.07900323087453032,0,0,0,191,0.0,0
UCT,10,0.07900323087453032,0,0,0,191,0.07900323087453032,0
KL-OLOP,31622,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,31,0.07900323087453032,0,0,0,191,0.0,0
BRUE,31,0.07900323087453032,0,0,0,191,0.0,0
UCT,31,0.07900323087453032,0,0,0,191,0.0,0
KL-OLOP,100,0.07900323087453032,0,0,0,191,0.0,0
BRUE,100,0.07900323087453032,0,0,0,191,0.0,0
UCT,100,0.07900323087453032,0,0,0,191,0.0,0
KL-OLOP,316,0.07900323087453032,0,0,0,191,0.0,0
BRUE,316,0.07900323087453032,0,0,0,191,0.0,0
UCT,316,0.07900323087453032,0,0,0,191,0.0,0
KL-OLOP,1000,0.07900323087453032,0,0,0,191,0.0,0
UCT,1000,0.07900323087453032,0,0,0,191,0.0,0
BRUE,1000,0.07900323087453032,0,0,0,191,0.0,0
BRUE,3162,0.07900323087453032,0,0,0,191,0.0,0
KL-OLOP,3162,0.07900323087453032,0,0,0,191,0.0,0
UCT,3162,0.07900323087453032,0,0,0,191,0.0,0
BRUE,10000,0.07900323087453032,0,0,0,191,0.0,0
BRUE,100000,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,10000,0.07900323087453032,0,0,0,191,0.0,0
UCT,10000,0.07900323087453032,0,0,0,191,0.0,0
KL-OLOP,31622,0.3522116038237284,0,0,0,188,0.0,0
KL-OLOP,100000,0.680578420670203,0,0,0,157,0.0,0
UCT,31622,0.07900323087453032,0,0,0,191,0.0,0
UCT,100000,0.6264948578135632,0,0,0,190,0.0,0
BRUE,31622,0.07900323087453032,0,0,0,191,0.0,0
KL-OLOP,10,0.17048188529378727,0,0,0,192,0.0,0
BRUE,10,0.17048188529378727,0,0,0,192,0.2704587534216709,0
UCT,10,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,31,0.17048188529378727,0,0,0,192,0.0,0
BRUE,31,0.17048188529378727,0,0,0,192,0.2704587534216709,0
UCT,31,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,100,0.17048188529378727,0,0,0,192,0.0,0
BRUE,100,0.17048188529378727,0,0,0,192,0.2704587534216709,0
UCT,100,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,316,0.17048188529378727,0,0,0,192,0.0,0
BRUE,316,0.17048188529378727,0,0,0,192,0.0,0
UCT,316,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,1000,0.17048188529378727,0,0,0,192,0.0,0
BRUE,1000,0.17048188529378727,0,0,0,192,0.17048188529378727,0
UCT,1000,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,3162,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,100000,0.11718584859526082,0,0,0,145,0.0,0
BRUE,3162,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,100000,0.17538470461630373,0,0,0,154,0.0,0
UCT,3162,0.17048188529378727,0,0,0,192,0.0,0
UCT,10000,0.17048188529378727,0,0,0,192,0.0,0
BRUE,10000,0.17048188529378727,0,0,0,192,0.0,0
BRUE,100000,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,10000,0.17048188529378727,0,0,0,192,0.0,0
UCT,100000,0.07900323087453032,0,0,0,191,0.0,0
KL-OLOP,31622,0.2436154891852529,0,0,0,189,0.0,0
UCT,31622,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,10,0.1725471088537156,0,0,0,193,0.1725471088537156,0
BRUE,10,0.1725471088537156,0,0,0,193,0.855251695240193,0
UCT,10,0.1725471088537156,0,0,0,193,0.1725471088537156,0
KL-OLOP,31,0.1725471088537156,0,0,0,193,0.0,0
BRUE,31,0.1725471088537156,0,0,0,193,0.0,0
UCT,31,0.1725471088537156,0,0,0,193,0.1725471088537156,0
KL-OLOP,100,0.1725471088537156,0,0,0,193,0.0,0
BRUE,100,0.1725471088537156,0,0,0,193,0.0,0
UCT,100,0.1725471088537156,0,0,0,193,0.0,0
KL-OLOP,316,0.1725471088537156,0,0,0,193,0.0,0
BRUE,316,0.1725471088537156,0,0,0,193,0.0,0
KL-OLOP,31622,0.6264948578135632,0,0,0,190,0.0,0
UCT,316,0.1725471088537156,0,0,0,193,0.0,0
KL-OLOP,1000,0.1725471088537156,0,0,0,193,0.0,0
BRUE,1000,0.1725471088537156,0,0,0,193,0.1725471088537156,0
UCT,1000,0.1725471088537156,0,0,0,193,0.0,0
BRUE,31622,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,3162,0.1725471088537156,0,0,0,193,0.0,0
BRUE,3162,0.1725471088537156,0,0,0,193,0.0,0
UCT,3162,0.1725471088537156,0,0,0,193,0.0,0
BRUE,10000,0.1725471088537156,0,0,0,193,0.0,0
KL-OLOP,10000,0.1725471088537156,0,0,0,193,0.0,0
UCT,10000,0.1725471088537156,0,0,0,193,0.0,0
BRUE,100000,0.07900323087453032,0,0,0,191,0.07900323087453032,0
UCT,100000,0.17048188529378727,0,0,0,192,0.0,0
UCT,31622,0.1725471088537156,0,0,0,193,0.0,0
BRUE,31622,0.1725471088537156,0,0,0,193,0.0,0
KL-OLOP,10,0.14051278971832648,0,0,0,194,0.14051278971832648,0
BRUE,10,0.14051278971832648,0,0,0,194,0.14051278971832648,0
UCT,10,0.14051278971832648,0,0,0,194,0.0,0
KL-OLOP,31,0.14051278971832648,0,0,0,194,0.14051278971832648,0
BRUE,31,0.14051278971832648,0,0,0,194,0.0,0
UCT,31,0.14051278971832648,0,0,0,194,0.0,0
KL-OLOP,100,0.14051278971832648,0,0,0,194,0.14051278971832648,0
BRUE,100,0.14051278971832648,0,0,0,194,0.14051278971832648,0
UCT,100,0.14051278971832648,0,0,0,194,0.14051278971832648,0
KL-OLOP,316,0.14051278971832648,0,0,0,194,0.0,0
BRUE,316,0.14051278971832648,0,0,0,194,0.14051278971832648,0
UCT,316,0.14051278971832648,0,0,0,194,0.14051278971832648,0
KL-OLOP,1000,0.14051278971832648,0,0,0,194,0.0,0
BRUE,1000,0.14051278971832648,0,0,0,194,0.0,0
UCT,1000,0.14051278971832648,0,0,0,194,0.14051278971832648,0
BRUE,100000,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,3162,0.14051278971832648,0,0,0,194,0.0,0
BRUE,3162,0.14051278971832648,0,0,0,194,0.0,0
KL-OLOP,31622,0.07900323087453032,0,0,0,191,0.0,0
UCT,3162,0.14051278971832648,0,0,0,194,0.0,0
BRUE,10000,0.14051278971832648,0,0,0,194,0.0,0
UCT,100000,0.1725471088537156,0,0,0,193,0.0,0
UCT,10000,0.14051278971832648,0,0,0,194,0.0,0
KL-OLOP,10000,0.14051278971832648,0,0,0,194,0.0,0
KL-OLOP,100000,0.4906874994113104,0,0,0,165,0.0,0
UCT,31622,0.14051278971832648,0,0,0,194,0.0,0
BRUE,100000,0.1725471088537156,0,0,0,193,0.0,0
BRUE,31622,0.14051278971832648,0,0,0,194,0.0,0
KL-OLOP,10,0.2583680764884999,0,0,0,195,0.0,0
BRUE,10,0.2583680764884999,0,0,0,195,0.0,0
UCT,10,0.2583680764884999,0,0,0,195,0.33861378937696207,0
KL-OLOP,31,0.2583680764884999,0,0,0,195,0.0,0
BRUE,31,0.2583680764884999,0,0,0,195,0.0,0
UCT,31,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,100,0.2583680764884999,0,0,0,195,0.0,0
BRUE,100,0.2583680764884999,0,0,0,195,0.0,0
UCT,100,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,316,0.2583680764884999,0,0,0,195,0.0,0
BRUE,316,0.2583680764884999,0,0,0,195,0.2583680764884999,0
UCT,316,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,1000,0.2583680764884999,0,0,0,195,0.0,0
BRUE,1000,0.2583680764884999,0,0,0,195,0.0,0
UCT,1000,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,3162,0.2583680764884999,0,0,0,195,0.0,0
UCT,3162,0.2583680764884999,0,0,0,195,0.0,0
BRUE,3162,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,10000,0.2583680764884999,0,0,0,195,0.0,0
UCT,10000,0.2583680764884999,0,0,0,195,0.0,0
BRUE,10000,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,100000,0.14946443071859616,0,0,0,155,0.0,0
UCT,100000,0.14051278971832648,0,0,0,194,0.0,0
KL-OLOP,31622,0.17048188529378727,0,0,0,192,0.0,0
UCT,31622,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,31622,0.1725471088537156,0,0,0,193,0.0,0
BRUE,31622,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,10,0.11223292342821689,0,0,0,196,0.4150111628229478,0
BRUE,10,0.11223292342821689,0,0,0,196,0.11223292342821689,0
UCT,10,0.11223292342821689,0,0,0,196,0.2007569304607808,0
KL-OLOP,31,0.11223292342821689,0,0,0,196,0.4150111628229478,0
BRUE,31,0.11223292342821689,0,0,0,196,0.0,0
UCT,31,0.11223292342821689,0,0,0,196,0.0,0
KL-OLOP,100,0.11223292342821689,0,0,0,196,0.4150111628229478,0
BRUE,100,0.11223292342821689,0,0,0,196,0.11223292342821689,0
UCT,100,0.11223292342821689,0,0,0,196,0.0,0
KL-OLOP,316,0.11223292342821689,0,0,0,196,0.0,0
BRUE,316,0.11223292342821689,0,0,0,196,0.13844677085878865,0
UCT,316,0.11223292342821689,0,0,0,196,0.0,0
KL-OLOP,1000,0.11223292342821689,0,0,0,196,0.0,0
BRUE,1000,0.11223292342821689,0,0,0,196,0.0,0
UCT,1000,0.11223292342821689,0,0,0,196,0.0,0
KL-OLOP,3162,0.11223292342821689,0,0,0,196,0.0,0
KL-OLOP,100000,0.7723164637820665,0,0,0,167,0.0,0
BRUE,3162,0.11223292342821689,0,0,0,196,0.11223292342821689,0
UCT,3162,0.11223292342821689,0,0,0,196,0.0,0
BRUE,100000,0.14051278971832648,0,0,0,194,0.0,0
UCT,10000,0.11223292342821689,0,0,0,196,0.0,0
BRUE,10000,0.11223292342821689,0,0,0,196,0.0,0
KL-OLOP,10000,0.11223292342821689,0,0,0,196,0.0,0
UCT,100000,0.2583680764884999,0,0,0,195,0.0,0
UCT,31622,0.11223292342821689,0,0,0,196,0.0,0
BRUE,31622,0.11223292342821689,0,0,0,196,0.0,0
KL-OLOP,10,0.38761799143799625,0,0,0,197,0.0,0
BRUE,10,0.38761799143799625,0,0,0,197,0.0,0
UCT,10,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,31,0.38761799143799625,0,0,0,197,0.0,0
BRUE,31,0.38761799143799625,0,0,0,197,0.38761799143799625,0
UCT,31,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,100,0.38761799143799625,0,0,0,197,0.0,0
BRUE,100,0.38761799143799625,0,0,0,197,0.0,0
UCT,100,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,316,0.38761799143799625,0,0,0,197,0.0,0
BRUE,316,0.38761799143799625,0,0,0,197,0.0,0
UCT,316,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,1000,0.38761799143799625,0,0,0,197,0.0,0
BRUE,1000,0.38761799143799625,0,0,0,197,0.0,0
UCT,1000,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,3162,0.38761799143799625,0,0,0,197,0.0,0
BRUE,3162,0.38761799143799625,0,0,0,197,0.0,0
UCT,3162,0.38761799143799625,0,0,0,197,0.0,0
BRUE,100000,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,100000,0.3098002350253748,0,0,0,161,0.0,0
BRUE,10000,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,100000,0.4682478424742773,0,0,0,164,0.0,0
KL-OLOP,10000,0.38761799143799625,0,0,0,197,0.0,0
UCT,10000,0.38761799143799625,0,0,0,197,0.0,0
UCT,100000,0.11223292342821689,0,0,0,196,0.0,0
UCT,31622,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,10,0.6499751790085497,0,0,0,198,0.0,0
BRUE,10,0.6499751790085497,0,0,0,198,0.0,0
BRUE,31622,0.38761799143799625,0,0,0,197,0.0,0
UCT,10,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,31,0.6499751790085497,0,0,0,198,0.0,0
BRUE,31,0.6499751790085497,0,0,0,198,0.0,0
UCT,31,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,100,0.6499751790085497,0,0,0,198,0.0,0
BRUE,100,0.6499751790085497,0,0,0,198,0.0,0
UCT,100,0.6499751790085497,0,0,0,198,0.8385608021540389,0
KL-OLOP,316,0.6499751790085497,0,0,0,198,0.0,0
BRUE,316,0.6499751790085497,0,0,0,198,0.0,0
UCT,316,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,1000,0.6499751790085497,0,0,0,198,0.0,0
BRUE,1000,0.6499751790085497,0,0,0,198,0.0,0
UCT,1000,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,3162,0.6499751790085497,0,0,0,198,0.0,0
BRUE,3162,0.6499751790085497,0,0,0,198,0.0,0
UCT,3162,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,31622,0.14051278971832648,0,0,0,194,0.0,0
BRUE,10000,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,10000,0.6499751790085497,0,0,0,198,0.0,0
UCT,10000,0.6499751790085497,0,0,0,198,0.0,0
BRUE,100000,0.11223292342821689,0,0,0,196,0.11223292342821689,0
UCT,100000,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,31622,0.2583680764884999,0,0,0,195,0.0,0
UCT,31622,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,10,0.003998628370047275,0,0,0,199,0.0,0
BRUE,10,0.003998628370047275,0,0,0,199,0.01192693223795871,0
UCT,10,0.003998628370047275,0,0,0,199,0.0,0
KL-OLOP,31,0.003998628370047275,0,0,0,199,0.0,0
BRUE,31,0.003998628370047275,0,0,0,199,0.01192693223795871,0
UCT,31,0.003998628370047275,0,0,0,199,0.01192693223795871,0
KL-OLOP,100,0.003998628370047275,0,0,0,199,0.0,0
BRUE,100,0.003998628370047275,0,0,0,199,0.26855455288028485,0
UCT,100,0.003998628370047275,0,0,0,199,0.01192693223795871,0
KL-OLOP,316,0.003998628370047275,0,0,0,199,0.0,0
BRUE,316,0.003998628370047275,0,0,0,199,0.0,0
UCT,316,0.003998628370047275,0,0,0,199,0.0,0
KL-OLOP,1000,0.003998628370047275,0,0,0,199,0.0,0
BRUE,1000,0.003998628370047275,0,0,0,199,0.0,0
UCT,1000,0.003998628370047275,0,0,0,199,0.01192693223795871,0
BRUE,31622,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,3162,0.003998628370047275,0,0,0,199,0.0,0
BRUE,3162,0.003998628370047275,0,0,0,199,0.0,0
UCT,3162,0.003998628370047275,0,0,0,199,0.0,0
BRUE,100000,0.38761799143799625,0,0,0,197,0.0,0
BRUE,10000,0.003998628370047275,0,0,0,199,0.003998628370047275,0
KL-OLOP,10000,0.003998628370047275,0,0,0,199,0.0,0
UCT,10000,0.003998628370047275,0,0,0,199,0.0,0
UCT,31622,0.003998628370047275,0,0,0,199,0.0,0
UCT,100000,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,100000,0.7814379604674955,0,0,0,174,0.0,0
BRUE,31622,0.003998628370047275,0,0,0,199,0.0,0
KL-OLOP,100000,0.06890912611375022,0,0,0,158,0.0,0
KL-OLOP,31622,0.11223292342821689,0,0,0,196,0.0,0
BRUE,100000,0.6499751790085497,0,0,0,198,0.0,0
UCT,100000,0.003998628370047275,0,0,0,199,0.0,0
KL-OLOP,31622,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,31622,0.38761799143799625,0,0,0,197,0.0,0
BRUE,100000,0.003998628370047275,0,0,0,199,0.0,0
KL-OLOP,100000,0.08794134206914639,0,0,0,159,0.0,0
KL-OLOP,100000,0.08240098535449825,0,0,0,162,0.0,0
KL-OLOP,100000,0.015382458140051014,0,0,0,169,0.0,0
KL-OLOP,100000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
KL-OLOP,100000,0.13809937640751535,0,0,0,166,0.13809937640751535,0
KL-OLOP,31622,0.003998628370047275,0,0,0,199,0.0,0
KL-OLOP,100000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
KL-OLOP,100000,0.07926975803850356,0,0,0,173,0.07926975803850356,0
KL-OLOP,100000,0.598283510832851,0,0,0,179,0.0,0
KL-OLOP,100000,0.08225249681212876,0,0,0,170,0.08225249681212876,0
KL-OLOP,100000,0.143281137912606,0,0,0,172,0.0,0
KL-OLOP,100000,0.3716700007368967,0,0,0,175,0.0,0
KL-OLOP,100000,0.36078268575167693,0,0,0,168,0.0,0
KL-OLOP,100000,0.7151841285334282,0,0,0,184,0.0,0
KL-OLOP,100000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
KL-OLOP,100000,0.0918974850462082,0,0,0,177,0.0,0
KL-OLOP,100000,0.3522116038237284,0,0,0,188,0.0,0
KL-OLOP,100000,0.34721290174712793,0,0,0,182,0.0,0
KL-OLOP,100000,0.43179447759160494,0,0,0,185,0.0,0
KL-OLOP,100000,0.16062833405009647,0,0,0,178,0.0,0
KL-OLOP,100000,0.6264948578135632,0,0,0,190,0.0,0
KL-OLOP,100000,0.08219880559885362,0,0,0,180,0.0,0
KL-OLOP,100000,0.2220513334064198,0,0,0,181,0.23555613240229878,0
KL-OLOP,100000,0.26538584334227266,0,0,0,186,0.0,0
KL-OLOP,100000,0.5763881820807244,0,0,0,183,0.0,0
KL-OLOP,100000,0.6499751790085497,0,0,0,198,0.0,0
KL-OLOP,100000,0.07900323087453032,0,0,0,191,0.0,0
KL-OLOP,100000,0.4773069583370848,0,0,0,187,0.0,0
KL-OLOP,100000,0.38761799143799625,0,0,0,197,0.0,0
KL-OLOP,100000,0.2583680764884999,0,0,0,195,0.0,0
KL-OLOP,100000,0.1725471088537156,0,0,0,193,0.0,0
KL-OLOP,100000,0.2436154891852529,0,0,0,189,0.0,0
KL-OLOP,100000,0.17048188529378727,0,0,0,192,0.0,0
KL-OLOP,100000,0.14051278971832648,0,0,0,194,0.0,0
KL-OLOP,100000,0.11223292342821689,0,0,0,196,0.0,0
KL-OLOP,100000,0.003998628370047275,0,0,0,199,0.0,0
BRUE,10,0.6117507099410142,0,0,0,200,0.7770372625295376,0
UCT,10,0.6117507099410142,0,0,0,200,0.6753344376961294,0
BRUE,100,0.012405929051614306,0,0,0,201,0.02588935604636111,0
KL-OLOP,10,0.6117507099410142,0,0,0,200,0.0,0
KL-OLOP,31,0.6117507099410142,0,0,0,200,0.0,0
UCT,10,0.012405929051614306,0,0,0,201,0.02588935604636111,0
UCT,31,0.6117507099410142,0,0,0,200,0.0,0
BRUE,10,0.012405929051614306,0,0,0,201,0.02588935604636111,0
KL-OLOP,10,0.012405929051614306,0,0,0,201,0.02588935604636111,0
BRUE,31,0.6117507099410142,0,0,0,200,0.0,0
UCT,31,0.012405929051614306,0,0,0,201,0.012405929051614306,0
KL-OLOP,31,0.012405929051614306,0,0,0,201,0.02588935604636111,0
BRUE,31,0.012405929051614306,0,0,0,201,0.02588935604636111,0
UCT,100,0.6117507099410142,0,0,0,200,0.0,0
KL-OLOP,100,0.6117507099410142,0,0,0,200,0.0,0
BRUE,100,0.6117507099410142,0,0,0,200,0.0,0
KL-OLOP,100,0.012405929051614306,0,0,0,201,0.02588935604636111,0
UCT,316,0.6117507099410142,0,0,0,200,0.0,0
KL-OLOP,316,0.6117507099410142,0,0,0,200,0.0,0
BRUE,316,0.6117507099410142,0,0,0,200,0.0,0
KL-OLOP,316,0.012405929051614306,0,0,0,201,0.02588935604636111,0
UCT,1000,0.6117507099410142,0,0,0,200,0.0,0
UCT,100,0.012405929051614306,0,0,0,201,0.02588935604636111,0
KL-OLOP,1000,0.6117507099410142,0,0,0,200,0.0,0
UCT,316,0.012405929051614306,0,0,0,201,0.0,0
KL-OLOP,10,0.10254166817702015,0,0,0,202,0.10254166817702015,0
BRUE,316,0.012405929051614306,0,0,0,201,0.012405929051614306,0
BRUE,1000,0.6117507099410142,0,0,0,200,0.0,0
BRUE,10,0.10254166817702015,0,0,0,202,0.0,0
UCT,1000,0.012405929051614306,0,0,0,201,0.02588935604636111,0
UCT,10,0.10254166817702015,0,0,0,202,0.20984309817768776,0
BRUE,31,0.10254166817702015,0,0,0,202,0.0,0
KL-OLOP,31,0.10254166817702015,0,0,0,202,0.10254166817702015,0
UCT,31,0.10254166817702015,0,0,0,202,0.20984309817768776,0
KL-OLOP,1000,0.012405929051614306,0,0,0,201,0.02588935604636111,0
BRUE,1000,0.012405929051614306,0,0,0,201,0.0,0
KL-OLOP,100,0.10254166817702015,0,0,0,202,0.10254166817702015,0
UCT,3162,0.6117507099410142,0,0,0,200,0.0,0
BRUE,100,0.10254166817702015,0,0,0,202,0.0,0
UCT,100,0.10254166817702015,0,0,0,202,0.0,0
KL-OLOP,316,0.10254166817702015,0,0,0,202,0.10254166817702015,0
UCT,316,0.10254166817702015,0,0,0,202,0.0,0
BRUE,316,0.10254166817702015,0,0,0,202,0.10254166817702015,0
UCT,3162,0.012405929051614306,0,0,0,201,0.02588935604636111,0
BRUE,3162,0.6117507099410142,0,0,0,200,0.0,0
KL-OLOP,3162,0.6117507099410142,0,0,0,200,0.0,0
UCT,1000,0.10254166817702015,0,0,0,202,0.0,0
KL-OLOP,1000,0.10254166817702015,0,0,0,202,0.10254166817702015,0
BRUE,1000,0.10254166817702015,0,0,0,202,0.0,0
KL-OLOP,3162,0.012405929051614306,0,0,0,201,0.02588935604636111,0
KL-OLOP,10,0.023846383998615384,0,0,0,203,0.023846383998615384,0
BRUE,3162,0.012405929051614306,0,0,0,201,0.08445823589014001,0
BRUE,10,0.023846383998615384,0,0,0,203,0.0,0
UCT,10,0.023846383998615384,0,0,0,203,0.0,0
KL-OLOP,31,0.023846383998615384,0,0,0,203,0.0,0
UCT,3162,0.10254166817702015,0,0,0,202,0.10254166817702015,0
BRUE,31,0.023846383998615384,0,0,0,203,0.0,0
KL-OLOP,3162,0.10254166817702015,0,0,0,202,0.10254166817702015,0
UCT,31,0.023846383998615384,0,0,0,203,0.0,0
KL-OLOP,100,0.023846383998615384,0,0,0,203,0.0,0
BRUE,100,0.023846383998615384,0,0,0,203,0.0,0
UCT,10000,0.6117507099410142,0,0,0,200,0.0,0
UCT,100,0.023846383998615384,0,0,0,203,0.0,0
BRUE,3162,0.10254166817702015,0,0,0,202,0.0,0
KL-OLOP,316,0.023846383998615384,0,0,0,203,0.0,0
UCT,10000,0.012405929051614306,0,0,0,201,0.02588935604636111,0
UCT,316,0.023846383998615384,0,0,0,203,0.0,0
BRUE,316,0.023846383998615384,0,0,0,203,0.0,0
KL-OLOP,1000,0.023846383998615384,0,0,0,203,0.0,0
UCT,1000,0.023846383998615384,0,0,0,203,0.0,0
BRUE,1000,0.023846383998615384,0,0,0,203,0.0,0
UCT,10000,0.10254166817702015,0,0,0,202,0.0,0
UCT,3162,0.023846383998615384,0,0,0,203,0.0,0
KL-OLOP,3162,0.023846383998615384,0,0,0,203,0.0,0
BRUE,3162,0.023846383998615384,0,0,0,203,0.0,0
BRUE,10000,0.6117507099410142,0,0,0,200,0.0,0
BRUE,10000,0.012405929051614306,0,0,0,201,0.02588935604636111,0
KL-OLOP,10,0.47682659393504734,0,0,0,204,0.0,0
UCT,10000,0.023846383998615384,0,0,0,203,0.0,0
UCT,10,0.47682659393504734,0,0,0,204,0.7269957914182059,0
BRUE,10,0.47682659393504734,0,0,0,204,0.47682659393504734,0
KL-OLOP,31,0.47682659393504734,0,0,0,204,0.0,0
BRUE,31,0.47682659393504734,0,0,0,204,0.47682659393504734,0
UCT,31,0.47682659393504734,0,0,0,204,0.47682659393504734,0
KL-OLOP,10000,0.012405929051614306,0,0,0,201,0.02588935604636111,0
KL-OLOP,100,0.47682659393504734,0,0,0,204,0.0,0
UCT,100,0.47682659393504734,0,0,0,204,0.0,0
BRUE,100,0.47682659393504734,0,0,0,204,0.0,0
BRUE,10000,0.10254166817702015,0,0,0,202,0.0,0
KL-OLOP,10000,0.6117507099410142,0,0,0,200,0.0,0
KL-OLOP,316,0.47682659393504734,0,0,0,204,0.0,0
BRUE,316,0.47682659393504734,0,0,0,204,0.0,0
UCT,316,0.47682659393504734,0,0,0,204,0.0,0
KL-OLOP,10000,0.10254166817702015,0,0,0,202,0.10254166817702015,0
KL-OLOP,1000,0.47682659393504734,0,0,0,204,0.0,0
BRUE,1000,0.47682659393504734,0,0,0,204,0.0,0
UCT,1000,0.47682659393504734,0,0,0,204,0.47682659393504734,0
UCT,31622,0.6117507099410142,0,0,0,200,0.0,0
UCT,3162,0.47682659393504734,0,0,0,204,0.0,0
KL-OLOP,3162,0.47682659393504734,0,0,0,204,0.0,0
UCT,31622,0.10254166817702015,0,0,0,202,0.10254166817702015,0
BRUE,3162,0.47682659393504734,0,0,0,204,0.47682659393504734,0
UCT,31622,0.012405929051614306,0,0,0,201,0.02588935604636111,0
BRUE,10000,0.023846383998615384,0,0,0,203,0.0,0
KL-OLOP,10000,0.023846383998615384,0,0,0,203,0.0,0
KL-OLOP,10,0.23964467847006587,0,0,0,205,0.23964467847006587,0
UCT,10000,0.47682659393504734,0,0,0,204,0.0,0
BRUE,10,0.23964467847006587,0,0,0,205,0.0,0
UCT,10,0.23964467847006587,0,0,0,205,0.23964467847006587,0
KL-OLOP,31,0.23964467847006587,0,0,0,205,0.0,0
BRUE,31,0.23964467847006587,0,0,0,205,0.0,0
UCT,31,0.23964467847006587,0,0,0,205,0.0,0
KL-OLOP,100,0.23964467847006587,0,0,0,205,0.0,0
BRUE,100,0.23964467847006587,0,0,0,205,0.23964467847006587,0
UCT,100,0.23964467847006587,0,0,0,205,0.0,0
KL-OLOP,316,0.23964467847006587,0,0,0,205,0.0,0
BRUE,316,0.23964467847006587,0,0,0,205,0.0,0
UCT,316,0.23964467847006587,0,0,0,205,0.0,0
KL-OLOP,1000,0.23964467847006587,0,0,0,205,0.0,0
UCT,1000,0.23964467847006587,0,0,0,205,0.0,0
BRUE,1000,0.23964467847006587,0,0,0,205,0.0,0
UCT,31622,0.023846383998615384,0,0,0,203,0.0,0
BRUE,10000,0.47682659393504734,0,0,0,204,0.0,0
KL-OLOP,3162,0.23964467847006587,0,0,0,205,0.0,0
KL-OLOP,10000,0.47682659393504734,0,0,0,204,0.0,0
UCT,3162,0.23964467847006587,0,0,0,205,0.0,0
BRUE,3162,0.23964467847006587,0,0,0,205,0.0,0
UCT,10000,0.23964467847006587,0,0,0,205,0.0,0
KL-OLOP,10,0.057988659269145426,0,0,0,206,0.09893029624534333,0
UCT,31622,0.47682659393504734,0,0,0,204,0.0,0
BRUE,10,0.057988659269145426,0,0,0,206,0.21279140518543493,0
UCT,10,0.057988659269145426,0,0,0,206,0.0,0
KL-OLOP,31,0.057988659269145426,0,0,0,206,0.09893029624534333,0
BRUE,31,0.057988659269145426,0,0,0,206,0.09893029624534333,0
UCT,31,0.057988659269145426,0,0,0,206,0.21279140518543493,0
KL-OLOP,100,0.057988659269145426,0,0,0,206,0.09893029624534333,0
BRUE,31622,0.6117507099410142,0,0,0,200,0.0,0
BRUE,100,0.057988659269145426,0,0,0,206,0.0,0
UCT,100,0.057988659269145426,0,0,0,206,0.057988659269145426,0
BRUE,31622,0.012405929051614306,0,0,0,201,0.02588935604636111,0
KL-OLOP,316,0.057988659269145426,0,0,0,206,0.09893029624534333,0
BRUE,31622,0.10254166817702015,0,0,0,202,0.10254166817702015,0
UCT,316,0.057988659269145426,0,0,0,206,0.0,0
KL-OLOP,10000,0.23964467847006587,0,0,0,205,0.0,0
BRUE,316,0.057988659269145426,0,0,0,206,0.057988659269145426,0
BRUE,10000,0.23964467847006587,0,0,0,205,0.0,0
KL-OLOP,1000,0.057988659269145426,0,0,0,206,0.09893029624534333,0
UCT,1000,0.057988659269145426,0,0,0,206,0.057988659269145426,0
BRUE,1000,0.057988659269145426,0,0,0,206,0.0,0
UCT,3162,0.057988659269145426,0,0,0,206,0.057988659269145426,0
KL-OLOP,3162,0.057988659269145426,0,0,0,206,0.057988659269145426,0
BRUE,3162,0.057988659269145426,0,0,0,206,0.057988659269145426,0
UCT,31622,0.23964467847006587,0,0,0,205,0.0,0
UCT,100000,0.6117507099410142,0,0,0,200,0.0,0
BRUE,31622,0.023846383998615384,0,0,0,203,0.023846383998615384,0
UCT,10000,0.057988659269145426,0,0,0,206,0.0,0
BRUE,10000,0.057988659269145426,0,0,0,206,0.0,0
KL-OLOP,10,0.26914123850419003,0,0,0,207,0.0,0
BRUE,10,0.26914123850419003,0,0,0,207,0.31138536574924336,0
UCT,10,0.26914123850419003,0,0,0,207,0.0,0
KL-OLOP,31,0.26914123850419003,0,0,0,207,0.0,0
UCT,100000,0.10254166817702015,0,0,0,202,0.10254166817702015,0
UCT,100000,0.012405929051614306,0,0,0,201,0.02588935604636111,0
BRUE,31,0.26914123850419003,0,0,0,207,0.26914123850419003,0
UCT,31,0.26914123850419003,0,0,0,207,0.26914123850419003,0
BRUE,31622,0.47682659393504734,0,0,0,204,0.0,0
KL-OLOP,100,0.26914123850419003,0,0,0,207,0.0,0
BRUE,100,0.26914123850419003,0,0,0,207,0.31138536574924336,0
UCT,100,0.26914123850419003,0,0,0,207,0.0,0
KL-OLOP,316,0.26914123850419003,0,0,0,207,0.0,0
BRUE,316,0.26914123850419003,0,0,0,207,0.0,0
KL-OLOP,10000,0.057988659269145426,0,0,0,206,0.057988659269145426,0
UCT,316,0.26914123850419003,0,0,0,207,0.0,0
BRUE,1000,0.26914123850419003,0,0,0,207,0.0,0
UCT,1000,0.26914123850419003,0,0,0,207,0.0,0
KL-OLOP,1000,0.26914123850419003,0,0,0,207,0.0,0
KL-OLOP,3162,0.26914123850419003,0,0,0,207,0.0,0
UCT,3162,0.26914123850419003,0,0,0,207,0.0,0
BRUE,3162,0.26914123850419003,0,0,0,207,0.26914123850419003,0
UCT,100000,0.023846383998615384,0,0,0,203,0.0,0
UCT,31622,0.057988659269145426,0,0,0,206,0.0,0
UCT,10000,0.26914123850419003,0,0,0,207,0.0,0
UCT,100000,0.47682659393504734,0,0,0,204,0.0,0
KL-OLOP,10,0.3327188947761379,0,0,0,208,0.0,0
BRUE,31622,0.23964467847006587,0,0,0,205,0.0,0
BRUE,10,0.3327188947761379,0,0,0,208,0.3327188947761379,0
UCT,10,0.3327188947761379,0,0,0,208,0.0,0
KL-OLOP,31,0.3327188947761379,0,0,0,208,0.0,0
UCT,31,0.3327188947761379,0,0,0,208,0.0,0
BRUE,31,0.3327188947761379,0,0,0,208,0.0,0
KL-OLOP,100,0.3327188947761379,0,0,0,208,0.0,0
BRUE,100,0.3327188947761379,0,0,0,208,0.0,0
UCT,100,0.3327188947761379,0,0,0,208,0.0,0
BRUE,10000,0.26914123850419003,0,0,0,207,0.0,0
KL-OLOP,316,0.3327188947761379,0,0,0,208,0.0,0
KL-OLOP,10000,0.26914123850419003,0,0,0,207,0.0,0
BRUE,316,0.3327188947761379,0,0,0,208,0.0,0
UCT,316,0.3327188947761379,0,0,0,208,0.0,0
KL-OLOP,1000,0.3327188947761379,0,0,0,208,0.0,0
UCT,1000,0.3327188947761379,0,0,0,208,0.0,0
BRUE,1000,0.3327188947761379,0,0,0,208,0.0,0
KL-OLOP,3162,0.3327188947761379,0,0,0,208,0.0,0
UCT,3162,0.3327188947761379,0,0,0,208,0.0,0
BRUE,3162,0.3327188947761379,0,0,0,208,0.0,0
UCT,10000,0.3327188947761379,0,0,0,208,0.0,0
BRUE,31622,0.057988659269145426,0,0,0,206,0.0,0
UCT,31622,0.26914123850419003,0,0,0,207,0.0,0
BRUE,10000,0.3327188947761379,0,0,0,208,0.0,0
UCT,100000,0.23964467847006587,0,0,0,205,0.0,0
KL-OLOP,10000,0.3327188947761379,0,0,0,208,0.0,0
KL-OLOP,10,0.022552893447497002,0,0,0,209,0.022552893447497002,0
BRUE,10,0.022552893447497002,0,0,0,209,0.022552893447497002,0
UCT,10,0.022552893447497002,0,0,0,209,0.0,0
KL-OLOP,31,0.022552893447497002,0,0,0,209,0.0,0
BRUE,31,0.022552893447497002,0,0,0,209,0.022552893447497002,0
UCT,31,0.022552893447497002,0,0,0,209,0.0,0
KL-OLOP,100,0.022552893447497002,0,0,0,209,0.0,0
BRUE,100,0.022552893447497002,0,0,0,209,0.022552893447497002,0
UCT,100,0.022552893447497002,0,0,0,209,0.022552893447497002,0
KL-OLOP,316,0.022552893447497002,0,0,0,209,0.0,0
BRUE,31622,0.26914123850419003,0,0,0,207,0.0,0
BRUE,316,0.022552893447497002,0,0,0,209,0.022552893447497002,0
UCT,316,0.022552893447497002,0,0,0,209,0.022552893447497002,0
UCT,31622,0.3327188947761379,0,0,0,208,0.0,0
KL-OLOP,1000,0.022552893447497002,0,0,0,209,0.0,0
UCT,1000,0.022552893447497002,0,0,0,209,0.0,0
BRUE,1000,0.022552893447497002,0,0,0,209,0.0,0
UCT,3162,0.022552893447497002,0,0,0,209,0.0,0
KL-OLOP,3162,0.022552893447497002,0,0,0,209,0.0,0
KL-OLOP,31622,0.012405929051614306,0,0,0,201,0.02588935604636111,0
UCT,100000,0.057988659269145426,0,0,0,206,0.0,0
BRUE,3162,0.022552893447497002,0,0,0,209,0.0,0
UCT,10000,0.022552893447497002,0,0,0,209,0.0,0
BRUE,31622,0.3327188947761379,0,0,0,208,0.0,0
BRUE,10000,0.022552893447497002,0,0,0,209,0.0,0
BRUE,100000,0.012405929051614306,0,0,0,201,0.0,0
BRUE,100000,0.10254166817702015,0,0,0,202,0.0,0
KL-OLOP,10000,0.022552893447497002,0,0,0,209,0.0,0
KL-OLOP,10,0.036550657785234586,0,0,0,210,0.036550657785234586,0
BRUE,10,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,10,0.036550657785234586,0,0,0,210,0.0,0
KL-OLOP,31,0.036550657785234586,0,0,0,210,0.036550657785234586,0
BRUE,31,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,31,0.036550657785234586,0,0,0,210,0.036550657785234586,0
KL-OLOP,100,0.036550657785234586,0,0,0,210,0.036550657785234586,0
BRUE,100000,0.6117507099410142,0,0,0,200,0.0,0
UCT,100000,0.26914123850419003,0,0,0,207,0.0,0
BRUE,100,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,100,0.036550657785234586,0,0,0,210,0.036550657785234586,0
KL-OLOP,316,0.036550657785234586,0,0,0,210,0.036550657785234586,0
BRUE,316,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,316,0.036550657785234586,0,0,0,210,0.036550657785234586,0
KL-OLOP,1000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,1000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
BRUE,1000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
KL-OLOP,31622,0.6117507099410142,0,0,0,200,0.0,0
UCT,3162,0.036550657785234586,0,0,0,210,0.036550657785234586,0
KL-OLOP,3162,0.036550657785234586,0,0,0,210,0.036550657785234586,0
BRUE,3162,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,31622,0.022552893447497002,0,0,0,209,0.0,0
BRUE,100000,0.023846383998615384,0,0,0,203,0.0,0
UCT,10000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
BRUE,100000,0.47682659393504734,0,0,0,204,0.0,0
BRUE,10000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
KL-OLOP,10,0.4369871750634693,0,0,0,211,0.0,0
KL-OLOP,31622,0.47682659393504734,0,0,0,204,0.0,0
KL-OLOP,10000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
BRUE,10,0.4369871750634693,0,0,0,211,0.0,0
UCT,10,0.4369871750634693,0,0,0,211,1.0156348306415661,0
KL-OLOP,31,0.4369871750634693,0,0,0,211,0.0,0
BRUE,31,0.4369871750634693,0,0,0,211,0.0,0
UCT,31,0.4369871750634693,0,0,0,211,0.0,0
KL-OLOP,100,0.4369871750634693,0,0,0,211,0.0,0
BRUE,100,0.4369871750634693,0,0,0,211,0.0,0
UCT,100,0.4369871750634693,0,0,0,211,0.0,0
KL-OLOP,316,0.4369871750634693,0,0,0,211,0.0,0
BRUE,316,0.4369871750634693,0,0,0,211,0.0,0
UCT,316,0.4369871750634693,0,0,0,211,0.0,0
UCT,100000,0.3327188947761379,0,0,0,208,0.0,0
KL-OLOP,1000,0.4369871750634693,0,0,0,211,0.0,0
BRUE,1000,0.4369871750634693,0,0,0,211,0.0,0
UCT,1000,0.4369871750634693,0,0,0,211,0.0,0
BRUE,31622,0.022552893447497002,0,0,0,209,0.0,0
KL-OLOP,3162,0.4369871750634693,0,0,0,211,0.0,0
KL-OLOP,31622,0.10254166817702015,0,0,0,202,0.10254166817702015,0
UCT,3162,0.4369871750634693,0,0,0,211,0.0,0
BRUE,3162,0.4369871750634693,0,0,0,211,0.0,0
UCT,31622,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,10000,0.4369871750634693,0,0,0,211,0.0,0
KL-OLOP,31622,0.023846383998615384,0,0,0,203,0.0,0
BRUE,10000,0.4369871750634693,0,0,0,211,0.0,0
BRUE,100000,0.23964467847006587,0,0,0,205,0.0,0
KL-OLOP,10000,0.4369871750634693,0,0,0,211,0.0,0
KL-OLOP,10,0.3685354902670297,0,0,0,212,0.0,0
BRUE,10,0.3685354902670297,0,0,0,212,0.0,0
UCT,10,0.3685354902670297,0,0,0,212,0.6997534495448354,0
KL-OLOP,31,0.3685354902670297,0,0,0,212,0.0,0
BRUE,31,0.3685354902670297,0,0,0,212,0.0,0
UCT,31,0.3685354902670297,0,0,0,212,0.0,0
KL-OLOP,100,0.3685354902670297,0,0,0,212,0.0,0
BRUE,100,0.3685354902670297,0,0,0,212,0.6997534495448354,0
UCT,100,0.3685354902670297,0,0,0,212,0.0,0
KL-OLOP,316,0.3685354902670297,0,0,0,212,0.0,0
UCT,100000,0.022552893447497002,0,0,0,209,0.0,0
BRUE,316,0.3685354902670297,0,0,0,212,0.0,0
UCT,316,0.3685354902670297,0,0,0,212,0.0,0
KL-OLOP,1000,0.3685354902670297,0,0,0,212,0.0,0
UCT,1000,0.3685354902670297,0,0,0,212,0.0,0
BRUE,1000,0.3685354902670297,0,0,0,212,0.0,0
BRUE,31622,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,31622,0.4369871750634693,0,0,0,211,0.0,0
BRUE,100000,0.057988659269145426,0,0,0,206,0.0,0
UCT,3162,0.3685354902670297,0,0,0,212,0.0,0
KL-OLOP,3162,0.3685354902670297,0,0,0,212,0.0,0
BRUE,3162,0.3685354902670297,0,0,0,212,0.0,0
KL-OLOP,31622,0.057988659269145426,0,0,0,206,0.0,0
UCT,10000,0.3685354902670297,0,0,0,212,0.0,0
BRUE,100000,0.26914123850419003,0,0,0,207,0.0,0
BRUE,10000,0.3685354902670297,0,0,0,212,0.0,0
KL-OLOP,10,0.2433925843159539,0,0,0,213,0.2433925843159539,0
BRUE,10,0.2433925843159539,0,0,0,213,0.2433925843159539,0
KL-OLOP,10000,0.3685354902670297,0,0,0,212,0.0,0
UCT,10,0.2433925843159539,0,0,0,213,0.2433925843159539,0
KL-OLOP,31,0.2433925843159539,0,0,0,213,0.2433925843159539,0
BRUE,31,0.2433925843159539,0,0,0,213,0.2433925843159539,0
UCT,31,0.2433925843159539,0,0,0,213,0.0,0
KL-OLOP,100,0.2433925843159539,0,0,0,213,0.2433925843159539,0
BRUE,100,0.2433925843159539,0,0,0,213,0.0,0
KL-OLOP,31622,0.23964467847006587,0,0,0,205,0.0,0
BRUE,31622,0.4369871750634693,0,0,0,211,0.0,0
UCT,100,0.2433925843159539,0,0,0,213,0.0,0
KL-OLOP,316,0.2433925843159539,0,0,0,213,0.0,0
BRUE,316,0.2433925843159539,0,0,0,213,0.0,0
UCT,316,0.2433925843159539,0,0,0,213,0.0,0
KL-OLOP,1000,0.2433925843159539,0,0,0,213,0.0,0
BRUE,1000,0.2433925843159539,0,0,0,213,0.0,0
UCT,1000,0.2433925843159539,0,0,0,213,0.0,0
UCT,100000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,31622,0.3685354902670297,0,0,0,212,0.0,0
UCT,3162,0.2433925843159539,0,0,0,213,0.0,0
BRUE,3162,0.2433925843159539,0,0,0,213,0.0,0
KL-OLOP,3162,0.2433925843159539,0,0,0,213,0.0,0
UCT,10000,0.2433925843159539,0,0,0,213,0.0,0
KL-OLOP,10000,0.2433925843159539,0,0,0,213,0.2433925843159539,0
KL-OLOP,10,0.06687830690611118,0,0,0,214,0.0,0
BRUE,10,0.06687830690611118,0,0,0,214,0.0,0
UCT,10,0.06687830690611118,0,0,0,214,0.06687830690611118,0
KL-OLOP,31,0.06687830690611118,0,0,0,214,0.0,0
BRUE,31,0.06687830690611118,0,0,0,214,0.0,0
UCT,31,0.06687830690611118,0,0,0,214,0.0,0
KL-OLOP,100,0.06687830690611118,0,0,0,214,0.0,0
BRUE,10000,0.2433925843159539,0,0,0,213,0.0,0
BRUE,100,0.06687830690611118,0,0,0,214,0.06687830690611118,0
UCT,100,0.06687830690611118,0,0,0,214,0.0,0
KL-OLOP,316,0.06687830690611118,0,0,0,214,0.0,0
BRUE,316,0.06687830690611118,0,0,0,214,0.0,0
UCT,316,0.06687830690611118,0,0,0,214,0.0,0
KL-OLOP,1000,0.06687830690611118,0,0,0,214,0.0,0
BRUE,1000,0.06687830690611118,0,0,0,214,0.06687830690611118,0
KL-OLOP,31622,0.3327188947761379,0,0,0,208,0.0,0
UCT,1000,0.06687830690611118,0,0,0,214,0.0,0
KL-OLOP,3162,0.06687830690611118,0,0,0,214,0.0,0
UCT,3162,0.06687830690611118,0,0,0,214,0.0,0
BRUE,3162,0.06687830690611118,0,0,0,214,0.0,0
UCT,100000,0.4369871750634693,0,0,0,211,0.0,0
BRUE,100000,0.3327188947761379,0,0,0,208,0.0,0
BRUE,31622,0.3685354902670297,0,0,0,212,0.0,0
UCT,31622,0.2433925843159539,0,0,0,213,0.0,0
UCT,10000,0.06687830690611118,0,0,0,214,0.0,0
BRUE,10000,0.06687830690611118,0,0,0,214,0.06687830690611118,0
KL-OLOP,10,0.016594866013760257,0,0,0,215,0.0,0
BRUE,10,0.016594866013760257,0,0,0,215,0.0,0
KL-OLOP,31622,0.26914123850419003,0,0,0,207,0.0,0
UCT,10,0.016594866013760257,0,0,0,215,0.129454521403654,0
KL-OLOP,31,0.016594866013760257,0,0,0,215,0.0,0
BRUE,31,0.016594866013760257,0,0,0,215,0.0,0
UCT,31,0.016594866013760257,0,0,0,215,0.0,0
KL-OLOP,100,0.016594866013760257,0,0,0,215,0.016594866013760257,0
BRUE,100,0.016594866013760257,0,0,0,215,0.129454521403654,0
UCT,100,0.016594866013760257,0,0,0,215,0.0,0
KL-OLOP,316,0.016594866013760257,0,0,0,215,0.016594866013760257,0
BRUE,316,0.016594866013760257,0,0,0,215,0.129454521403654,0
UCT,316,0.016594866013760257,0,0,0,215,0.0,0
KL-OLOP,1000,0.016594866013760257,0,0,0,215,0.0,0
UCT,1000,0.016594866013760257,0,0,0,215,0.0,0
BRUE,1000,0.016594866013760257,0,0,0,215,0.016594866013760257,0
UCT,31622,0.06687830690611118,0,0,0,214,0.0,0
KL-OLOP,10000,0.06687830690611118,0,0,0,214,0.0,0
UCT,3162,0.016594866013760257,0,0,0,215,0.0,0
KL-OLOP,3162,0.016594866013760257,0,0,0,215,0.0,0
BRUE,3162,0.016594866013760257,0,0,0,215,0.129454521403654,0
BRUE,31622,0.2433925843159539,0,0,0,213,0.0,0
BRUE,100000,0.022552893447497002,0,0,0,209,0.0,0
UCT,10000,0.016594866013760257,0,0,0,215,0.0,0
UCT,100000,0.3685354902670297,0,0,0,212,0.0,0
BRUE,10000,0.016594866013760257,0,0,0,215,0.0,0
KL-OLOP,10,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,10000,0.016594866013760257,0,0,0,215,0.0,0
BRUE,10,0.48098232172782884,0,0,0,216,0.48098232172782884,0
UCT,10,0.48098232172782884,0,0,0,216,0.48098232172782884,0
KL-OLOP,31,0.48098232172782884,0,0,0,216,0.0,0
BRUE,31,0.48098232172782884,0,0,0,216,0.0,0
UCT,31,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,100,0.48098232172782884,0,0,0,216,0.0,0
BRUE,100,0.48098232172782884,0,0,0,216,0.0,0
UCT,100,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,316,0.48098232172782884,0,0,0,216,0.0,0
BRUE,316,0.48098232172782884,0,0,0,216,0.0,0
UCT,316,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,1000,0.48098232172782884,0,0,0,216,0.0,0
BRUE,1000,0.48098232172782884,0,0,0,216,0.0,0
BRUE,31622,0.06687830690611118,0,0,0,214,0.0,0
UCT,1000,0.48098232172782884,0,0,0,216,0.0,0
UCT,3162,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,3162,0.48098232172782884,0,0,0,216,0.0,0
BRUE,3162,0.48098232172782884,0,0,0,216,0.0,0
UCT,31622,0.016594866013760257,0,0,0,215,0.0,0
UCT,100000,0.2433925843159539,0,0,0,213,0.0,0
KL-OLOP,31622,0.022552893447497002,0,0,0,209,0.0,0
BRUE,100000,0.036550657785234586,0,0,0,210,0.0,0
UCT,10000,0.48098232172782884,0,0,0,216,0.0,0
BRUE,10000,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,10000,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,10,0.10443458314466758,0,0,0,217,0.17362652677626733,0
BRUE,10,0.10443458314466758,0,0,0,217,0.0,0
BRUE,100000,0.4369871750634693,0,0,0,211,0.0,0
UCT,10,0.10443458314466758,0,0,0,217,0.4902810572677718,0
KL-OLOP,31,0.10443458314466758,0,0,0,217,0.17362652677626733,0
BRUE,31622,0.016594866013760257,0,0,0,215,0.0,0
BRUE,31,0.10443458314466758,0,0,0,217,0.17362652677626733,0
UCT,31,0.10443458314466758,0,0,0,217,0.0,0
KL-OLOP,100,0.10443458314466758,0,0,0,217,0.17362652677626733,0
BRUE,100,0.10443458314466758,0,0,0,217,0.17362652677626733,0
UCT,100000,0.06687830690611118,0,0,0,214,0.0,0
UCT,100,0.10443458314466758,0,0,0,217,0.0,0
KL-OLOP,316,0.10443458314466758,0,0,0,217,0.0,0
UCT,316,0.10443458314466758,0,0,0,217,0.0,0
BRUE,316,0.10443458314466758,0,0,0,217,0.0,0
KL-OLOP,1000,0.10443458314466758,0,0,0,217,0.0,0
BRUE,1000,0.10443458314466758,0,0,0,217,0.0,0
UCT,1000,0.10443458314466758,0,0,0,217,0.0,0
KL-OLOP,31622,0.036550657785234586,0,0,0,210,0.036550657785234586,0
UCT,3162,0.10443458314466758,0,0,0,217,0.0,0
KL-OLOP,3162,0.10443458314466758,0,0,0,217,0.0,0
BRUE,3162,0.10443458314466758,0,0,0,217,0.0,0
UCT,31622,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,31622,0.4369871750634693,0,0,0,211,0.0,0
UCT,10000,0.10443458314466758,0,0,0,217,0.0,0
KL-OLOP,10000,0.10443458314466758,0,0,0,217,0.0,0
BRUE,10000,0.10443458314466758,0,0,0,217,0.0,0
KL-OLOP,10,1.1319644014740518,0,0,0,218,0.0,0
BRUE,10,1.1319644014740518,0,0,0,218,1.1737189798643537,0
UCT,10,1.1319644014740518,0,0,0,218,0.0,0
KL-OLOP,31,1.1319644014740518,0,0,0,218,0.0,0
BRUE,31,1.1319644014740518,0,0,0,218,0.0,0
UCT,31,1.1319644014740518,0,0,0,218,0.0,0
KL-OLOP,100,1.1319644014740518,0,0,0,218,0.0,0
BRUE,100,1.1319644014740518,0,0,0,218,0.0,0
UCT,100,1.1319644014740518,0,0,0,218,0.0,0
KL-OLOP,316,1.1319644014740518,0,0,0,218,0.0,0
BRUE,316,1.1319644014740518,0,0,0,218,0.0,0
UCT,316,1.1319644014740518,0,0,0,218,0.0,0
BRUE,100000,0.3685354902670297,0,0,0,212,0.0,0
KL-OLOP,1000,1.1319644014740518,0,0,0,218,0.0,0
BRUE,31622,0.48098232172782884,0,0,0,216,0.0,0
BRUE,1000,1.1319644014740518,0,0,0,218,0.0,0
UCT,1000,1.1319644014740518,0,0,0,218,0.0,0
UCT,31622,0.10443458314466758,0,0,0,217,0.0,0
KL-OLOP,3162,1.1319644014740518,0,0,0,218,0.0,0
UCT,3162,1.1319644014740518,0,0,0,218,0.0,0
BRUE,3162,1.1319644014740518,0,0,0,218,0.0,0
UCT,100000,0.016594866013760257,0,0,0,215,0.0,0
UCT,10000,1.1319644014740518,0,0,0,218,0.0,0
KL-OLOP,10000,1.1319644014740518,0,0,0,218,0.0,0
KL-OLOP,10,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,31622,0.3685354902670297,0,0,0,212,0.0,0
BRUE,10,0.564496634628578,0,0,0,219,0.0,0
BRUE,10000,1.1319644014740518,0,0,0,218,0.0,0
UCT,10,0.564496634628578,0,0,0,219,0.6415796182404794,0
BRUE,31,0.564496634628578,0,0,0,219,0.564496634628578,0
KL-OLOP,31,0.564496634628578,0,0,0,219,0.0,0
UCT,31,0.564496634628578,0,0,0,219,0.0,0
BRUE,100,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,100,0.564496634628578,0,0,0,219,0.0,0
BRUE,100000,0.2433925843159539,0,0,0,213,0.0,0
UCT,100,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,316,0.564496634628578,0,0,0,219,0.0,0
UCT,316,0.564496634628578,0,0,0,219,0.0,0
BRUE,316,0.564496634628578,0,0,0,219,0.0,0
UCT,1000,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,1000,0.564496634628578,0,0,0,219,0.0,0
BRUE,1000,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,3162,0.564496634628578,0,0,0,219,0.0,0
UCT,100000,0.48098232172782884,0,0,0,216,0.0,0
UCT,3162,0.564496634628578,0,0,0,219,0.0,0
BRUE,3162,0.564496634628578,0,0,0,219,0.0,0
BRUE,31622,0.10443458314466758,0,0,0,217,0.0,0
UCT,31622,1.1319644014740518,0,0,0,218,0.0,0
UCT,10000,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,10000,0.564496634628578,0,0,0,219,0.0,0
BRUE,10000,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,10,0.7418726671874873,0,0,0,220,0.0,0
BRUE,10,0.7418726671874873,0,0,0,220,0.0,0
UCT,10,0.7418726671874873,0,0,0,220,0.873904510890471,0
KL-OLOP,31,0.7418726671874873,0,0,0,220,0.0,0
BRUE,31,0.7418726671874873,0,0,0,220,0.0,0
BRUE,100000,0.06687830690611118,0,0,0,214,0.0,0
UCT,31,0.7418726671874873,0,0,0,220,0.0,0
KL-OLOP,100,0.7418726671874873,0,0,0,220,0.0,0
BRUE,100,0.7418726671874873,0,0,0,220,0.0,0
UCT,100,0.7418726671874873,0,0,0,220,0.0,0
KL-OLOP,316,0.7418726671874873,0,0,0,220,0.0,0
BRUE,31622,1.1319644014740518,0,0,0,218,0.0,0
BRUE,316,0.7418726671874873,0,0,0,220,0.0,0
UCT,316,0.7418726671874873,0,0,0,220,0.0,0
KL-OLOP,1000,0.7418726671874873,0,0,0,220,0.0,0
BRUE,1000,0.7418726671874873,0,0,0,220,0.0,0
UCT,1000,0.7418726671874873,0,0,0,220,0.0,0
UCT,3162,0.7418726671874873,0,0,0,220,0.0,0
KL-OLOP,3162,0.7418726671874873,0,0,0,220,0.0,0
BRUE,3162,0.7418726671874873,0,0,0,220,0.0,0
UCT,31622,0.564496634628578,0,0,0,219,0.0,0
UCT,10000,0.7418726671874873,0,0,0,220,0.0,0
UCT,100000,0.10443458314466758,0,0,0,217,0.0,0
BRUE,100000,0.016594866013760257,0,0,0,215,0.0,0
KL-OLOP,10000,0.7418726671874873,0,0,0,220,0.0,0
KL-OLOP,10,0.14150731525834237,0,0,0,221,0.0,0
BRUE,10,0.14150731525834237,0,0,0,221,0.0,0
BRUE,10000,0.7418726671874873,0,0,0,220,0.0,0
UCT,10,0.14150731525834237,0,0,0,221,0.0,0
KL-OLOP,31,0.14150731525834237,0,0,0,221,0.0,0
BRUE,31,0.14150731525834237,0,0,0,221,0.0,0
UCT,31,0.14150731525834237,0,0,0,221,0.0,0
KL-OLOP,100,0.14150731525834237,0,0,0,221,0.0,0
BRUE,100,0.14150731525834237,0,0,0,221,0.0,0
UCT,100,0.14150731525834237,0,0,0,221,0.14150731525834237,0
UCT,100000,1.1319644014740518,0,0,0,218,0.0,0
KL-OLOP,316,0.14150731525834237,0,0,0,221,0.0,0
UCT,316,0.14150731525834237,0,0,0,221,0.0,0
BRUE,316,0.14150731525834237,0,0,0,221,0.0,0
BRUE,31622,0.564496634628578,0,0,0,219,0.0,0
BRUE,1000,0.14150731525834237,0,0,0,221,0.0,0
KL-OLOP,1000,0.14150731525834237,0,0,0,221,0.0,0
UCT,1000,0.14150731525834237,0,0,0,221,0.0,0
KL-OLOP,3162,0.14150731525834237,0,0,0,221,0.0,0
BRUE,3162,0.14150731525834237,0,0,0,221,0.0,0
UCT,3162,0.14150731525834237,0,0,0,221,0.0,0
UCT,31622,0.7418726671874873,0,0,0,220,0.0,0
UCT,10000,0.14150731525834237,0,0,0,221,0.0,0
BRUE,10000,0.14150731525834237,0,0,0,221,0.0,0
KL-OLOP,31622,0.48098232172782884,0,0,0,216,0.0,0
BRUE,100000,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,10000,0.14150731525834237,0,0,0,221,0.0,0
BRUE,31622,0.7418726671874873,0,0,0,220,0.0,0
UCT,100000,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,10,0.05333660977450405,0,0,0,222,0.05333660977450405,0
BRUE,10,0.05333660977450405,0,0,0,222,0.07949185873031306,0
UCT,10,0.05333660977450405,0,0,0,222,0.05333660977450405,0
KL-OLOP,31,0.05333660977450405,0,0,0,222,0.0,0
BRUE,31,0.05333660977450405,0,0,0,222,0.07949185873031306,0
UCT,31,0.05333660977450405,0,0,0,222,0.07949185873031306,0
KL-OLOP,100,0.05333660977450405,0,0,0,222,0.0,0
BRUE,100,0.05333660977450405,0,0,0,222,0.05333660977450405,0
UCT,100,0.05333660977450405,0,0,0,222,0.05333660977450405,0
KL-OLOP,316,0.05333660977450405,0,0,0,222,0.0,0
BRUE,316,0.05333660977450405,0,0,0,222,0.0,0
UCT,316,0.05333660977450405,0,0,0,222,0.0,0
KL-OLOP,1000,0.05333660977450405,0,0,0,222,0.0,0
BRUE,1000,0.05333660977450405,0,0,0,222,0.07949185873031306,0
UCT,1000,0.05333660977450405,0,0,0,222,0.0,0
KL-OLOP,31622,0.016594866013760257,0,0,0,215,0.0,0
UCT,31622,0.14150731525834237,0,0,0,221,0.0,0
KL-OLOP,3162,0.05333660977450405,0,0,0,222,0.0,0
UCT,3162,0.05333660977450405,0,0,0,222,0.0,0
BRUE,3162,0.05333660977450405,0,0,0,222,0.0,0
KL-OLOP,31622,0.2433925843159539,0,0,0,213,0.2433925843159539,0
UCT,10000,0.05333660977450405,0,0,0,222,0.0,0
UCT,100000,0.7418726671874873,0,0,0,220,0.0,0
BRUE,100000,0.10443458314466758,0,0,0,217,0.10443458314466758,0
BRUE,10000,0.05333660977450405,0,0,0,222,0.05333660977450405,0
KL-OLOP,31622,1.1319644014740518,0,0,0,218,0.0,0
BRUE,31622,0.14150731525834237,0,0,0,221,0.14299176018572712,0
KL-OLOP,10000,0.05333660977450405,0,0,0,222,0.0,0
KL-OLOP,10,0.19759403410638132,0,0,0,223,0.0,0
BRUE,10,0.19759403410638132,0,0,0,223,0.2766217836539251,0
UCT,10,0.19759403410638132,0,0,0,223,0.2412385308750924,0
KL-OLOP,31,0.19759403410638132,0,0,0,223,0.0,0
BRUE,31,0.19759403410638132,0,0,0,223,0.0,0
UCT,31,0.19759403410638132,0,0,0,223,0.2412385308750924,0
KL-OLOP,100,0.19759403410638132,0,0,0,223,0.0,0
BRUE,100,0.19759403410638132,0,0,0,223,0.0,0
UCT,100,0.19759403410638132,0,0,0,223,0.2412385308750924,0
KL-OLOP,316,0.19759403410638132,0,0,0,223,0.0,0
BRUE,316,0.19759403410638132,0,0,0,223,0.2412385308750924,0
UCT,316,0.19759403410638132,0,0,0,223,0.0,0
KL-OLOP,1000,0.19759403410638132,0,0,0,223,0.0,0
BRUE,1000,0.19759403410638132,0,0,0,223,0.0,0
UCT,1000,0.19759403410638132,0,0,0,223,0.0,0
UCT,31622,0.05333660977450405,0,0,0,222,0.0,0
KL-OLOP,3162,0.19759403410638132,0,0,0,223,0.0,0
BRUE,100000,1.1319644014740518,0,0,0,218,0.0,0
UCT,3162,0.19759403410638132,0,0,0,223,0.0,0
BRUE,3162,0.19759403410638132,0,0,0,223,0.0,0
UCT,10000,0.19759403410638132,0,0,0,223,0.0,0
BRUE,31622,0.05333660977450405,0,0,0,222,0.10080050197621548,0
UCT,100000,0.14150731525834237,0,0,0,221,0.0,0
BRUE,100000,0.564496634628578,0,0,0,219,0.0,0
BRUE,10000,0.19759403410638132,0,0,0,223,0.19759403410638132,0
KL-OLOP,10000,0.19759403410638132,0,0,0,223,0.0,0
KL-OLOP,10,0.37003053483665616,0,0,0,224,0.0,0
BRUE,10,0.37003053483665616,0,0,0,224,0.5056564044387906,0
UCT,10,0.37003053483665616,0,0,0,224,0.37003053483665616,0
KL-OLOP,31,0.37003053483665616,0,0,0,224,0.0,0
BRUE,31,0.37003053483665616,0,0,0,224,0.0,0
UCT,31,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,100,0.37003053483665616,0,0,0,224,0.0,0
BRUE,100,0.37003053483665616,0,0,0,224,0.0,0
UCT,100,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,316,0.37003053483665616,0,0,0,224,0.0,0
UCT,31622,0.19759403410638132,0,0,0,223,0.0,0
BRUE,316,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,1000,0.37003053483665616,0,0,0,224,0.0,0
UCT,316,0.37003053483665616,0,0,0,224,0.0,0
BRUE,1000,0.37003053483665616,0,0,0,224,0.0,0
BRUE,100000,0.7418726671874873,0,0,0,220,0.0,0
UCT,1000,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,31622,0.06687830690611118,0,0,0,214,0.0,0
UCT,3162,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,3162,0.37003053483665616,0,0,0,224,0.0,0
BRUE,3162,0.37003053483665616,0,0,0,224,0.0,0
UCT,100000,0.05333660977450405,0,0,0,222,0.0,0
BRUE,31622,0.19759403410638132,0,0,0,223,0.0,0
UCT,10000,0.37003053483665616,0,0,0,224,0.0,0
BRUE,10000,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,10000,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,31622,0.564496634628578,0,0,0,219,0.0,0
KL-OLOP,10,0.4113407545659844,0,0,0,225,0.0,0
BRUE,10,0.4113407545659844,0,0,0,225,0.0,0
UCT,10,0.4113407545659844,0,0,0,225,0.0,0
KL-OLOP,31,0.4113407545659844,0,0,0,225,0.0,0
BRUE,31,0.4113407545659844,0,0,0,225,0.4113407545659844,0
UCT,31,0.4113407545659844,0,0,0,225,0.4113407545659844,0
KL-OLOP,100,0.4113407545659844,0,0,0,225,0.0,0
UCT,31622,0.37003053483665616,0,0,0,224,0.0,0
BRUE,100000,0.14150731525834237,0,0,0,221,0.0,0
BRUE,100,0.4113407545659844,0,0,0,225,0.549725162024663,0
UCT,100,0.4113407545659844,0,0,0,225,0.4113407545659844,0
KL-OLOP,316,0.4113407545659844,0,0,0,225,0.0,0
BRUE,316,0.4113407545659844,0,0,0,225,0.0,0
KL-OLOP,31622,0.7418726671874873,0,0,0,220,0.0,0
UCT,316,0.4113407545659844,0,0,0,225,0.0,0
KL-OLOP,1000,0.4113407545659844,0,0,0,225,0.4113407545659844,0
BRUE,1000,0.4113407545659844,0,0,0,225,0.4113407545659844,0
UCT,1000,0.4113407545659844,0,0,0,225,0.0,0
KL-OLOP,3162,0.4113407545659844,0,0,0,225,0.0,0
UCT,3162,0.4113407545659844,0,0,0,225,0.0,0
BRUE,3162,0.4113407545659844,0,0,0,225,0.0,0
KL-OLOP,31622,0.10443458314466758,0,0,0,217,0.0,0
UCT,100000,0.19759403410638132,0,0,0,223,0.0,0
UCT,10000,0.4113407545659844,0,0,0,225,0.0,0
BRUE,31622,0.37003053483665616,0,0,0,224,0.0,0
BRUE,10000,0.4113407545659844,0,0,0,225,0.0,0
KL-OLOP,10000,0.4113407545659844,0,0,0,225,0.0,0
BRUE,100000,0.05333660977450405,0,0,0,222,0.07949185873031306,0
KL-OLOP,10,0.7692525561409558,0,0,0,226,0.0,0
UCT,31622,0.4113407545659844,0,0,0,225,0.0,0
BRUE,10,0.7692525561409558,0,0,0,226,0.0,0
UCT,10,0.7692525561409558,0,0,0,226,0.0,0
KL-OLOP,31,0.7692525561409558,0,0,0,226,0.0,0
BRUE,31,0.7692525561409558,0,0,0,226,0.0,0
UCT,31,0.7692525561409558,0,0,0,226,0.0,0
KL-OLOP,100,0.7692525561409558,0,0,0,226,0.0,0
BRUE,100,0.7692525561409558,0,0,0,226,0.0,0
UCT,100,0.7692525561409558,0,0,0,226,0.0,0
KL-OLOP,316,0.7692525561409558,0,0,0,226,0.0,0
BRUE,316,0.7692525561409558,0,0,0,226,0.0,0
UCT,316,0.7692525561409558,0,0,0,226,0.0,0
KL-OLOP,1000,0.7692525561409558,0,0,0,226,0.0,0
BRUE,1000,0.7692525561409558,0,0,0,226,0.0,0
UCT,1000,0.7692525561409558,0,0,0,226,0.0,0
KL-OLOP,3162,0.7692525561409558,0,0,0,226,0.0,0
UCT,3162,0.7692525561409558,0,0,0,226,0.0,0
BRUE,3162,0.7692525561409558,0,0,0,226,0.0,0
BRUE,31622,0.4113407545659844,0,0,0,225,0.0,0
UCT,10000,0.7692525561409558,0,0,0,226,0.0,0
BRUE,10000,0.7692525561409558,0,0,0,226,0.0,0
UCT,100000,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,10000,0.7692525561409558,0,0,0,226,0.0,0
BRUE,100000,0.19759403410638132,0,0,0,223,0.0,0
KL-OLOP,10,0.30305208679832973,0,0,0,227,0.4213587897717892,0
BRUE,10,0.30305208679832973,0,0,0,227,0.0,0
UCT,10,0.30305208679832973,0,0,0,227,0.4213587897717892,0
KL-OLOP,31,0.30305208679832973,0,0,0,227,0.0,0
BRUE,31,0.30305208679832973,0,0,0,227,0.30305208679832973,0
UCT,31,0.30305208679832973,0,0,0,227,0.30305208679832973,0
KL-OLOP,100,0.30305208679832973,0,0,0,227,0.0,0
BRUE,100,0.30305208679832973,0,0,0,227,0.4804381113598486,0
UCT,100,0.30305208679832973,0,0,0,227,0.0,0
KL-OLOP,316,0.30305208679832973,0,0,0,227,0.0,0
BRUE,316,0.30305208679832973,0,0,0,227,0.0,0
UCT,316,0.30305208679832973,0,0,0,227,0.0,0
KL-OLOP,1000,0.30305208679832973,0,0,0,227,0.0,0
UCT,31622,0.7692525561409558,0,0,0,226,0.0,0
BRUE,1000,0.30305208679832973,0,0,0,227,0.0,0
UCT,1000,0.30305208679832973,0,0,0,227,0.0,0
KL-OLOP,3162,0.30305208679832973,0,0,0,227,0.0,0
BRUE,3162,0.30305208679832973,0,0,0,227,0.0,0
UCT,3162,0.30305208679832973,0,0,0,227,0.0,0
UCT,100000,0.4113407545659844,0,0,0,225,0.0,0
UCT,10000,0.30305208679832973,0,0,0,227,0.0,0
BRUE,31622,0.7692525561409558,0,0,0,226,0.0,0
BRUE,10000,0.30305208679832973,0,0,0,227,0.0,0
KL-OLOP,10000,0.30305208679832973,0,0,0,227,0.0,0
KL-OLOP,31622,0.14150731525834237,0,0,0,221,0.0,0
KL-OLOP,10,0.38055569672411615,0,0,0,228,0.38055569672411615,0
BRUE,10,0.38055569672411615,0,0,0,228,0.0,0
UCT,10,0.38055569672411615,0,0,0,228,0.5123079852443866,0
BRUE,100000,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,31,0.38055569672411615,0,0,0,228,0.0,0
BRUE,31,0.38055569672411615,0,0,0,228,0.0,0
UCT,31,0.38055569672411615,0,0,0,228,0.0,0
KL-OLOP,100,0.38055569672411615,0,0,0,228,0.0,0
BRUE,100,0.38055569672411615,0,0,0,228,0.0,0
UCT,100,0.38055569672411615,0,0,0,228,0.0,0
KL-OLOP,316,0.38055569672411615,0,0,0,228,0.0,0
BRUE,316,0.38055569672411615,0,0,0,228,0.0,0
UCT,316,0.38055569672411615,0,0,0,228,0.0,0
UCT,31622,0.30305208679832973,0,0,0,227,0.0,0
KL-OLOP,1000,0.38055569672411615,0,0,0,228,0.0,0
BRUE,1000,0.38055569672411615,0,0,0,228,0.0,0
UCT,1000,0.38055569672411615,0,0,0,228,0.0,0
BRUE,3162,0.38055569672411615,0,0,0,228,0.0,0
KL-OLOP,3162,0.38055569672411615,0,0,0,228,0.0,0
UCT,3162,0.38055569672411615,0,0,0,228,0.0,0
UCT,100000,0.7692525561409558,0,0,0,226,0.0,0
UCT,10000,0.38055569672411615,0,0,0,228,0.0,0
BRUE,31622,0.30305208679832973,0,0,0,227,0.0,0
BRUE,10000,0.38055569672411615,0,0,0,228,0.0,0
KL-OLOP,10000,0.38055569672411615,0,0,0,228,0.0,0
BRUE,100000,0.4113407545659844,0,0,0,225,0.0,0
UCT,31622,0.38055569672411615,0,0,0,228,0.0,0
KL-OLOP,10,0.7874766028275673,0,0,0,229,0.0,0
BRUE,10,0.7874766028275673,0,0,0,229,0.0,0
UCT,10,0.7874766028275673,0,0,0,229,1.002236613074019,0
KL-OLOP,31,0.7874766028275673,0,0,0,229,0.0,0
BRUE,31,0.7874766028275673,0,0,0,229,0.0,0
KL-OLOP,100,0.7874766028275673,0,0,0,229,0.0,0
UCT,31,0.7874766028275673,0,0,0,229,0.0,0
BRUE,100,0.7874766028275673,0,0,0,229,0.0,0
UCT,100,0.7874766028275673,0,0,0,229,0.0,0
KL-OLOP,316,0.7874766028275673,0,0,0,229,0.0,0
BRUE,316,0.7874766028275673,0,0,0,229,0.0,0
UCT,316,0.7874766028275673,0,0,0,229,0.0,0
KL-OLOP,1000,0.7874766028275673,0,0,0,229,0.0,0
BRUE,1000,0.7874766028275673,0,0,0,229,0.0,0
UCT,1000,0.7874766028275673,0,0,0,229,0.0,0
KL-OLOP,3162,0.7874766028275673,0,0,0,229,0.0,0
UCT,100000,0.30305208679832973,0,0,0,227,0.0,0
BRUE,31622,0.38055569672411615,0,0,0,228,0.0,0
UCT,3162,0.7874766028275673,0,0,0,229,0.0,0
BRUE,3162,0.7874766028275673,0,0,0,229,0.0,0
BRUE,100000,0.7692525561409558,0,0,0,226,0.0,0
UCT,10000,0.7874766028275673,0,0,0,229,0.0,0
BRUE,10000,0.7874766028275673,0,0,0,229,0.0,0
KL-OLOP,10000,0.7874766028275673,0,0,0,229,0.0,0
KL-OLOP,31622,0.37003053483665616,0,0,0,224,0.0,0
KL-OLOP,10,0.2962029254244336,0,0,0,230,0.0,0
BRUE,10,0.2962029254244336,0,0,0,230,0.0,0
UCT,10,0.2962029254244336,0,0,0,230,0.2962029254244336,0
KL-OLOP,31,0.2962029254244336,0,0,0,230,0.0,0
BRUE,31,0.2962029254244336,0,0,0,230,0.0,0
UCT,31,0.2962029254244336,0,0,0,230,0.0,0
KL-OLOP,100,0.2962029254244336,0,0,0,230,0.0,0
BRUE,100,0.2962029254244336,0,0,0,230,0.0,0
UCT,100,0.2962029254244336,0,0,0,230,0.2962029254244336,0
KL-OLOP,316,0.2962029254244336,0,0,0,230,0.0,0
KL-OLOP,31622,0.05333660977450405,0,0,0,222,0.0,0
BRUE,316,0.2962029254244336,0,0,0,230,0.0,0
UCT,31622,0.7874766028275673,0,0,0,229,0.0,0
UCT,316,0.2962029254244336,0,0,0,230,0.0,0
KL-OLOP,1000,0.2962029254244336,0,0,0,230,0.0,0
BRUE,1000,0.2962029254244336,0,0,0,230,0.0,0
UCT,100000,0.38055569672411615,0,0,0,228,0.0,0
UCT,1000,0.2962029254244336,0,0,0,230,0.0,0
KL-OLOP,31622,0.19759403410638132,0,0,0,223,0.0,0
KL-OLOP,3162,0.2962029254244336,0,0,0,230,0.0,0
UCT,3162,0.2962029254244336,0,0,0,230,0.0,0
BRUE,3162,0.2962029254244336,0,0,0,230,0.0,0
BRUE,31622,0.7874766028275673,0,0,0,229,0.0,0
UCT,10000,0.2962029254244336,0,0,0,230,0.0,0
BRUE,10000,0.2962029254244336,0,0,0,230,0.0,0
KL-OLOP,31622,0.7692525561409558,0,0,0,226,0.0,0
KL-OLOP,10000,0.2962029254244336,0,0,0,230,0.0,0
BRUE,100000,0.30305208679832973,0,0,0,227,0.0,0
KL-OLOP,10,0.018428861527558738,0,0,0,231,0.0,0
BRUE,10,0.018428861527558738,0,0,0,231,0.05446747473674485,0
UCT,10,0.018428861527558738,0,0,0,231,0.018428861527558738,0
KL-OLOP,31,0.018428861527558738,0,0,0,231,0.0,0
BRUE,31,0.018428861527558738,0,0,0,231,0.0,0
UCT,31,0.018428861527558738,0,0,0,231,0.0,0
KL-OLOP,100,0.018428861527558738,0,0,0,231,0.0,0
BRUE,100,0.018428861527558738,0,0,0,231,0.0,0
UCT,100,0.018428861527558738,0,0,0,231,0.05446747473674485,0
KL-OLOP,316,0.018428861527558738,0,0,0,231,0.0,0
BRUE,316,0.018428861527558738,0,0,0,231,0.0,0
UCT,316,0.018428861527558738,0,0,0,231,0.0,0
KL-OLOP,1000,0.018428861527558738,0,0,0,231,0.0,0
UCT,31622,0.2962029254244336,0,0,0,230,0.0,0
BRUE,1000,0.018428861527558738,0,0,0,231,0.0,0
UCT,1000,0.018428861527558738,0,0,0,231,0.0,0
KL-OLOP,3162,0.018428861527558738,0,0,0,231,0.0,0
UCT,100000,0.7874766028275673,0,0,0,229,0.0,0
BRUE,3162,0.018428861527558738,0,0,0,231,0.0,0
BRUE,31622,0.2962029254244336,0,0,0,230,0.0,0
UCT,3162,0.018428861527558738,0,0,0,231,0.0,0
BRUE,100000,0.38055569672411615,0,0,0,228,0.0,0
BRUE,10000,0.018428861527558738,0,0,0,231,0.0,0
UCT,10000,0.018428861527558738,0,0,0,231,0.0,0
KL-OLOP,10000,0.018428861527558738,0,0,0,231,0.0,0
UCT,31622,0.018428861527558738,0,0,0,231,0.0,0
KL-OLOP,31622,0.4113407545659844,0,0,0,225,0.0,0
UCT,100000,0.2962029254244336,0,0,0,230,0.0,0
KL-OLOP,10,0.23651481150105313,0,0,0,232,0.0,0
BRUE,10,0.23651481150105313,0,0,0,232,0.0,0
KL-OLOP,31622,0.30305208679832973,0,0,0,227,0.0,0
UCT,10,0.23651481150105313,0,0,0,232,0.5342732679488678,0
KL-OLOP,31,0.23651481150105313,0,0,0,232,0.0,0
BRUE,31,0.23651481150105313,0,0,0,232,0.28055726161925487,0
UCT,31,0.23651481150105313,0,0,0,232,0.23651481150105313,0
KL-OLOP,100,0.23651481150105313,0,0,0,232,0.0,0
BRUE,100,0.23651481150105313,0,0,0,232,0.0,0
UCT,100,0.23651481150105313,0,0,0,232,0.28055726161925487,0
KL-OLOP,316,0.23651481150105313,0,0,0,232,0.0,0
BRUE,31622,0.018428861527558738,0,0,0,231,0.0,0
BRUE,316,0.23651481150105313,0,0,0,232,0.0,0
UCT,316,0.23651481150105313,0,0,0,232,0.0,0
KL-OLOP,1000,0.23651481150105313,0,0,0,232,0.0,0
BRUE,1000,0.23651481150105313,0,0,0,232,0.0,0
UCT,1000,0.23651481150105313,0,0,0,232,0.0,0
KL-OLOP,3162,0.23651481150105313,0,0,0,232,0.0,0
BRUE,3162,0.23651481150105313,0,0,0,232,0.0,0
UCT,3162,0.23651481150105313,0,0,0,232,0.0,0
BRUE,100000,0.7874766028275673,0,0,0,229,0.0,0
BRUE,10000,0.23651481150105313,0,0,0,232,0.0,0
KL-OLOP,10000,0.23651481150105313,0,0,0,232,0.0,0
UCT,10000,0.23651481150105313,0,0,0,232,0.0,0
KL-OLOP,31622,0.38055569672411615,0,0,0,228,0.0,0
BRUE,100000,0.2962029254244336,0,0,0,230,0.0,0
UCT,31622,0.23651481150105313,0,0,0,232,0.0,0
UCT,100000,0.018428861527558738,0,0,0,231,0.0,0
KL-OLOP,10,0.250155504720897,0,0,0,233,0.0,0
BRUE,10,0.250155504720897,0,0,0,233,0.250155504720897,0
UCT,10,0.250155504720897,0,0,0,233,0.631483088207667,0
KL-OLOP,31,0.250155504720897,0,0,0,233,0.0,0
BRUE,31,0.250155504720897,0,0,0,233,0.0,0
UCT,31,0.250155504720897,0,0,0,233,0.0,0
KL-OLOP,100,0.250155504720897,0,0,0,233,0.0,0
BRUE,100,0.250155504720897,0,0,0,233,0.0,0
UCT,100,0.250155504720897,0,0,0,233,0.0,0
KL-OLOP,316,0.250155504720897,0,0,0,233,0.0,0
BRUE,316,0.250155504720897,0,0,0,233,0.250155504720897,0
UCT,316,0.250155504720897,0,0,0,233,0.0,0
KL-OLOP,1000,0.250155504720897,0,0,0,233,0.0,0
BRUE,31622,0.23651481150105313,0,0,0,232,0.0,0
BRUE,1000,0.250155504720897,0,0,0,233,0.0,0
UCT,1000,0.250155504720897,0,0,0,233,0.0,0
KL-OLOP,3162,0.250155504720897,0,0,0,233,0.0,0
BRUE,3162,0.250155504720897,0,0,0,233,0.0,0
UCT,3162,0.250155504720897,0,0,0,233,0.0,0
BRUE,10000,0.250155504720897,0,0,0,233,0.0,0
KL-OLOP,10000,0.250155504720897,0,0,0,233,0.0,0
UCT,10000,0.250155504720897,0,0,0,233,0.0,0
KL-OLOP,31622,0.7874766028275673,0,0,0,229,0.0,0
UCT,31622,0.250155504720897,0,0,0,233,0.0,0
BRUE,100000,0.018428861527558738,0,0,0,231,0.0,0
UCT,100000,0.23651481150105313,0,0,0,232,0.0,0
BRUE,31622,0.250155504720897,0,0,0,233,0.0,0
KL-OLOP,10,0.5880625660015217,0,0,0,234,0.0,0
BRUE,10,0.5880625660015217,0,0,0,234,0.0,0
UCT,10,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,31,0.5880625660015217,0,0,0,234,0.0,0
BRUE,31,0.5880625660015217,0,0,0,234,0.0,0
UCT,31,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,100,0.5880625660015217,0,0,0,234,0.0,0
BRUE,100,0.5880625660015217,0,0,0,234,0.0,0
UCT,100,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,316,0.5880625660015217,0,0,0,234,0.0,0
BRUE,316,0.5880625660015217,0,0,0,234,0.0,0
UCT,316,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,1000,0.5880625660015217,0,0,0,234,0.0,0
BRUE,1000,0.5880625660015217,0,0,0,234,0.0,0
UCT,1000,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,3162,0.5880625660015217,0,0,0,234,0.0,0
BRUE,3162,0.5880625660015217,0,0,0,234,0.0,0
UCT,3162,0.5880625660015217,0,0,0,234,0.0,0
BRUE,100000,0.23651481150105313,0,0,0,232,0.0,0
BRUE,10000,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,10000,0.5880625660015217,0,0,0,234,0.0,0
UCT,10000,0.5880625660015217,0,0,0,234,0.0,0
UCT,100000,0.250155504720897,0,0,0,233,0.0,0
UCT,31622,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,31622,0.2962029254244336,0,0,0,230,0.0,0
KL-OLOP,31622,0.018428861527558738,0,0,0,231,0.0,0
KL-OLOP,10,0.7386445541541145,0,0,0,235,0.0,0
BRUE,10,0.7386445541541145,0,0,0,235,0.0,0
UCT,10,0.7386445541541145,0,0,0,235,0.0,0
KL-OLOP,31,0.7386445541541145,0,0,0,235,0.0,0
BRUE,31,0.7386445541541145,0,0,0,235,0.0,0
UCT,31,0.7386445541541145,0,0,0,235,0.0,0
KL-OLOP,100,0.7386445541541145,0,0,0,235,0.0,0
BRUE,100,0.7386445541541145,0,0,0,235,0.0,0
UCT,100,0.7386445541541145,0,0,0,235,0.0,0
BRUE,31622,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,316,0.7386445541541145,0,0,0,235,0.0,0
BRUE,316,0.7386445541541145,0,0,0,235,0.0,0
UCT,316,0.7386445541541145,0,0,0,235,0.0,0
KL-OLOP,1000,0.7386445541541145,0,0,0,235,0.0,0
BRUE,1000,0.7386445541541145,0,0,0,235,0.0,0
UCT,1000,0.7386445541541145,0,0,0,235,0.0,0
KL-OLOP,3162,0.7386445541541145,0,0,0,235,0.0,0
BRUE,3162,0.7386445541541145,0,0,0,235,0.0,0
UCT,3162,0.7386445541541145,0,0,0,235,0.0,0
BRUE,10000,0.7386445541541145,0,0,0,235,0.0,0
KL-OLOP,10000,0.7386445541541145,0,0,0,235,0.0,0
UCT,10000,0.7386445541541145,0,0,0,235,0.0,0
BRUE,100000,0.250155504720897,0,0,0,233,0.0,0
UCT,31622,0.7386445541541145,0,0,0,235,0.0,0
UCT,100000,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,10,0.13569857217994663,0,0,0,236,0.13569857217994663,0
BRUE,31622,0.7386445541541145,0,0,0,235,0.0,0
BRUE,10,0.13569857217994663,0,0,0,236,0.13569857217994663,0
UCT,10,0.13569857217994663,0,0,0,236,0.13569857217994663,0
KL-OLOP,31,0.13569857217994663,0,0,0,236,0.13569857217994663,0
BRUE,31,0.13569857217994663,0,0,0,236,0.0,0
UCT,31,0.13569857217994663,0,0,0,236,0.13569857217994663,0
KL-OLOP,100,0.13569857217994663,0,0,0,236,0.13569857217994663,0
BRUE,100,0.13569857217994663,0,0,0,236,0.0,0
UCT,100,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,316,0.13569857217994663,0,0,0,236,0.0,0
UCT,316,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,1000,0.13569857217994663,0,0,0,236,0.0,0
BRUE,1000,0.13569857217994663,0,0,0,236,0.0,0
UCT,1000,0.13569857217994663,0,0,0,236,0.0,0
BRUE,316,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,3162,0.13569857217994663,0,0,0,236,0.0,0
BRUE,3162,0.13569857217994663,0,0,0,236,0.0,0
UCT,3162,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,31622,0.23651481150105313,0,0,0,232,0.0,0
UCT,10000,0.13569857217994663,0,0,0,236,0.0,0
BRUE,10000,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,10000,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,31622,0.250155504720897,0,0,0,233,0.0,0
UCT,100000,0.7386445541541145,0,0,0,235,0.0,0
BRUE,100000,0.5880625660015217,0,0,0,234,0.0,0
UCT,31622,0.13569857217994663,0,0,0,236,0.0,0
BRUE,31622,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,10,0.9175108406477255,0,0,0,237,0.0,0
BRUE,10,0.9175108406477255,0,0,0,237,0.0,0
UCT,10,0.9175108406477255,0,0,0,237,0.9175108406477255,0
KL-OLOP,31,0.9175108406477255,0,0,0,237,0.0,0
BRUE,31,0.9175108406477255,0,0,0,237,0.0,0
UCT,31,0.9175108406477255,0,0,0,237,0.0,0
KL-OLOP,100,0.9175108406477255,0,0,0,237,0.0,0
BRUE,100,0.9175108406477255,0,0,0,237,0.0,0
UCT,100,0.9175108406477255,0,0,0,237,0.0,0
KL-OLOP,316,0.9175108406477255,0,0,0,237,0.0,0
BRUE,316,0.9175108406477255,0,0,0,237,0.0,0
UCT,316,0.9175108406477255,0,0,0,237,0.0,0
KL-OLOP,1000,0.9175108406477255,0,0,0,237,0.0,0
BRUE,1000,0.9175108406477255,0,0,0,237,0.0,0
UCT,1000,0.9175108406477255,0,0,0,237,0.0,0
KL-OLOP,3162,0.9175108406477255,0,0,0,237,0.0,0
BRUE,3162,0.9175108406477255,0,0,0,237,0.0,0
UCT,3162,0.9175108406477255,0,0,0,237,0.0,0
UCT,100000,0.13569857217994663,0,0,0,236,0.0,0
BRUE,100000,0.7386445541541145,0,0,0,235,0.0,0
KL-OLOP,10000,0.9175108406477255,0,0,0,237,0.0,0
BRUE,10000,0.9175108406477255,0,0,0,237,0.0,0
UCT,10000,0.9175108406477255,0,0,0,237,0.0,0
KL-OLOP,31622,0.5880625660015217,0,0,0,234,0.0,0
UCT,31622,0.9175108406477255,0,0,0,237,0.0,0
BRUE,31622,0.9175108406477255,0,0,0,237,0.0,0
KL-OLOP,10,0.027259487770831647,0,0,0,238,0.19108419368046237,0
KL-OLOP,31622,0.7386445541541145,0,0,0,235,0.0,0
BRUE,10,0.027259487770831647,0,0,0,238,0.0,0
UCT,10,0.027259487770831647,0,0,0,238,0.08547958407886513,0
KL-OLOP,31,0.027259487770831647,0,0,0,238,0.19108419368046237,0
BRUE,31,0.027259487770831647,0,0,0,238,0.027259487770831647,0
UCT,31,0.027259487770831647,0,0,0,238,0.0,0
KL-OLOP,100,0.027259487770831647,0,0,0,238,0.19108419368046237,0
BRUE,100,0.027259487770831647,0,0,0,238,0.19108419368046237,0
UCT,100,0.027259487770831647,0,0,0,238,0.0,0
KL-OLOP,316,0.027259487770831647,0,0,0,238,0.0,0
BRUE,316,0.027259487770831647,0,0,0,238,0.0,0
UCT,316,0.027259487770831647,0,0,0,238,0.0,0
KL-OLOP,1000,0.027259487770831647,0,0,0,238,0.0,0
BRUE,1000,0.027259487770831647,0,0,0,238,0.027259487770831647,0
UCT,1000,0.027259487770831647,0,0,0,238,0.0,0
KL-OLOP,3162,0.027259487770831647,0,0,0,238,0.0,0
BRUE,3162,0.027259487770831647,0,0,0,238,0.027259487770831647,0
UCT,3162,0.027259487770831647,0,0,0,238,0.0,0
BRUE,100000,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,10000,0.027259487770831647,0,0,0,238,0.0,0
BRUE,10000,0.027259487770831647,0,0,0,238,0.0,0
UCT,10000,0.027259487770831647,0,0,0,238,0.0,0
UCT,100000,0.9175108406477255,0,0,0,237,0.0,0
UCT,31622,0.027259487770831647,0,0,0,238,0.0,0
BRUE,31622,0.027259487770831647,0,0,0,238,0.08547958407886513,0
BRUE,100000,0.9175108406477255,0,0,0,237,0.0,0
KL-OLOP,10,0.09931511481234478,0,0,0,239,0.0,0
BRUE,10,0.09931511481234478,0,0,0,239,0.0,0
UCT,10,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,31,0.09931511481234478,0,0,0,239,0.0,0
BRUE,31,0.09931511481234478,0,0,0,239,0.0,0
UCT,31,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,100,0.09931511481234478,0,0,0,239,0.0,0
BRUE,100,0.09931511481234478,0,0,0,239,0.0,0
UCT,100,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,316,0.09931511481234478,0,0,0,239,0.0,0
BRUE,316,0.09931511481234478,0,0,0,239,0.0,0
UCT,316,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,1000,0.09931511481234478,0,0,0,239,0.0,0
BRUE,1000,0.09931511481234478,0,0,0,239,0.09931511481234478,0
UCT,1000,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,3162,0.09931511481234478,0,0,0,239,0.0,0
BRUE,3162,0.09931511481234478,0,0,0,239,0.0,0
UCT,3162,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,31622,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,10000,0.09931511481234478,0,0,0,239,0.0,0
UCT,100000,0.027259487770831647,0,0,0,238,0.0,0
BRUE,10000,0.09931511481234478,0,0,0,239,0.0,0
UCT,10000,0.09931511481234478,0,0,0,239,0.0,0
BRUE,31622,0.09931511481234478,0,0,0,239,0.0,0
BRUE,100000,0.027259487770831647,0,0,0,238,0.027259487770831647,0
KL-OLOP,31622,0.9175108406477255,0,0,0,237,0.0,0
UCT,31622,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,10,0.11176367498798134,0,0,0,240,0.11176367498798134,0
BRUE,10,0.11176367498798134,0,0,0,240,0.0,0
UCT,10,0.11176367498798134,0,0,0,240,0.11176367498798134,0
KL-OLOP,31,0.11176367498798134,0,0,0,240,0.11176367498798134,0
BRUE,31,0.11176367498798134,0,0,0,240,0.0,0
UCT,31,0.11176367498798134,0,0,0,240,0.4751638756495211,0
KL-OLOP,100,0.11176367498798134,0,0,0,240,0.0,0
BRUE,100,0.11176367498798134,0,0,0,240,0.11176367498798134,0
UCT,100,0.11176367498798134,0,0,0,240,0.11176367498798134,0
KL-OLOP,316,0.11176367498798134,0,0,0,240,0.0,0
BRUE,316,0.11176367498798134,0,0,0,240,0.11176367498798134,0
UCT,316,0.11176367498798134,0,0,0,240,0.11176367498798134,0
KL-OLOP,1000,0.11176367498798134,0,0,0,240,0.0,0
BRUE,1000,0.11176367498798134,0,0,0,240,0.11176367498798134,0
UCT,1000,0.11176367498798134,0,0,0,240,0.0,0
KL-OLOP,3162,0.11176367498798134,0,0,0,240,0.0,0
BRUE,3162,0.11176367498798134,0,0,0,240,0.11176367498798134,0
UCT,3162,0.11176367498798134,0,0,0,240,0.0,0
UCT,100000,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,10000,0.11176367498798134,0,0,0,240,0.0,0
BRUE,10000,0.11176367498798134,0,0,0,240,0.0,0
UCT,10000,0.11176367498798134,0,0,0,240,0.0,0
KL-OLOP,31622,0.027259487770831647,0,0,0,238,0.0,0
BRUE,100000,0.09931511481234478,0,0,0,239,0.0,0
UCT,31622,0.11176367498798134,0,0,0,240,0.0,0
BRUE,31622,0.11176367498798134,0,0,0,240,0.0,0
KL-OLOP,100000,1.1319644014740518,0,0,0,218,0.0,0
KL-OLOP,10,0.18275842114554264,0,0,0,241,0.0,0
BRUE,10,0.18275842114554264,0,0,0,241,0.6749354718976548,0
UCT,10,0.18275842114554264,0,0,0,241,0.0,0
KL-OLOP,31,0.18275842114554264,0,0,0,241,0.0,0
BRUE,31,0.18275842114554264,0,0,0,241,0.0,0
UCT,31,0.18275842114554264,0,0,0,241,0.0,0
KL-OLOP,100,0.18275842114554264,0,0,0,241,0.0,0
UCT,100000,0.11176367498798134,0,0,0,240,0.0,0
BRUE,100,0.18275842114554264,0,0,0,241,0.0,0
UCT,100,0.18275842114554264,0,0,0,241,0.0,0
KL-OLOP,316,0.18275842114554264,0,0,0,241,0.0,0
BRUE,316,0.18275842114554264,0,0,0,241,0.18275842114554264,0
UCT,316,0.18275842114554264,0,0,0,241,0.0,0
KL-OLOP,1000,0.18275842114554264,0,0,0,241,0.0,0
BRUE,1000,0.18275842114554264,0,0,0,241,0.0,0
KL-OLOP,31622,0.09931511481234478,0,0,0,239,0.0,0
UCT,1000,0.18275842114554264,0,0,0,241,0.0,0
KL-OLOP,3162,0.18275842114554264,0,0,0,241,0.0,0
BRUE,3162,0.18275842114554264,0,0,0,241,0.0,0
UCT,3162,0.18275842114554264,0,0,0,241,0.0,0
BRUE,10000,0.18275842114554264,0,0,0,241,0.0,0
KL-OLOP,10000,0.18275842114554264,0,0,0,241,0.0,0
UCT,10000,0.18275842114554264,0,0,0,241,0.0,0
BRUE,100000,0.11176367498798134,0,0,0,240,0.0,0
UCT,31622,0.18275842114554264,0,0,0,241,0.0,0
BRUE,31622,0.18275842114554264,0,0,0,241,0.0,0
KL-OLOP,31622,0.11176367498798134,0,0,0,240,0.0,0
KL-OLOP,10,0.3528301190043637,0,0,0,242,0.3528301190043637,0
BRUE,10,0.3528301190043637,0,0,0,242,0.0,0
UCT,10,0.3528301190043637,0,0,0,242,0.3528301190043637,0
KL-OLOP,31,0.3528301190043637,0,0,0,242,0.0,0
BRUE,31,0.3528301190043637,0,0,0,242,0.0,0
UCT,31,0.3528301190043637,0,0,0,242,0.0,0
KL-OLOP,100,0.3528301190043637,0,0,0,242,0.0,0
BRUE,100,0.3528301190043637,0,0,0,242,0.0,0
UCT,100,0.3528301190043637,0,0,0,242,0.0,0
KL-OLOP,316,0.3528301190043637,0,0,0,242,0.0,0
BRUE,316,0.3528301190043637,0,0,0,242,0.0,0
UCT,316,0.3528301190043637,0,0,0,242,0.0,0
KL-OLOP,1000,0.3528301190043637,0,0,0,242,0.0,0
BRUE,1000,0.3528301190043637,0,0,0,242,0.0,0
UCT,1000,0.3528301190043637,0,0,0,242,0.0,0
KL-OLOP,3162,0.3528301190043637,0,0,0,242,0.0,0
BRUE,100000,0.18275842114554264,0,0,0,241,0.0,0
BRUE,3162,0.3528301190043637,0,0,0,242,0.0,0
UCT,3162,0.3528301190043637,0,0,0,242,0.0,0
KL-OLOP,10000,0.3528301190043637,0,0,0,242,0.0,0
UCT,100000,0.18275842114554264,0,0,0,241,0.0,0
UCT,10000,0.3528301190043637,0,0,0,242,0.0,0
BRUE,10000,0.3528301190043637,0,0,0,242,0.0,0
BRUE,31622,0.3528301190043637,0,0,0,242,0.0,0
KL-OLOP,31622,0.18275842114554264,0,0,0,241,0.0,0
UCT,31622,0.3528301190043637,0,0,0,242,0.0,0
UCT,100000,0.3528301190043637,0,0,0,242,0.0,0
KL-OLOP,10,0.5442177174535923,0,0,0,243,0.0,0
BRUE,10,0.5442177174535923,0,0,0,243,0.6118135955472741,0
UCT,10,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,31,0.5442177174535923,0,0,0,243,0.0,0
BRUE,31,0.5442177174535923,0,0,0,243,0.6118135955472741,0
UCT,31,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,100,0.5442177174535923,0,0,0,243,0.0,0
BRUE,100,0.5442177174535923,0,0,0,243,0.0,0
UCT,100,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,316,0.5442177174535923,0,0,0,243,0.0,0
BRUE,316,0.5442177174535923,0,0,0,243,0.6118135955472741,0
UCT,316,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,100000,0.48098232172782884,0,0,0,216,0.0,0
KL-OLOP,1000,0.5442177174535923,0,0,0,243,0.0,0
BRUE,1000,0.5442177174535923,0,0,0,243,0.0,0
UCT,1000,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,3162,0.5442177174535923,0,0,0,243,0.0,0
BRUE,3162,0.5442177174535923,0,0,0,243,0.0,0
UCT,3162,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,10000,0.5442177174535923,0,0,0,243,0.0,0
BRUE,10000,0.5442177174535923,0,0,0,243,0.0,0
UCT,10000,0.5442177174535923,0,0,0,243,0.0,0
BRUE,100000,0.3528301190043637,0,0,0,242,0.0,0
UCT,31622,0.5442177174535923,0,0,0,243,0.0,0
BRUE,31622,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,31622,0.3528301190043637,0,0,0,242,0.0,0
KL-OLOP,10,0.035926127365605076,0,0,0,244,0.035926127365605076,0
BRUE,10,0.035926127365605076,0,0,0,244,0.0,0
UCT,10,0.035926127365605076,0,0,0,244,0.035926127365605076,0
KL-OLOP,31,0.035926127365605076,0,0,0,244,0.0,0
BRUE,31,0.035926127365605076,0,0,0,244,0.0,0
UCT,31,0.035926127365605076,0,0,0,244,0.0,0
KL-OLOP,100,0.035926127365605076,0,0,0,244,0.0,0
BRUE,100,0.035926127365605076,0,0,0,244,0.0,0
UCT,100,0.035926127365605076,0,0,0,244,0.0,0
KL-OLOP,316,0.035926127365605076,0,0,0,244,0.0,0
BRUE,316,0.035926127365605076,0,0,0,244,0.0,0
UCT,316,0.035926127365605076,0,0,0,244,0.0,0
KL-OLOP,1000,0.035926127365605076,0,0,0,244,0.0,0
BRUE,1000,0.035926127365605076,0,0,0,244,0.0,0
UCT,1000,0.035926127365605076,0,0,0,244,0.0,0
KL-OLOP,3162,0.035926127365605076,0,0,0,244,0.0,0
BRUE,3162,0.035926127365605076,0,0,0,244,0.0,0
UCT,3162,0.035926127365605076,0,0,0,244,0.0,0
UCT,100000,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,10000,0.035926127365605076,0,0,0,244,0.0,0
BRUE,100000,0.5442177174535923,0,0,0,243,0.0,0
BRUE,10000,0.035926127365605076,0,0,0,244,0.0,0
UCT,10000,0.035926127365605076,0,0,0,244,0.0,0
KL-OLOP,100000,0.47682659393504734,0,0,0,204,0.0,0
BRUE,31622,0.035926127365605076,0,0,0,244,0.0,0
UCT,31622,0.035926127365605076,0,0,0,244,0.0,0
KL-OLOP,100000,0.6117507099410142,0,0,0,200,0.0,0
KL-OLOP,31622,0.5442177174535923,0,0,0,243,0.0,0
KL-OLOP,10,0.33584737355596705,0,0,0,245,0.0,0
BRUE,10,0.33584737355596705,0,0,0,245,0.0,0
UCT,10,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,31,0.33584737355596705,0,0,0,245,0.33584737355596705,0
BRUE,31,0.33584737355596705,0,0,0,245,0.33584737355596705,0
UCT,31,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,100,0.33584737355596705,0,0,0,245,0.33584737355596705,0
BRUE,100,0.33584737355596705,0,0,0,245,0.0,0
UCT,100,0.33584737355596705,0,0,0,245,0.33584737355596705,0
KL-OLOP,316,0.33584737355596705,0,0,0,245,0.0,0
BRUE,316,0.33584737355596705,0,0,0,245,0.33584737355596705,0
UCT,316,0.33584737355596705,0,0,0,245,0.33584737355596705,0
KL-OLOP,1000,0.33584737355596705,0,0,0,245,0.0,0
BRUE,1000,0.33584737355596705,0,0,0,245,0.0,0
UCT,1000,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,3162,0.33584737355596705,0,0,0,245,0.0,0
BRUE,3162,0.33584737355596705,0,0,0,245,0.0,0
UCT,3162,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,10000,0.33584737355596705,0,0,0,245,0.0,0
UCT,100000,0.035926127365605076,0,0,0,244,0.0,0
BRUE,10000,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,100000,0.023846383998615384,0,0,0,203,0.0,0
UCT,10000,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,100000,0.564496634628578,0,0,0,219,0.0,0
BRUE,100000,0.035926127365605076,0,0,0,244,0.035926127365605076,0
BRUE,31622,0.33584737355596705,0,0,0,245,0.0,0
UCT,31622,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,100000,0.10254166817702015,0,0,0,202,0.10254166817702015,0
KL-OLOP,10,0.06542902605964906,0,0,0,246,0.3343156612814857,0
BRUE,10,0.06542902605964906,0,0,0,246,0.06542902605964906,0
UCT,10,0.06542902605964906,0,0,0,246,0.25909628798463125,0
KL-OLOP,31,0.06542902605964906,0,0,0,246,0.0,0
BRUE,31,0.06542902605964906,0,0,0,246,0.06542902605964906,0
UCT,31,0.06542902605964906,0,0,0,246,0.0,0
KL-OLOP,100,0.06542902605964906,0,0,0,246,0.0,0
BRUE,100,0.06542902605964906,0,0,0,246,0.06542902605964906,0
UCT,100,0.06542902605964906,0,0,0,246,0.3343156612814857,0
KL-OLOP,316,0.06542902605964906,0,0,0,246,0.0,0
BRUE,316,0.06542902605964906,0,0,0,246,0.3343156612814857,0
UCT,316,0.06542902605964906,0,0,0,246,0.06542902605964906,0
KL-OLOP,1000,0.06542902605964906,0,0,0,246,0.0,0
BRUE,1000,0.06542902605964906,0,0,0,246,0.06542902605964906,0
UCT,1000,0.06542902605964906,0,0,0,246,0.0,0
KL-OLOP,3162,0.06542902605964906,0,0,0,246,0.0,0
BRUE,3162,0.06542902605964906,0,0,0,246,0.0,0
UCT,3162,0.06542902605964906,0,0,0,246,0.0,0
KL-OLOP,10000,0.06542902605964906,0,0,0,246,0.0,0
UCT,100000,0.33584737355596705,0,0,0,245,0.0,0
UCT,10000,0.06542902605964906,0,0,0,246,0.0,0
BRUE,10000,0.06542902605964906,0,0,0,246,0.0,0
KL-OLOP,100000,0.3327188947761379,0,0,0,208,0.0,0
UCT,31622,0.06542902605964906,0,0,0,246,0.0,0
KL-OLOP,31622,0.035926127365605076,0,0,0,244,0.0,0
BRUE,31622,0.06542902605964906,0,0,0,246,0.0,0
BRUE,100000,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,10,0.9676436329853613,0,0,0,247,0.0,0
BRUE,10,0.9676436329853613,0,0,0,247,0.9676436329853613,0
UCT,10,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,31,0.9676436329853613,0,0,0,247,0.0,0
BRUE,31,0.9676436329853613,0,0,0,247,1.0273577471353832,0
UCT,31,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,100,0.9676436329853613,0,0,0,247,0.0,0
BRUE,100,0.9676436329853613,0,0,0,247,0.0,0
UCT,100,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,316,0.9676436329853613,0,0,0,247,0.0,0
BRUE,316,0.9676436329853613,0,0,0,247,0.0,0
UCT,316,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,1000,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,100000,0.3685354902670297,0,0,0,212,0.0,0
BRUE,1000,0.9676436329853613,0,0,0,247,0.0,0
UCT,1000,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,100000,0.23964467847006587,0,0,0,205,0.0,0
BRUE,3162,0.9676436329853613,0,0,0,247,0.0,0
UCT,3162,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,3162,0.9676436329853613,0,0,0,247,0.0,0
UCT,10000,0.9676436329853613,0,0,0,247,0.0,0
BRUE,10000,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,10000,0.9676436329853613,0,0,0,247,0.0,0
UCT,100000,0.06542902605964906,0,0,0,246,0.0,0
UCT,31622,0.9676436329853613,0,0,0,247,0.0,0
BRUE,31622,0.9676436329853613,0,0,0,247,0.0,0
KL-OLOP,10,0.6948151017715776,0,0,0,248,0.0,0
BRUE,10,0.6948151017715776,0,0,0,248,0.0,0
UCT,10,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,31,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,100000,0.4369871750634693,0,0,0,211,0.0,0
BRUE,31,0.6948151017715776,0,0,0,248,0.0,0
UCT,31,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,100,0.6948151017715776,0,0,0,248,0.0,0
BRUE,100,0.6948151017715776,0,0,0,248,0.0,0
UCT,100,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,316,0.6948151017715776,0,0,0,248,0.0,0
BRUE,316,0.6948151017715776,0,0,0,248,0.0,0
UCT,316,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,1000,0.6948151017715776,0,0,0,248,0.0,0
BRUE,1000,0.6948151017715776,0,0,0,248,0.0,0
UCT,1000,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,3162,0.6948151017715776,0,0,0,248,0.0,0
BRUE,3162,0.6948151017715776,0,0,0,248,0.0,0
UCT,3162,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,10000,0.6948151017715776,0,0,0,248,0.0,0
BRUE,100000,0.06542902605964906,0,0,0,246,0.0,0
UCT,10000,0.6948151017715776,0,0,0,248,0.0,0
UCT,100000,0.9676436329853613,0,0,0,247,0.0,0
BRUE,10000,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,31622,0.33584737355596705,0,0,0,245,0.0,0
KL-OLOP,100000,0.2433925843159539,0,0,0,213,0.2433925843159539,0
UCT,31622,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,10,0.2204064673054793,0,0,0,249,0.0,0
BRUE,10,0.2204064673054793,0,0,0,249,0.0,0
UCT,10,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,31,0.2204064673054793,0,0,0,249,0.0,0
BRUE,31,0.2204064673054793,0,0,0,249,0.0,0
BRUE,31622,0.6948151017715776,0,0,0,248,0.0,0
UCT,31,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,100,0.2204064673054793,0,0,0,249,0.0,0
BRUE,100,0.2204064673054793,0,0,0,249,0.0,0
UCT,100,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,316,0.2204064673054793,0,0,0,249,0.0,0
BRUE,316,0.2204064673054793,0,0,0,249,0.0,0
UCT,316,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,1000,0.2204064673054793,0,0,0,249,0.0,0
BRUE,1000,0.2204064673054793,0,0,0,249,0.0,0
UCT,1000,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,3162,0.2204064673054793,0,0,0,249,0.0,0
BRUE,3162,0.2204064673054793,0,0,0,249,0.0,0
BRUE,100000,0.9676436329853613,0,0,0,247,0.0,0
UCT,3162,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,100000,0.26914123850419003,0,0,0,207,0.0,0
UCT,10000,0.2204064673054793,0,0,0,249,0.0,0
BRUE,10000,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,10000,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,31622,0.9676436329853613,0,0,0,247,0.0,0
UCT,31622,0.2204064673054793,0,0,0,249,0.0,0
KL-OLOP,100000,0.012405929051614306,0,0,0,201,0.02588935604636111,0
UCT,100000,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,10,0.27885204132813257,0,0,0,250,0.27885204132813257,0
BRUE,10,0.27885204132813257,0,0,0,250,0.27885204132813257,0
UCT,10,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,31,0.27885204132813257,0,0,0,250,0.27885204132813257,0
BRUE,31,0.27885204132813257,0,0,0,250,0.27885204132813257,0
UCT,31,0.27885204132813257,0,0,0,250,0.27885204132813257,0
KL-OLOP,100,0.27885204132813257,0,0,0,250,0.27885204132813257,0
BRUE,31622,0.2204064673054793,0,0,0,249,0.0,0
BRUE,100,0.27885204132813257,0,0,0,250,0.27885204132813257,0
UCT,100,0.27885204132813257,0,0,0,250,0.27885204132813257,0
KL-OLOP,316,0.27885204132813257,0,0,0,250,0.0,0
BRUE,316,0.27885204132813257,0,0,0,250,0.0,0
UCT,316,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,1000,0.27885204132813257,0,0,0,250,0.0,0
BRUE,1000,0.27885204132813257,0,0,0,250,0.0,0
UCT,1000,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,3162,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,100000,0.022552893447497002,0,0,0,209,0.0,0
UCT,3162,0.27885204132813257,0,0,0,250,0.0,0
BRUE,3162,0.27885204132813257,0,0,0,250,0.0,0
BRUE,10000,0.27885204132813257,0,0,0,250,0.0,0
UCT,10000,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,10000,0.27885204132813257,0,0,0,250,0.0,0
BRUE,100000,0.6948151017715776,0,0,0,248,0.0,0
UCT,31622,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,100000,0.057988659269145426,0,0,0,206,0.0,0
UCT,100000,0.2204064673054793,0,0,0,249,0.0,0
BRUE,31622,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,10,0.044019413305845134,0,0,0,251,0.044019413305845134,0
BRUE,10,0.044019413305845134,0,0,0,251,0.0,0
UCT,10,0.044019413305845134,0,0,0,251,0.0,0
KL-OLOP,31,0.044019413305845134,0,0,0,251,0.044019413305845134,0
BRUE,31,0.044019413305845134,0,0,0,251,0.044019413305845134,0
UCT,31,0.044019413305845134,0,0,0,251,0.0,0
KL-OLOP,100,0.044019413305845134,0,0,0,251,0.044019413305845134,0
BRUE,100,0.044019413305845134,0,0,0,251,0.044019413305845134,0
UCT,100,0.044019413305845134,0,0,0,251,0.044019413305845134,0
KL-OLOP,316,0.044019413305845134,0,0,0,251,0.0,0
BRUE,316,0.044019413305845134,0,0,0,251,0.044019413305845134,0
UCT,316,0.044019413305845134,0,0,0,251,0.044019413305845134,0
KL-OLOP,1000,0.044019413305845134,0,0,0,251,0.0,0
BRUE,1000,0.044019413305845134,0,0,0,251,0.0,0
UCT,1000,0.044019413305845134,0,0,0,251,0.044019413305845134,0
KL-OLOP,3162,0.044019413305845134,0,0,0,251,0.0,0
BRUE,3162,0.044019413305845134,0,0,0,251,0.0,0
UCT,3162,0.044019413305845134,0,0,0,251,0.044019413305845134,0
KL-OLOP,31622,0.6948151017715776,0,0,0,248,0.0,0
KL-OLOP,10000,0.044019413305845134,0,0,0,251,0.0,0
BRUE,10000,0.044019413305845134,0,0,0,251,0.044019413305845134,0
BRUE,100000,0.2204064673054793,0,0,0,249,0.0,0
UCT,10000,0.044019413305845134,0,0,0,251,0.044019413305845134,0
KL-OLOP,31622,0.06542902605964906,0,0,0,246,0.0,0
KL-OLOP,100000,0.7418726671874873,0,0,0,220,0.0,0
UCT,31622,0.044019413305845134,0,0,0,251,0.044019413305845134,0
KL-OLOP,100000,0.7874766028275673,0,0,0,229,0.0,0
KL-OLOP,10,0.5271341858306615,0,0,0,252,0.0,0
BRUE,10,0.5271341858306615,0,0,0,252,0.0,0
UCT,10,0.5271341858306615,0,0,0,252,0.5682883531135594,0
KL-OLOP,31,0.5271341858306615,0,0,0,252,0.0,0
BRUE,31,0.5271341858306615,0,0,0,252,0.0,0
UCT,31,0.5271341858306615,0,0,0,252,0.0,0
KL-OLOP,100,0.5271341858306615,0,0,0,252,0.0,0
BRUE,100,0.5271341858306615,0,0,0,252,0.0,0
UCT,100,0.5271341858306615,0,0,0,252,0.0,0
KL-OLOP,316,0.5271341858306615,0,0,0,252,0.0,0
BRUE,316,0.5271341858306615,0,0,0,252,0.0,0
UCT,316,0.5271341858306615,0,0,0,252,0.0,0
KL-OLOP,1000,0.5271341858306615,0,0,0,252,0.0,0
BRUE,1000,0.5271341858306615,0,0,0,252,0.0,0
BRUE,31622,0.044019413305845134,0,0,0,251,0.0,0
UCT,1000,0.5271341858306615,0,0,0,252,0.0,0
KL-OLOP,3162,0.5271341858306615,0,0,0,252,0.0,0
BRUE,3162,0.5271341858306615,0,0,0,252,0.0,0
UCT,100000,0.27885204132813257,0,0,0,250,0.0,0
UCT,3162,0.5271341858306615,0,0,0,252,0.0,0
UCT,10000,0.5271341858306615,0,0,0,252,0.0,0
BRUE,10000,0.5271341858306615,0,0,0,252,0.0,0
KL-OLOP,100000,0.14150731525834237,0,0,0,221,0.0,0
KL-OLOP,10000,0.5271341858306615,0,0,0,252,0.0,0
BRUE,100000,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,31622,0.2204064673054793,0,0,0,249,0.0,0
UCT,100000,0.044019413305845134,0,0,0,251,0.044019413305845134,0
KL-OLOP,10,0.5335692467498261,0,0,0,253,0.0,0
BRUE,10,0.5335692467498261,0,0,0,253,0.5509769092458208,0
UCT,10,0.5335692467498261,0,0,0,253,0.5509769092458208,0
KL-OLOP,31,0.5335692467498261,0,0,0,253,0.0,0
BRUE,31,0.5335692467498261,0,0,0,253,0.0,0
UCT,31,0.5335692467498261,0,0,0,253,0.7324773367978581,0
KL-OLOP,100,0.5335692467498261,0,0,0,253,0.0,0
BRUE,100,0.5335692467498261,0,0,0,253,0.0,0
UCT,100,0.5335692467498261,0,0,0,253,0.0,0
KL-OLOP,316,0.5335692467498261,0,0,0,253,0.0,0
UCT,31622,0.5271341858306615,0,0,0,252,0.0,0
BRUE,316,0.5335692467498261,0,0,0,253,0.0,0
UCT,316,0.5335692467498261,0,0,0,253,0.0,0
KL-OLOP,1000,0.5335692467498261,0,0,0,253,0.0,0
BRUE,1000,0.5335692467498261,0,0,0,253,0.0,0
UCT,1000,0.5335692467498261,0,0,0,253,0.0,0
KL-OLOP,100000,0.30305208679832973,0,0,0,227,0.0,0
KL-OLOP,3162,0.5335692467498261,0,0,0,253,0.0,0
BRUE,3162,0.5335692467498261,0,0,0,253,0.0,0
UCT,3162,0.5335692467498261,0,0,0,253,0.0,0
UCT,10000,0.5335692467498261,0,0,0,253,0.0,0
BRUE,10000,0.5335692467498261,0,0,0,253,0.0,0
KL-OLOP,10000,0.5335692467498261,0,0,0,253,0.0,0
BRUE,31622,0.5271341858306615,0,0,0,252,0.0,0
UCT,31622,0.5335692467498261,0,0,0,253,0.0,0
UCT,100000,0.5271341858306615,0,0,0,252,0.0,0
KL-OLOP,10,0.19335698132739498,0,0,0,254,0.0,0
BRUE,10,0.19335698132739498,0,0,0,254,0.19335698132739498,0
UCT,10,0.19335698132739498,0,0,0,254,0.0,0
KL-OLOP,31,0.19335698132739498,0,0,0,254,0.0,0
BRUE,31,0.19335698132739498,0,0,0,254,0.0,0
UCT,31,0.19335698132739498,0,0,0,254,0.0,0
KL-OLOP,100,0.19335698132739498,0,0,0,254,0.0,0
BRUE,100,0.19335698132739498,0,0,0,254,0.0,0
UCT,100,0.19335698132739498,0,0,0,254,0.0,0
BRUE,31622,0.5335692467498261,0,0,0,253,0.0,0
KL-OLOP,316,0.19335698132739498,0,0,0,254,0.0,0
BRUE,316,0.19335698132739498,0,0,0,254,0.0,0
UCT,316,0.19335698132739498,0,0,0,254,0.0,0
KL-OLOP,1000,0.19335698132739498,0,0,0,254,0.0,0
BRUE,1000,0.19335698132739498,0,0,0,254,0.0,0
UCT,1000,0.19335698132739498,0,0,0,254,0.0,0
KL-OLOP,3162,0.19335698132739498,0,0,0,254,0.0,0
BRUE,3162,0.19335698132739498,0,0,0,254,0.0,0
UCT,3162,0.19335698132739498,0,0,0,254,0.0,0
BRUE,100000,0.044019413305845134,0,0,0,251,0.044019413305845134,0
UCT,10000,0.19335698132739498,0,0,0,254,0.0,0
BRUE,10000,0.19335698132739498,0,0,0,254,0.0,0
KL-OLOP,31622,0.27885204132813257,0,0,0,250,0.0,0
KL-OLOP,10000,0.19335698132739498,0,0,0,254,0.0,0
UCT,100000,0.5335692467498261,0,0,0,253,0.0,0
UCT,31622,0.19335698132739498,0,0,0,254,0.0,0
BRUE,100000,0.5271341858306615,0,0,0,252,0.0,0
BRUE,31622,0.19335698132739498,0,0,0,254,0.0,0
KL-OLOP,10,0.4108023728319177,0,0,0,255,0.0,0
BRUE,10,0.4108023728319177,0,0,0,255,0.0,0
UCT,10,0.4108023728319177,0,0,0,255,0.0,0
KL-OLOP,31,0.4108023728319177,0,0,0,255,0.0,0
BRUE,31,0.4108023728319177,0,0,0,255,0.0,0
UCT,31,0.4108023728319177,0,0,0,255,0.0,0
KL-OLOP,100,0.4108023728319177,0,0,0,255,0.0,0
BRUE,100,0.4108023728319177,0,0,0,255,0.0,0
UCT,100,0.4108023728319177,0,0,0,255,0.0,0
KL-OLOP,316,0.4108023728319177,0,0,0,255,0.0,0
BRUE,316,0.4108023728319177,0,0,0,255,0.0,0
UCT,316,0.4108023728319177,0,0,0,255,0.0,0
KL-OLOP,100000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
KL-OLOP,1000,0.4108023728319177,0,0,0,255,0.0,0
UCT,1000,0.4108023728319177,0,0,0,255,0.0,0
BRUE,1000,0.4108023728319177,0,0,0,255,0.0,0
KL-OLOP,3162,0.4108023728319177,0,0,0,255,0.0,0
BRUE,3162,0.4108023728319177,0,0,0,255,0.0,0
UCT,3162,0.4108023728319177,0,0,0,255,0.0,0
BRUE,100000,0.5335692467498261,0,0,0,253,0.0,0
UCT,10000,0.4108023728319177,0,0,0,255,0.0,0
BRUE,10000,0.4108023728319177,0,0,0,255,0.0,0
KL-OLOP,10000,0.4108023728319177,0,0,0,255,0.0,0
KL-OLOP,31622,0.5271341858306615,0,0,0,252,0.0,0
UCT,100000,0.19335698132739498,0,0,0,254,0.0,0
KL-OLOP,31622,0.044019413305845134,0,0,0,251,0.0,0
KL-OLOP,31622,0.5335692467498261,0,0,0,253,0.0,0
KL-OLOP,10,0.17926890502092174,0,0,0,256,0.0,0
BRUE,10,0.17926890502092174,0,0,0,256,0.0,0
UCT,10,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,31,0.17926890502092174,0,0,0,256,0.0,0
BRUE,31,0.17926890502092174,0,0,0,256,0.17926890502092174,0
UCT,31,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,100,0.17926890502092174,0,0,0,256,0.0,0
BRUE,100,0.17926890502092174,0,0,0,256,0.0,0
UCT,100,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,316,0.17926890502092174,0,0,0,256,0.0,0
BRUE,316,0.17926890502092174,0,0,0,256,0.0,0
UCT,316,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,1000,0.17926890502092174,0,0,0,256,0.0,0
BRUE,1000,0.17926890502092174,0,0,0,256,0.0,0
UCT,31622,0.4108023728319177,0,0,0,255,0.0,0
UCT,1000,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,3162,0.17926890502092174,0,0,0,256,0.0,0
BRUE,3162,0.17926890502092174,0,0,0,256,0.0,0
BRUE,31622,0.4108023728319177,0,0,0,255,0.0,0
UCT,3162,0.17926890502092174,0,0,0,256,0.0,0
BRUE,10000,0.17926890502092174,0,0,0,256,0.0,0
UCT,10000,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,10000,0.17926890502092174,0,0,0,256,0.0,0
BRUE,100000,0.19335698132739498,0,0,0,254,0.0,0
UCT,100000,0.4108023728319177,0,0,0,255,0.0,0
UCT,31622,0.17926890502092174,0,0,0,256,0.0,0
BRUE,31622,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,10,0.8388014143992739,0,0,0,257,0.0,0
BRUE,10,0.8388014143992739,0,0,0,257,0.0,0
UCT,10,0.8388014143992739,0,0,0,257,0.914617809993687,0
KL-OLOP,31,0.8388014143992739,0,0,0,257,0.0,0
BRUE,31,0.8388014143992739,0,0,0,257,0.0,0
UCT,31,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,100,0.8388014143992739,0,0,0,257,0.0,0
BRUE,100,0.8388014143992739,0,0,0,257,0.0,0
UCT,100,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,316,0.8388014143992739,0,0,0,257,0.0,0
BRUE,316,0.8388014143992739,0,0,0,257,0.0,0
UCT,316,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,1000,0.8388014143992739,0,0,0,257,0.0,0
BRUE,1000,0.8388014143992739,0,0,0,257,0.0,0
UCT,1000,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,3162,0.8388014143992739,0,0,0,257,0.0,0
BRUE,3162,0.8388014143992739,0,0,0,257,0.0,0
UCT,3162,0.8388014143992739,0,0,0,257,0.0,0
BRUE,100000,0.4108023728319177,0,0,0,255,0.0,0
UCT,10000,0.8388014143992739,0,0,0,257,0.0,0
BRUE,10000,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,10000,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,100000,0.10443458314466758,0,0,0,217,0.0,0
UCT,100000,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,100000,0.7692525561409558,0,0,0,226,0.0,0
KL-OLOP,10,0.028250220606732768,0,0,0,258,0.05628124824302394,0
BRUE,10,0.028250220606732768,0,0,0,258,0.0,0
UCT,31622,0.8388014143992739,0,0,0,257,0.0,0
UCT,10,0.028250220606732768,0,0,0,258,0.0,0
KL-OLOP,31,0.028250220606732768,0,0,0,258,0.0,0
BRUE,31,0.028250220606732768,0,0,0,258,0.05628124824302394,0
UCT,31,0.028250220606732768,0,0,0,258,0.0,0
KL-OLOP,100,0.028250220606732768,0,0,0,258,0.0,0
BRUE,100,0.028250220606732768,0,0,0,258,0.3956183673929998,0
UCT,100,0.028250220606732768,0,0,0,258,0.0,0
KL-OLOP,316,0.028250220606732768,0,0,0,258,0.0,0
BRUE,316,0.028250220606732768,0,0,0,258,0.05628124824302394,0
UCT,316,0.028250220606732768,0,0,0,258,0.0,0
KL-OLOP,1000,0.028250220606732768,0,0,0,258,0.0,0
BRUE,1000,0.028250220606732768,0,0,0,258,0.0,0
UCT,1000,0.028250220606732768,0,0,0,258,0.0,0
KL-OLOP,3162,0.028250220606732768,0,0,0,258,0.0,0
BRUE,3162,0.028250220606732768,0,0,0,258,0.028250220606732768,0
UCT,3162,0.028250220606732768,0,0,0,258,0.0,0
BRUE,31622,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,31622,0.19335698132739498,0,0,0,254,0.0,0
UCT,10000,0.028250220606732768,0,0,0,258,0.0,0
BRUE,10000,0.028250220606732768,0,0,0,258,0.028250220606732768,0
KL-OLOP,10000,0.028250220606732768,0,0,0,258,0.0,0
BRUE,100000,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,100000,0.23651481150105313,0,0,0,232,0.0,0
UCT,100000,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,100000,0.7386445541541145,0,0,0,235,0.0,0
UCT,31622,0.028250220606732768,0,0,0,258,0.0,0
KL-OLOP,10,0.1530714196920926,0,0,0,259,0.0,0
BRUE,10,0.1530714196920926,0,0,0,259,0.0,0
UCT,10,0.1530714196920926,0,0,0,259,0.21660373846855863,0
KL-OLOP,31,0.1530714196920926,0,0,0,259,0.0,0
BRUE,31,0.1530714196920926,0,0,0,259,0.0,0
UCT,31,0.1530714196920926,0,0,0,259,0.0,0
KL-OLOP,100,0.1530714196920926,0,0,0,259,0.0,0
BRUE,100,0.1530714196920926,0,0,0,259,0.0,0
UCT,100,0.1530714196920926,0,0,0,259,0.1530714196920926,0
KL-OLOP,316,0.1530714196920926,0,0,0,259,0.0,0
BRUE,316,0.1530714196920926,0,0,0,259,0.0,0
UCT,316,0.1530714196920926,0,0,0,259,0.0,0
KL-OLOP,1000,0.1530714196920926,0,0,0,259,0.0,0
BRUE,1000,0.1530714196920926,0,0,0,259,0.0,0
UCT,1000,0.1530714196920926,0,0,0,259,0.0,0
KL-OLOP,3162,0.1530714196920926,0,0,0,259,0.0,0
KL-OLOP,31622,0.4108023728319177,0,0,0,255,0.0,0
BRUE,31622,0.028250220606732768,0,0,0,258,0.028250220606732768,0
BRUE,3162,0.1530714196920926,0,0,0,259,0.0,0
UCT,3162,0.1530714196920926,0,0,0,259,0.0,0
BRUE,10000,0.1530714196920926,0,0,0,259,0.0,0
UCT,10000,0.1530714196920926,0,0,0,259,0.0,0
KL-OLOP,10000,0.1530714196920926,0,0,0,259,0.0,0
BRUE,100000,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,100000,0.37003053483665616,0,0,0,224,0.0,0
UCT,100000,0.028250220606732768,0,0,0,258,0.0,0
KL-OLOP,100000,0.016594866013760257,0,0,0,215,0.0,0
KL-OLOP,10,0.0766826729813781,0,0,0,260,0.11096332112545104,0
UCT,31622,0.1530714196920926,0,0,0,259,0.0,0
BRUE,10,0.0766826729813781,0,0,0,260,0.11096332112545104,0
UCT,10,0.0766826729813781,0,0,0,260,0.0,0
KL-OLOP,31,0.0766826729813781,0,0,0,260,0.11096332112545104,0
BRUE,31,0.0766826729813781,0,0,0,260,0.0766826729813781,0
UCT,31,0.0766826729813781,0,0,0,260,0.0,0
KL-OLOP,100,0.0766826729813781,0,0,0,260,0.11096332112545104,0
BRUE,100,0.0766826729813781,0,0,0,260,0.0766826729813781,0
UCT,100,0.0766826729813781,0,0,0,260,0.0766826729813781,0
KL-OLOP,316,0.0766826729813781,0,0,0,260,0.0,0
BRUE,316,0.0766826729813781,0,0,0,260,0.0766826729813781,0
UCT,316,0.0766826729813781,0,0,0,260,0.0766826729813781,0
KL-OLOP,1000,0.0766826729813781,0,0,0,260,0.0766826729813781,0
BRUE,1000,0.0766826729813781,0,0,0,260,0.0766826729813781,0
UCT,1000,0.0766826729813781,0,0,0,260,0.0766826729813781,0
BRUE,31622,0.1530714196920926,0,0,0,259,0.0,0
KL-OLOP,3162,0.0766826729813781,0,0,0,260,0.0766826729813781,0
BRUE,3162,0.0766826729813781,0,0,0,260,0.0766826729813781,0
UCT,3162,0.0766826729813781,0,0,0,260,0.0766826729813781,0
KL-OLOP,31622,0.17926890502092174,0,0,0,256,0.0,0
UCT,10000,0.0766826729813781,0,0,0,260,0.0766826729813781,0
BRUE,10000,0.0766826729813781,0,0,0,260,0.0,0
KL-OLOP,10000,0.0766826729813781,0,0,0,260,0.0766826729813781,0
BRUE,100000,0.028250220606732768,0,0,0,258,0.0,0
UCT,100000,0.1530714196920926,0,0,0,259,0.0,0
BRUE,31622,0.0766826729813781,0,0,0,260,0.0766826729813781,0
UCT,31622,0.0766826729813781,0,0,0,260,0.0766826729813781,0
KL-OLOP,10,0.3975558573220592,0,0,0,261,0.0,0
BRUE,10,0.3975558573220592,0,0,0,261,0.6100901651720758,0
UCT,10,0.3975558573220592,0,0,0,261,0.5086117046168168,0
KL-OLOP,31,0.3975558573220592,0,0,0,261,0.0,0
BRUE,31,0.3975558573220592,0,0,0,261,0.0,0
UCT,31,0.3975558573220592,0,0,0,261,0.0,0
KL-OLOP,100,0.3975558573220592,0,0,0,261,0.0,0
BRUE,100,0.3975558573220592,0,0,0,261,0.0,0
UCT,100,0.3975558573220592,0,0,0,261,0.0,0
KL-OLOP,316,0.3975558573220592,0,0,0,261,0.0,0
KL-OLOP,100000,0.05333660977450405,0,0,0,222,0.0,0
BRUE,316,0.3975558573220592,0,0,0,261,0.0,0
UCT,316,0.3975558573220592,0,0,0,261,0.0,0
KL-OLOP,31622,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,1000,0.3975558573220592,0,0,0,261,0.0,0
BRUE,1000,0.3975558573220592,0,0,0,261,0.0,0
UCT,1000,0.3975558573220592,0,0,0,261,0.0,0
BRUE,3162,0.3975558573220592,0,0,0,261,0.0,0
KL-OLOP,3162,0.3975558573220592,0,0,0,261,0.0,0
UCT,3162,0.3975558573220592,0,0,0,261,0.0,0
UCT,10000,0.3975558573220592,0,0,0,261,0.0,0
KL-OLOP,10000,0.3975558573220592,0,0,0,261,0.0,0
KL-OLOP,100000,0.250155504720897,0,0,0,233,0.0,0
BRUE,10000,0.3975558573220592,0,0,0,261,0.0,0
BRUE,100000,0.1530714196920926,0,0,0,259,0.0,0
KL-OLOP,100000,0.06687830690611118,0,0,0,214,0.0,0
UCT,100000,0.0766826729813781,0,0,0,260,0.0766826729813781,0
KL-OLOP,10,0.56642541046019,0,0,0,262,0.6108352178317358,0
BRUE,10,0.56642541046019,0,0,0,262,0.0,0
UCT,10,0.56642541046019,0,0,0,262,0.7674425561124512,0
KL-OLOP,31,0.56642541046019,0,0,0,262,0.0,0
BRUE,31,0.56642541046019,0,0,0,262,0.0,0
UCT,31,0.56642541046019,0,0,0,262,0.6108352178317358,0
KL-OLOP,100,0.56642541046019,0,0,0,262,0.0,0
KL-OLOP,31622,0.028250220606732768,0,0,0,258,0.0,0
BRUE,100,0.56642541046019,0,0,0,262,0.0,0
UCT,100,0.56642541046019,0,0,0,262,0.0,0
KL-OLOP,316,0.56642541046019,0,0,0,262,0.0,0
BRUE,316,0.56642541046019,0,0,0,262,0.0,0
UCT,316,0.56642541046019,0,0,0,262,0.0,0
KL-OLOP,1000,0.56642541046019,0,0,0,262,0.0,0
UCT,31622,0.3975558573220592,0,0,0,261,0.0,0
BRUE,1000,0.56642541046019,0,0,0,262,0.0,0
UCT,1000,0.56642541046019,0,0,0,262,0.0,0
KL-OLOP,3162,0.56642541046019,0,0,0,262,0.0,0
BRUE,3162,0.56642541046019,0,0,0,262,0.0,0
UCT,3162,0.56642541046019,0,0,0,262,0.0,0
BRUE,31622,0.3975558573220592,0,0,0,261,0.0,0
UCT,10000,0.56642541046019,0,0,0,262,0.0,0
BRUE,10000,0.56642541046019,0,0,0,262,0.0,0
KL-OLOP,100000,0.38055569672411615,0,0,0,228,0.0,0
KL-OLOP,10000,0.56642541046019,0,0,0,262,0.0,0
BRUE,100000,0.0766826729813781,0,0,0,260,0.0,0
KL-OLOP,10,0.20292901558810295,0,0,0,263,0.0,0
BRUE,10,0.20292901558810295,0,0,0,263,0.0,0
UCT,10,0.20292901558810295,0,0,0,263,0.0,0
KL-OLOP,31,0.20292901558810295,0,0,0,263,0.0,0
BRUE,31,0.20292901558810295,0,0,0,263,0.0,0
UCT,31622,0.56642541046019,0,0,0,262,0.0,0
UCT,31,0.20292901558810295,0,0,0,263,0.0,0
KL-OLOP,100,0.20292901558810295,0,0,0,263,0.0,0
BRUE,100,0.20292901558810295,0,0,0,263,0.0,0
UCT,100,0.20292901558810295,0,0,0,263,0.0,0
KL-OLOP,316,0.20292901558810295,0,0,0,263,0.0,0
BRUE,316,0.20292901558810295,0,0,0,263,0.0,0
UCT,316,0.20292901558810295,0,0,0,263,0.0,0
KL-OLOP,1000,0.20292901558810295,0,0,0,263,0.0,0
UCT,1000,0.20292901558810295,0,0,0,263,0.0,0
BRUE,1000,0.20292901558810295,0,0,0,263,0.20292901558810295,0
KL-OLOP,3162,0.20292901558810295,0,0,0,263,0.0,0
BRUE,31622,0.56642541046019,0,0,0,262,0.0,0
UCT,100000,0.3975558573220592,0,0,0,261,0.0,0
UCT,3162,0.20292901558810295,0,0,0,263,0.0,0
BRUE,3162,0.20292901558810295,0,0,0,263,0.0,0
UCT,10000,0.20292901558810295,0,0,0,263,0.0,0
BRUE,10000,0.20292901558810295,0,0,0,263,0.0,0
KL-OLOP,10000,0.20292901558810295,0,0,0,263,0.0,0
BRUE,100000,0.3975558573220592,0,0,0,261,0.0,0
UCT,31622,0.20292901558810295,0,0,0,263,0.0,0
KL-OLOP,31622,0.1530714196920926,0,0,0,259,0.0,0
KL-OLOP,10,0.04040009053145299,0,0,0,264,0.04040009053145299,0
BRUE,10,0.04040009053145299,0,0,0,264,0.0,0
UCT,10,0.04040009053145299,0,0,0,264,0.04040009053145299,0
KL-OLOP,31,0.04040009053145299,0,0,0,264,0.0,0
UCT,100000,0.56642541046019,0,0,0,262,0.0,0
BRUE,31,0.04040009053145299,0,0,0,264,0.04040009053145299,0
UCT,31,0.04040009053145299,0,0,0,264,0.04040009053145299,0
KL-OLOP,100,0.04040009053145299,0,0,0,264,0.0,0
BRUE,100,0.04040009053145299,0,0,0,264,0.0,0
UCT,100,0.04040009053145299,0,0,0,264,0.0,0
KL-OLOP,316,0.04040009053145299,0,0,0,264,0.0,0
BRUE,316,0.04040009053145299,0,0,0,264,0.04040009053145299,0
UCT,316,0.04040009053145299,0,0,0,264,0.0,0
KL-OLOP,1000,0.04040009053145299,0,0,0,264,0.0,0
BRUE,1000,0.04040009053145299,0,0,0,264,0.0,0
BRUE,31622,0.20292901558810295,0,0,0,263,0.0,0
UCT,1000,0.04040009053145299,0,0,0,264,0.0,0
KL-OLOP,100000,0.2962029254244336,0,0,0,230,0.0,0
KL-OLOP,3162,0.04040009053145299,0,0,0,264,0.04040009053145299,0
KL-OLOP,31622,0.0766826729813781,0,0,0,260,0.0766826729813781,0
BRUE,3162,0.04040009053145299,0,0,0,264,0.0,0
UCT,3162,0.04040009053145299,0,0,0,264,0.0,0
UCT,10000,0.04040009053145299,0,0,0,264,0.04040009053145299,0
KL-OLOP,10000,0.04040009053145299,0,0,0,264,0.04040009053145299,0
BRUE,10000,0.04040009053145299,0,0,0,264,0.0,0
UCT,31622,0.04040009053145299,0,0,0,264,0.0,0
BRUE,31622,0.04040009053145299,0,0,0,264,0.0,0
KL-OLOP,10,0.5323500143539339,0,0,0,265,0.0,0
BRUE,10,0.5323500143539339,0,0,0,265,0.679096109607179,0
UCT,10,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,31,0.5323500143539339,0,0,0,265,0.0,0
BRUE,31,0.5323500143539339,0,0,0,265,0.5831657876574681,0
UCT,31,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,100,0.5323500143539339,0,0,0,265,0.0,0
BRUE,100,0.5323500143539339,0,0,0,265,0.0,0
UCT,100,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,316,0.5323500143539339,0,0,0,265,0.0,0
BRUE,316,0.5323500143539339,0,0,0,265,0.0,0
UCT,316,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,1000,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,31622,0.3975558573220592,0,0,0,261,0.0,0
BRUE,1000,0.5323500143539339,0,0,0,265,0.0,0
UCT,1000,0.5323500143539339,0,0,0,265,0.0,0
BRUE,100000,0.56642541046019,0,0,0,262,0.0,0
KL-OLOP,3162,0.5323500143539339,0,0,0,265,0.0,0
UCT,3162,0.5323500143539339,0,0,0,265,0.0,0
BRUE,3162,0.5323500143539339,0,0,0,265,0.0,0
UCT,100000,0.20292901558810295,0,0,0,263,0.0,0
UCT,10000,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,10000,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,31622,0.56642541046019,0,0,0,262,0.0,0
BRUE,10000,0.5323500143539339,0,0,0,265,0.0,0
UCT,100000,0.04040009053145299,0,0,0,264,0.04040009053145299,0
BRUE,100000,0.20292901558810295,0,0,0,263,0.0,0
KL-OLOP,10,0.4508940266870187,0,0,0,266,0.4508940266870187,0
BRUE,10,0.4508940266870187,0,0,0,266,0.0,0
UCT,10,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,100000,0.5880625660015217,0,0,0,234,0.0,0
KL-OLOP,31,0.4508940266870187,0,0,0,266,0.0,0
BRUE,31,0.4508940266870187,0,0,0,266,0.0,0
UCT,31,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,100,0.4508940266870187,0,0,0,266,0.0,0
UCT,31622,0.5323500143539339,0,0,0,265,0.0,0
BRUE,100,0.4508940266870187,0,0,0,266,0.0,0
UCT,100,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,316,0.4508940266870187,0,0,0,266,0.0,0
BRUE,316,0.4508940266870187,0,0,0,266,0.0,0
UCT,316,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,1000,0.4508940266870187,0,0,0,266,0.0,0
UCT,1000,0.4508940266870187,0,0,0,266,0.0,0
BRUE,1000,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,3162,0.4508940266870187,0,0,0,266,0.0,0
BRUE,3162,0.4508940266870187,0,0,0,266,0.0,0
UCT,3162,0.4508940266870187,0,0,0,266,0.0,0
BRUE,31622,0.5323500143539339,0,0,0,265,0.0,0
BRUE,10000,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,10000,0.4508940266870187,0,0,0,266,0.0,0
UCT,10000,0.4508940266870187,0,0,0,266,0.0,0
UCT,31622,0.4508940266870187,0,0,0,266,0.0,0
UCT,100000,0.5323500143539339,0,0,0,265,0.0,0
BRUE,31622,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,100000,0.13569857217994663,0,0,0,236,0.0,0
KL-OLOP,10,0.7928466705241717,0,0,0,267,0.0,0
BRUE,10,0.7928466705241717,0,0,0,267,1.0115985103365595,0
BRUE,100000,0.04040009053145299,0,0,0,264,0.0,0
UCT,10,0.7928466705241717,0,0,0,267,0.7928466705241717,0
KL-OLOP,31,0.7928466705241717,0,0,0,267,0.0,0
BRUE,31,0.7928466705241717,0,0,0,267,0.7928466705241717,0
UCT,31,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,100,0.7928466705241717,0,0,0,267,0.0,0
BRUE,100,0.7928466705241717,0,0,0,267,0.0,0
UCT,100,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,316,0.7928466705241717,0,0,0,267,0.0,0
BRUE,316,0.7928466705241717,0,0,0,267,0.0,0
UCT,316,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,1000,0.7928466705241717,0,0,0,267,0.0,0
BRUE,1000,0.7928466705241717,0,0,0,267,0.0,0
UCT,1000,0.7928466705241717,0,0,0,267,0.0,0
BRUE,3162,0.7928466705241717,0,0,0,267,0.0,0
UCT,3162,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,3162,0.7928466705241717,0,0,0,267,0.0,0
UCT,10000,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,10000,0.7928466705241717,0,0,0,267,0.0,0
BRUE,10000,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,31622,0.04040009053145299,0,0,0,264,0.04040009053145299,0
UCT,31622,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,10,0.20535581199165875,0,0,0,268,0.0,0
BRUE,10,0.20535581199165875,0,0,0,268,0.0,0
UCT,10,0.20535581199165875,0,0,0,268,0.20535581199165875,0
KL-OLOP,31,0.20535581199165875,0,0,0,268,0.0,0
BRUE,31,0.20535581199165875,0,0,0,268,0.20535581199165875,0
UCT,31,0.20535581199165875,0,0,0,268,0.0,0
KL-OLOP,100,0.20535581199165875,0,0,0,268,0.0,0
BRUE,100,0.20535581199165875,0,0,0,268,0.20535581199165875,0
UCT,100,0.20535581199165875,0,0,0,268,0.0,0
KL-OLOP,316,0.20535581199165875,0,0,0,268,0.0,0
BRUE,100000,0.5323500143539339,0,0,0,265,0.0,0
UCT,316,0.20535581199165875,0,0,0,268,0.0,0
BRUE,316,0.20535581199165875,0,0,0,268,0.0,0
KL-OLOP,1000,0.20535581199165875,0,0,0,268,0.0,0
BRUE,1000,0.20535581199165875,0,0,0,268,0.0,0
UCT,1000,0.20535581199165875,0,0,0,268,0.0,0
BRUE,31622,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,3162,0.20535581199165875,0,0,0,268,0.0,0
UCT,100000,0.4508940266870187,0,0,0,266,0.0,0
BRUE,3162,0.20535581199165875,0,0,0,268,0.0,0
UCT,3162,0.20535581199165875,0,0,0,268,0.0,0
UCT,10000,0.20535581199165875,0,0,0,268,0.0,0
BRUE,10000,0.20535581199165875,0,0,0,268,0.0,0
KL-OLOP,10000,0.20535581199165875,0,0,0,268,0.0,0
KL-OLOP,31622,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,100000,0.4113407545659844,0,0,0,225,0.0,0
UCT,100000,0.7928466705241717,0,0,0,267,0.0,0
BRUE,100000,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,10,0.7031423709675251,0,0,0,269,0.0,0
BRUE,10,0.7031423709675251,0,0,0,269,0.0,0
UCT,31622,0.20535581199165875,0,0,0,268,0.0,0
BRUE,31622,0.20535581199165875,0,0,0,268,0.0,0
UCT,10,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,31,0.7031423709675251,0,0,0,269,0.0,0
BRUE,31,0.7031423709675251,0,0,0,269,0.0,0
UCT,31,0.7031423709675251,0,0,0,269,0.0,0
BRUE,100,0.7031423709675251,0,0,0,269,0.7031423709675251,0
KL-OLOP,100,0.7031423709675251,0,0,0,269,0.0,0
UCT,100,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,316,0.7031423709675251,0,0,0,269,0.0,0
BRUE,316,0.7031423709675251,0,0,0,269,0.0,0
UCT,316,0.7031423709675251,0,0,0,269,0.0,0
BRUE,1000,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,1000,0.7031423709675251,0,0,0,269,0.0,0
UCT,1000,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,3162,0.7031423709675251,0,0,0,269,0.0,0
UCT,3162,0.7031423709675251,0,0,0,269,0.0,0
BRUE,3162,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,10000,0.7031423709675251,0,0,0,269,0.0,0
BRUE,10000,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,31622,0.20292901558810295,0,0,0,263,0.0,0
UCT,10000,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,100000,0.018428861527558738,0,0,0,231,0.0,0
UCT,31622,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,10,0.7524094092092379,0,0,0,270,0.0,0
BRUE,10,0.7524094092092379,0,0,0,270,0.0,0
UCT,10,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,31,0.7524094092092379,0,0,0,270,0.0,0
BRUE,31,0.7524094092092379,0,0,0,270,0.0,0
UCT,31,0.7524094092092379,0,0,0,270,0.0,0
BRUE,100000,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,100,0.7524094092092379,0,0,0,270,0.0,0
BRUE,100,0.7524094092092379,0,0,0,270,0.0,0
UCT,100,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,316,0.7524094092092379,0,0,0,270,0.0,0
UCT,100000,0.20535581199165875,0,0,0,268,0.0,0
BRUE,316,0.7524094092092379,0,0,0,270,0.0,0
UCT,316,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,1000,0.7524094092092379,0,0,0,270,0.0,0
BRUE,1000,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,100000,0.19759403410638132,0,0,0,223,0.0,0
UCT,1000,0.7524094092092379,0,0,0,270,0.0,0
BRUE,3162,0.7524094092092379,0,0,0,270,0.0,0
UCT,3162,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,3162,0.7524094092092379,0,0,0,270,0.0,0
UCT,10000,0.7524094092092379,0,0,0,270,0.0,0
BRUE,31622,0.7031423709675251,0,0,0,269,0.0,0
BRUE,10000,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,10000,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,31622,0.7928466705241717,0,0,0,267,0.0,0
UCT,31622,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,10,0.09119836582055374,0,0,0,271,0.0,0
BRUE,10,0.09119836582055374,0,0,0,271,0.09119836582055374,0
UCT,10,0.09119836582055374,0,0,0,271,0.7613015745770539,0
KL-OLOP,31,0.09119836582055374,0,0,0,271,0.0,0
BRUE,31,0.09119836582055374,0,0,0,271,0.09119836582055374,0
UCT,31,0.09119836582055374,0,0,0,271,0.0,0
KL-OLOP,100,0.09119836582055374,0,0,0,271,0.0,0
BRUE,100,0.09119836582055374,0,0,0,271,0.0,0
UCT,100,0.09119836582055374,0,0,0,271,0.0,0
KL-OLOP,316,0.09119836582055374,0,0,0,271,0.0,0
BRUE,316,0.09119836582055374,0,0,0,271,0.0,0
UCT,316,0.09119836582055374,0,0,0,271,0.0,0
KL-OLOP,1000,0.09119836582055374,0,0,0,271,0.0,0
BRUE,1000,0.09119836582055374,0,0,0,271,0.09119836582055374,0
BRUE,31622,0.7524094092092379,0,0,0,270,0.0,0
UCT,1000,0.09119836582055374,0,0,0,271,0.0,0
KL-OLOP,3162,0.09119836582055374,0,0,0,271,0.0,0
UCT,100000,0.7031423709675251,0,0,0,269,0.0,0
UCT,3162,0.09119836582055374,0,0,0,271,0.0,0
BRUE,3162,0.09119836582055374,0,0,0,271,0.0,0
BRUE,10000,0.09119836582055374,0,0,0,271,0.0,0
BRUE,100000,0.20535581199165875,0,0,0,268,0.0,0
KL-OLOP,10000,0.09119836582055374,0,0,0,271,0.0,0
UCT,10000,0.09119836582055374,0,0,0,271,0.0,0
UCT,100000,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,31622,0.4508940266870187,0,0,0,266,0.0,0
UCT,31622,0.09119836582055374,0,0,0,271,0.0,0
BRUE,100000,0.7031423709675251,0,0,0,269,0.0,0
KL-OLOP,10,0.16065190674477936,0,0,0,272,0.0,0
BRUE,10,0.16065190674477936,0,0,0,272,0.9148849068985747,0
UCT,10,0.16065190674477936,0,0,0,272,0.16065190674477936,0
KL-OLOP,31,0.16065190674477936,0,0,0,272,0.0,0
BRUE,31,0.16065190674477936,0,0,0,272,0.0,0
UCT,31,0.16065190674477936,0,0,0,272,0.0,0
KL-OLOP,100,0.16065190674477936,0,0,0,272,0.0,0
BRUE,100,0.16065190674477936,0,0,0,272,0.0,0
UCT,100,0.16065190674477936,0,0,0,272,0.0,0
KL-OLOP,316,0.16065190674477936,0,0,0,272,0.0,0
BRUE,316,0.16065190674477936,0,0,0,272,0.0,0
UCT,316,0.16065190674477936,0,0,0,272,0.0,0
KL-OLOP,1000,0.16065190674477936,0,0,0,272,0.0,0
BRUE,31622,0.09119836582055374,0,0,0,271,0.0,0
KL-OLOP,100000,0.9175108406477255,0,0,0,237,0.0,0
BRUE,1000,0.16065190674477936,0,0,0,272,0.0,0
UCT,1000,0.16065190674477936,0,0,0,272,0.0,0
KL-OLOP,3162,0.16065190674477936,0,0,0,272,0.0,0
BRUE,3162,0.16065190674477936,0,0,0,272,0.0,0
UCT,3162,0.16065190674477936,0,0,0,272,0.0,0
BRUE,100000,0.7524094092092379,0,0,0,270,0.0,0
BRUE,10000,0.16065190674477936,0,0,0,272,0.0,0
KL-OLOP,10000,0.16065190674477936,0,0,0,272,0.0,0
KL-OLOP,31622,0.20535581199165875,0,0,0,268,0.0,0
UCT,10000,0.16065190674477936,0,0,0,272,0.0,0
UCT,31622,0.16065190674477936,0,0,0,272,0.0,0
UCT,100000,0.09119836582055374,0,0,0,271,0.0,0
BRUE,31622,0.16065190674477936,0,0,0,272,0.0,0
KL-OLOP,10,0.18520867132358654,0,0,0,273,0.0,0
BRUE,10,0.18520867132358654,0,0,0,273,0.29811424239504514,0
UCT,10,0.18520867132358654,0,0,0,273,0.29811424239504514,0
KL-OLOP,31,0.18520867132358654,0,0,0,273,0.0,0
BRUE,31,0.18520867132358654,0,0,0,273,0.29811424239504514,0
UCT,31,0.18520867132358654,0,0,0,273,0.18520867132358654,0
KL-OLOP,100,0.18520867132358654,0,0,0,273,0.0,0
BRUE,100,0.18520867132358654,0,0,0,273,0.2118736855352703,0
UCT,100,0.18520867132358654,0,0,0,273,0.3292171230611196,0
KL-OLOP,316,0.18520867132358654,0,0,0,273,0.2118736855352703,0
BRUE,316,0.18520867132358654,0,0,0,273,0.29811424239504514,0
UCT,316,0.18520867132358654,0,0,0,273,0.0,0
KL-OLOP,1000,0.18520867132358654,0,0,0,273,0.18520867132358654,0
BRUE,1000,0.18520867132358654,0,0,0,273,0.0,0
KL-OLOP,31622,0.7524094092092379,0,0,0,270,0.0,0
KL-OLOP,31622,0.7031423709675251,0,0,0,269,0.0,0
UCT,1000,0.18520867132358654,0,0,0,273,0.29811424239504514,0
KL-OLOP,3162,0.18520867132358654,0,0,0,273,0.2118736855352703,0
BRUE,3162,0.18520867132358654,0,0,0,273,0.2118736855352703,0
UCT,3162,0.18520867132358654,0,0,0,273,0.0,0
BRUE,10000,0.18520867132358654,0,0,0,273,0.0,0
UCT,10000,0.18520867132358654,0,0,0,273,0.0,0
KL-OLOP,10000,0.18520867132358654,0,0,0,273,0.0,0
BRUE,100000,0.09119836582055374,0,0,0,271,0.0,0
UCT,100000,0.16065190674477936,0,0,0,272,0.0,0
UCT,31622,0.18520867132358654,0,0,0,273,0.0,0
KL-OLOP,100000,0.18275842114554264,0,0,0,241,0.0,0
BRUE,31622,0.18520867132358654,0,0,0,273,0.0,0
KL-OLOP,10,0.969743074384966,0,0,0,274,0.0,0
BRUE,10,0.969743074384966,0,0,0,274,0.0,0
UCT,10,0.969743074384966,0,0,0,274,0.0,0
KL-OLOP,31,0.969743074384966,0,0,0,274,0.0,0
BRUE,31,0.969743074384966,0,0,0,274,0.0,0
UCT,31,0.969743074384966,0,0,0,274,0.0,0
KL-OLOP,100,0.969743074384966,0,0,0,274,0.0,0
BRUE,100,0.969743074384966,0,0,0,274,0.0,0
UCT,100,0.969743074384966,0,0,0,274,0.0,0
KL-OLOP,316,0.969743074384966,0,0,0,274,0.0,0
BRUE,316,0.969743074384966,0,0,0,274,0.0,0
UCT,316,0.969743074384966,0,0,0,274,0.0,0
KL-OLOP,1000,0.969743074384966,0,0,0,274,0.0,0
BRUE,1000,0.969743074384966,0,0,0,274,0.0,0
UCT,1000,0.969743074384966,0,0,0,274,0.0,0
KL-OLOP,3162,0.969743074384966,0,0,0,274,0.0,0
BRUE,3162,0.969743074384966,0,0,0,274,0.0,0
UCT,3162,0.969743074384966,0,0,0,274,0.0,0
BRUE,100000,0.16065190674477936,0,0,0,272,0.0,0
UCT,10000,0.969743074384966,0,0,0,274,0.0,0
KL-OLOP,10000,0.969743074384966,0,0,0,274,0.0,0
BRUE,10000,0.969743074384966,0,0,0,274,0.0,0
UCT,100000,0.18520867132358654,0,0,0,273,0.0,0
UCT,31622,0.969743074384966,0,0,0,274,0.0,0
BRUE,31622,0.969743074384966,0,0,0,274,0.0,0
KL-OLOP,10,0.8617167115226232,0,0,0,275,0.0,0
BRUE,10,0.8617167115226232,0,0,0,275,0.0,0
UCT,10,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,31,0.8617167115226232,0,0,0,275,0.0,0
BRUE,31,0.8617167115226232,0,0,0,275,0.0,0
UCT,31,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,100,0.8617167115226232,0,0,0,275,0.0,0
BRUE,100,0.8617167115226232,0,0,0,275,0.0,0
UCT,100,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,316,0.8617167115226232,0,0,0,275,0.0,0
BRUE,316,0.8617167115226232,0,0,0,275,0.0,0
UCT,316,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,1000,0.8617167115226232,0,0,0,275,0.0,0
BRUE,1000,0.8617167115226232,0,0,0,275,0.0,0
UCT,1000,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,3162,0.8617167115226232,0,0,0,275,0.0,0
BRUE,3162,0.8617167115226232,0,0,0,275,0.0,0
UCT,3162,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,31622,0.16065190674477936,0,0,0,272,0.0,0
UCT,10000,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,10000,0.8617167115226232,0,0,0,275,0.0,0
BRUE,100000,0.18520867132358654,0,0,0,273,0.0,0
BRUE,10000,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,31622,0.09119836582055374,0,0,0,271,0.0,0
UCT,100000,0.969743074384966,0,0,0,274,0.0,0
UCT,31622,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,10,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,10,0.006464829788802362,0,0,0,276,0.006464829788802362,0
UCT,10,0.006464829788802362,0,0,0,276,0.0,0
KL-OLOP,31,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,31,0.006464829788802362,0,0,0,276,0.0,0
UCT,31,0.006464829788802362,0,0,0,276,0.0,0
KL-OLOP,100,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,100,0.006464829788802362,0,0,0,276,0.006464829788802362,0
UCT,100,0.006464829788802362,0,0,0,276,0.0,0
KL-OLOP,316,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,316,0.006464829788802362,0,0,0,276,0.006464829788802362,0
UCT,316,0.006464829788802362,0,0,0,276,0.006464829788802362,0
KL-OLOP,1000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,31622,0.8617167115226232,0,0,0,275,0.0,0
BRUE,1000,0.006464829788802362,0,0,0,276,0.0,0
UCT,1000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
KL-OLOP,3162,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,3162,0.006464829788802362,0,0,0,276,0.006464829788802362,0
UCT,3162,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,100000,0.969743074384966,0,0,0,274,0.0,0
BRUE,10000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
UCT,10000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
KL-OLOP,10000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
UCT,100000,0.8617167115226232,0,0,0,275,0.0,0
UCT,31622,0.006464829788802362,0,0,0,276,0.006464829788802362,0
KL-OLOP,31622,0.969743074384966,0,0,0,274,0.0,0
BRUE,31622,0.006464829788802362,0,0,0,276,0.006464829788802362,0
KL-OLOP,31622,0.18520867132358654,0,0,0,273,0.2118736855352703,0
KL-OLOP,10,0.19958265995778102,0,0,0,277,0.0,0
BRUE,10,0.19958265995778102,0,0,0,277,0.0,0
UCT,10,0.19958265995778102,0,0,0,277,0.24172001383241937,0
KL-OLOP,31,0.19958265995778102,0,0,0,277,0.0,0
BRUE,31,0.19958265995778102,0,0,0,277,0.0,0
UCT,31,0.19958265995778102,0,0,0,277,0.0,0
KL-OLOP,100,0.19958265995778102,0,0,0,277,0.0,0
BRUE,100,0.19958265995778102,0,0,0,277,0.24172001383241937,0
UCT,100,0.19958265995778102,0,0,0,277,0.0,0
KL-OLOP,316,0.19958265995778102,0,0,0,277,0.0,0
BRUE,316,0.19958265995778102,0,0,0,277,0.19958265995778102,0
BRUE,100000,0.8617167115226232,0,0,0,275,0.0,0
UCT,316,0.19958265995778102,0,0,0,277,0.0,0
KL-OLOP,1000,0.19958265995778102,0,0,0,277,0.0,0
BRUE,1000,0.19958265995778102,0,0,0,277,0.0,0
KL-OLOP,100000,0.11176367498798134,0,0,0,240,0.0,0
UCT,1000,0.19958265995778102,0,0,0,277,0.0,0
KL-OLOP,3162,0.19958265995778102,0,0,0,277,0.0,0
BRUE,3162,0.19958265995778102,0,0,0,277,0.0,0
UCT,3162,0.19958265995778102,0,0,0,277,0.0,0
BRUE,10000,0.19958265995778102,0,0,0,277,0.0,0
UCT,10000,0.19958265995778102,0,0,0,277,0.0,0
KL-OLOP,10000,0.19958265995778102,0,0,0,277,0.0,0
UCT,100000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
UCT,31622,0.19958265995778102,0,0,0,277,0.0,0
BRUE,31622,0.19958265995778102,0,0,0,277,0.0,0
KL-OLOP,100000,0.09931511481234478,0,0,0,239,0.0,0
KL-OLOP,10,0.08918153083041203,0,0,0,278,0.08918153083041203,0
BRUE,10,0.08918153083041203,0,0,0,278,0.0,0
UCT,10,0.08918153083041203,0,0,0,278,0.08918153083041203,0
KL-OLOP,31,0.08918153083041203,0,0,0,278,0.08918153083041203,0
BRUE,31,0.08918153083041203,0,0,0,278,0.344848903226193,0
UCT,31,0.08918153083041203,0,0,0,278,0.08918153083041203,0
KL-OLOP,100,0.08918153083041203,0,0,0,278,0.08918153083041203,0
BRUE,100000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,100,0.08918153083041203,0,0,0,278,0.0,0
UCT,100,0.08918153083041203,0,0,0,278,0.08918153083041203,0
KL-OLOP,316,0.08918153083041203,0,0,0,278,0.08918153083041203,0
BRUE,316,0.08918153083041203,0,0,0,278,0.08918153083041203,0
UCT,316,0.08918153083041203,0,0,0,278,0.08918153083041203,0
KL-OLOP,1000,0.08918153083041203,0,0,0,278,0.08918153083041203,0
BRUE,1000,0.08918153083041203,0,0,0,278,0.0,0
UCT,1000,0.08918153083041203,0,0,0,278,0.08918153083041203,0
KL-OLOP,3162,0.08918153083041203,0,0,0,278,0.0,0
BRUE,3162,0.08918153083041203,0,0,0,278,0.0,0
UCT,3162,0.08918153083041203,0,0,0,278,0.08918153083041203,0
KL-OLOP,10000,0.08918153083041203,0,0,0,278,0.08918153083041203,0
BRUE,10000,0.08918153083041203,0,0,0,278,0.0,0
UCT,10000,0.08918153083041203,0,0,0,278,0.08918153083041203,0
KL-OLOP,31622,0.8617167115226232,0,0,0,275,0.0,0
UCT,100000,0.19958265995778102,0,0,0,277,0.0,0
UCT,31622,0.08918153083041203,0,0,0,278,0.0,0
BRUE,100000,0.19958265995778102,0,0,0,277,0.0,0
BRUE,31622,0.08918153083041203,0,0,0,278,0.0,0
KL-OLOP,31622,0.006464829788802362,0,0,0,276,0.006464829788802362,0
KL-OLOP,10,0.22526772587671307,0,0,0,279,0.0,0
BRUE,10,0.22526772587671307,0,0,0,279,0.0,0
UCT,10,0.22526772587671307,0,0,0,279,0.0,0
KL-OLOP,31,0.22526772587671307,0,0,0,279,0.0,0
BRUE,31,0.22526772587671307,0,0,0,279,0.24790714091992383,0
UCT,31,0.22526772587671307,0,0,0,279,0.22526772587671307,0
KL-OLOP,100,0.22526772587671307,0,0,0,279,0.0,0
BRUE,100,0.22526772587671307,0,0,0,279,0.0,0
UCT,100,0.22526772587671307,0,0,0,279,0.0,0
KL-OLOP,316,0.22526772587671307,0,0,0,279,0.0,0
BRUE,316,0.22526772587671307,0,0,0,279,0.22526772587671307,0
UCT,316,0.22526772587671307,0,0,0,279,0.0,0
KL-OLOP,1000,0.22526772587671307,0,0,0,279,0.0,0
BRUE,1000,0.22526772587671307,0,0,0,279,0.0,0
UCT,1000,0.22526772587671307,0,0,0,279,0.0,0
KL-OLOP,3162,0.22526772587671307,0,0,0,279,0.0,0
BRUE,3162,0.22526772587671307,0,0,0,279,0.0,0
UCT,3162,0.22526772587671307,0,0,0,279,0.0,0
KL-OLOP,10000,0.22526772587671307,0,0,0,279,0.0,0
UCT,10000,0.22526772587671307,0,0,0,279,0.0,0
BRUE,10000,0.22526772587671307,0,0,0,279,0.0,0
UCT,100000,0.08918153083041203,0,0,0,278,0.0,0
UCT,31622,0.22526772587671307,0,0,0,279,0.0,0
KL-OLOP,31622,0.19958265995778102,0,0,0,277,0.0,0
BRUE,31622,0.22526772587671307,0,0,0,279,0.0,0
KL-OLOP,100000,0.9676436329853613,0,0,0,247,0.0,0
BRUE,100000,0.08918153083041203,0,0,0,278,0.0,0
KL-OLOP,10,0.08242142727946611,0,0,0,280,0.0,0
BRUE,10,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,10,0.08242142727946611,0,0,0,280,0.08242142727946611,0
KL-OLOP,31,0.08242142727946611,0,0,0,280,0.08242142727946611,0
BRUE,31,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,31,0.08242142727946611,0,0,0,280,0.08242142727946611,0
KL-OLOP,100,0.08242142727946611,0,0,0,280,0.08242142727946611,0
BRUE,100,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,100,0.08242142727946611,0,0,0,280,0.08242142727946611,0
KL-OLOP,316,0.08242142727946611,0,0,0,280,0.08242142727946611,0
BRUE,316,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,316,0.08242142727946611,0,0,0,280,0.08242142727946611,0
KL-OLOP,1000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,1000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
BRUE,1000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
KL-OLOP,3162,0.08242142727946611,0,0,0,280,0.08242142727946611,0
BRUE,3162,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,3162,0.08242142727946611,0,0,0,280,0.08242142727946611,0
KL-OLOP,100000,0.3528301190043637,0,0,0,242,0.0,0
BRUE,10000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
KL-OLOP,10000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,10000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,100000,0.22526772587671307,0,0,0,279,0.0,0
KL-OLOP,100000,0.33584737355596705,0,0,0,245,0.0,0
UCT,31622,0.08242142727946611,0,0,0,280,0.08242142727946611,0
BRUE,31622,0.08242142727946611,0,0,0,280,0.0,0
KL-OLOP,10,0.4099232292203492,0,0,0,281,0.0,0
BRUE,10,0.4099232292203492,0,0,0,281,0.5407071749646257,0
UCT,10,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,31,0.4099232292203492,0,0,0,281,0.0,0
BRUE,31,0.4099232292203492,0,0,0,281,0.0,0
UCT,31,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,100,0.4099232292203492,0,0,0,281,0.0,0
BRUE,100,0.4099232292203492,0,0,0,281,0.0,0
UCT,100,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,316,0.4099232292203492,0,0,0,281,0.0,0
BRUE,100000,0.22526772587671307,0,0,0,279,0.0,0
BRUE,316,0.4099232292203492,0,0,0,281,0.0,0
UCT,316,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,1000,0.4099232292203492,0,0,0,281,0.0,0
BRUE,1000,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,31622,0.08918153083041203,0,0,0,278,0.0,0
UCT,1000,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,3162,0.4099232292203492,0,0,0,281,0.0,0
BRUE,3162,0.4099232292203492,0,0,0,281,0.0,0
UCT,3162,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,100000,0.5335692467498261,0,0,0,253,0.0,0
UCT,100000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
UCT,10000,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,10000,0.4099232292203492,0,0,0,281,0.0,0
BRUE,10000,0.4099232292203492,0,0,0,281,0.0,0
UCT,31622,0.4099232292203492,0,0,0,281,0.0,0
BRUE,31622,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,100000,0.027259487770831647,0,0,0,238,0.0,0
KL-OLOP,10,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,31622,0.22526772587671307,0,0,0,279,0.0,0
BRUE,10,0.0030317831572390652,0,0,0,282,0.0,0
UCT,10,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,31,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
BRUE,31,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
UCT,31,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,100,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
BRUE,100,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
UCT,100,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,316,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
BRUE,316,0.0030317831572390652,0,0,0,282,0.0,0
UCT,316,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,1000,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,100000,0.5442177174535923,0,0,0,243,0.0,0
UCT,1000,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
BRUE,1000,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
BRUE,3162,0.0030317831572390652,0,0,0,282,0.0,0
UCT,3162,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,3162,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
KL-OLOP,10000,0.0030317831572390652,0,0,0,282,0.0,0
UCT,10000,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
BRUE,10000,0.0030317831572390652,0,0,0,282,0.0,0
BRUE,100000,0.08242142727946611,0,0,0,280,0.0,0
UCT,31622,0.0030317831572390652,0,0,0,282,0.0,0
BRUE,31622,0.0030317831572390652,0,0,0,282,0.0,0
UCT,100000,0.4099232292203492,0,0,0,281,0.0,0
KL-OLOP,10,0.1918878248909075,0,0,0,283,0.0,0
BRUE,10,0.1918878248909075,0,0,0,283,0.0,0
UCT,10,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,31,0.1918878248909075,0,0,0,283,0.0,0
BRUE,31,0.1918878248909075,0,0,0,283,0.1918878248909075,0
UCT,31,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,100,0.1918878248909075,0,0,0,283,0.0,0
BRUE,100,0.1918878248909075,0,0,0,283,0.0,0
UCT,100,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,316,0.1918878248909075,0,0,0,283,0.0,0
BRUE,316,0.1918878248909075,0,0,0,283,0.23601477887814237,0
UCT,316,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,1000,0.1918878248909075,0,0,0,283,0.0,0
BRUE,1000,0.1918878248909075,0,0,0,283,0.0,0
UCT,1000,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,3162,0.1918878248909075,0,0,0,283,0.0,0
UCT,3162,0.1918878248909075,0,0,0,283,0.0,0
BRUE,3162,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,31622,0.08242142727946611,0,0,0,280,0.08242142727946611,0
BRUE,10000,0.1918878248909075,0,0,0,283,0.0,0
BRUE,100000,0.4099232292203492,0,0,0,281,0.0,0
UCT,10000,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,10000,0.1918878248909075,0,0,0,283,0.0,0
UCT,100000,0.0030317831572390652,0,0,0,282,0.0,0
UCT,31622,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,31622,0.4099232292203492,0,0,0,281,0.0,0
BRUE,31622,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,10,0.03637584210278533,0,0,0,284,0.5506574285303323,0
BRUE,10,0.03637584210278533,0,0,0,284,0.03637584210278533,0
UCT,10,0.03637584210278533,0,0,0,284,0.0,0
KL-OLOP,31,0.03637584210278533,0,0,0,284,0.5506574285303323,0
BRUE,31,0.03637584210278533,0,0,0,284,0.03637584210278533,0
UCT,31,0.03637584210278533,0,0,0,284,0.0,0
KL-OLOP,100,0.03637584210278533,0,0,0,284,0.5506574285303323,0
BRUE,100,0.03637584210278533,0,0,0,284,0.5506574285303323,0
UCT,100,0.03637584210278533,0,0,0,284,0.23875420185862595,0
KL-OLOP,316,0.03637584210278533,0,0,0,284,0.0,0
BRUE,316,0.03637584210278533,0,0,0,284,0.03637584210278533,0
UCT,316,0.03637584210278533,0,0,0,284,0.0,0
KL-OLOP,1000,0.03637584210278533,0,0,0,284,0.0,0
BRUE,1000,0.03637584210278533,0,0,0,284,0.03637584210278533,0
UCT,1000,0.03637584210278533,0,0,0,284,0.0,0
KL-OLOP,3162,0.03637584210278533,0,0,0,284,0.0,0
BRUE,100000,0.0030317831572390652,0,0,0,282,0.0,0
UCT,3162,0.03637584210278533,0,0,0,284,0.0,0
BRUE,3162,0.03637584210278533,0,0,0,284,0.0,0
BRUE,10000,0.03637584210278533,0,0,0,284,0.03637584210278533,0
KL-OLOP,10000,0.03637584210278533,0,0,0,284,0.0,0
UCT,100000,0.1918878248909075,0,0,0,283,0.0,0
UCT,10000,0.03637584210278533,0,0,0,284,0.0,0
KL-OLOP,100000,0.27885204132813257,0,0,0,250,0.0,0
UCT,31622,0.03637584210278533,0,0,0,284,0.0,0
BRUE,31622,0.03637584210278533,0,0,0,284,0.0,0
KL-OLOP,31622,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,10,0.24396788610376352,0,0,0,285,0.31840971467108137,0
BRUE,10,0.24396788610376352,0,0,0,285,0.31840971467108137,0
UCT,10,0.24396788610376352,0,0,0,285,0.24396788610376352,0
KL-OLOP,31,0.24396788610376352,0,0,0,285,0.0,0
BRUE,31,0.24396788610376352,0,0,0,285,0.0,0
UCT,31,0.24396788610376352,0,0,0,285,0.0,0
BRUE,100000,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,100,0.24396788610376352,0,0,0,285,0.0,0
BRUE,100,0.24396788610376352,0,0,0,285,0.0,0
UCT,100,0.24396788610376352,0,0,0,285,0.24396788610376352,0
KL-OLOP,316,0.24396788610376352,0,0,0,285,0.0,0
BRUE,316,0.24396788610376352,0,0,0,285,0.0,0
UCT,316,0.24396788610376352,0,0,0,285,0.24396788610376352,0
KL-OLOP,1000,0.24396788610376352,0,0,0,285,0.0,0
BRUE,1000,0.24396788610376352,0,0,0,285,0.0,0
UCT,1000,0.24396788610376352,0,0,0,285,0.0,0
KL-OLOP,3162,0.24396788610376352,0,0,0,285,0.0,0
BRUE,3162,0.24396788610376352,0,0,0,285,0.0,0
UCT,3162,0.24396788610376352,0,0,0,285,0.0,0
BRUE,10000,0.24396788610376352,0,0,0,285,0.0,0
KL-OLOP,10000,0.24396788610376352,0,0,0,285,0.0,0
UCT,10000,0.24396788610376352,0,0,0,285,0.0,0
UCT,100000,0.03637584210278533,0,0,0,284,0.0,0
BRUE,31622,0.24396788610376352,0,0,0,285,0.0,0
UCT,31622,0.24396788610376352,0,0,0,285,0.0,0
BRUE,100000,0.03637584210278533,0,0,0,284,0.0,0
KL-OLOP,10,0.1597234642057288,0,0,0,286,0.3382042655763038,0
BRUE,10,0.1597234642057288,0,0,0,286,0.386493765246404,0
UCT,10,0.1597234642057288,0,0,0,286,0.3382042655763038,0
KL-OLOP,31,0.1597234642057288,0,0,0,286,0.3382042655763038,0
BRUE,31,0.1597234642057288,0,0,0,286,0.19942686529359444,0
UCT,31,0.1597234642057288,0,0,0,286,0.3382042655763038,0
KL-OLOP,100,0.1597234642057288,0,0,0,286,0.3382042655763038,0
BRUE,100,0.1597234642057288,0,0,0,286,0.3382042655763038,0
UCT,100,0.1597234642057288,0,0,0,286,0.19942686529359444,0
KL-OLOP,316,0.1597234642057288,0,0,0,286,0.19942686529359444,0
BRUE,316,0.1597234642057288,0,0,0,286,0.19942686529359444,0
UCT,316,0.1597234642057288,0,0,0,286,0.0,0
KL-OLOP,1000,0.1597234642057288,0,0,0,286,0.0,0
BRUE,1000,0.1597234642057288,0,0,0,286,0.1597234642057288,0
UCT,1000,0.1597234642057288,0,0,0,286,0.0,0
KL-OLOP,3162,0.1597234642057288,0,0,0,286,0.0,0
KL-OLOP,100000,0.6948151017715776,0,0,0,248,0.0,0
BRUE,3162,0.1597234642057288,0,0,0,286,0.0,0
UCT,3162,0.1597234642057288,0,0,0,286,0.0,0
KL-OLOP,10000,0.1597234642057288,0,0,0,286,0.0,0
UCT,10000,0.1597234642057288,0,0,0,286,0.0,0
BRUE,10000,0.1597234642057288,0,0,0,286,0.0,0
UCT,100000,0.24396788610376352,0,0,0,285,0.0,0
KL-OLOP,31622,0.1918878248909075,0,0,0,283,0.0,0
UCT,31622,0.1597234642057288,0,0,0,286,0.0,0
BRUE,31622,0.1597234642057288,0,0,0,286,0.0,0
BRUE,100000,0.24396788610376352,0,0,0,285,0.0,0
KL-OLOP,10,0.707754834119902,0,0,0,287,0.0,0
BRUE,10,0.707754834119902,0,0,0,287,0.0,0
UCT,10,0.707754834119902,0,0,0,287,0.0,0
KL-OLOP,31,0.707754834119902,0,0,0,287,0.0,0
BRUE,31,0.707754834119902,0,0,0,287,0.0,0
UCT,31,0.707754834119902,0,0,0,287,0.0,0
KL-OLOP,100,0.707754834119902,0,0,0,287,0.0,0
BRUE,100,0.707754834119902,0,0,0,287,0.0,0
UCT,100,0.707754834119902,0,0,0,287,0.0,0
KL-OLOP,316,0.707754834119902,0,0,0,287,0.0,0
BRUE,316,0.707754834119902,0,0,0,287,0.0,0
UCT,316,0.707754834119902,0,0,0,287,0.0,0
KL-OLOP,1000,0.707754834119902,0,0,0,287,0.0,0
UCT,1000,0.707754834119902,0,0,0,287,0.0,0
BRUE,1000,0.707754834119902,0,0,0,287,0.0,0
KL-OLOP,3162,0.707754834119902,0,0,0,287,0.0,0
BRUE,3162,0.707754834119902,0,0,0,287,0.0,0
UCT,3162,0.707754834119902,0,0,0,287,0.0,0
KL-OLOP,31622,0.03637584210278533,0,0,0,284,0.0,0
KL-OLOP,10000,0.707754834119902,0,0,0,287,0.0,0
BRUE,10000,0.707754834119902,0,0,0,287,0.0,0
UCT,10000,0.707754834119902,0,0,0,287,0.0,0
UCT,100000,0.1597234642057288,0,0,0,286,0.0,0
KL-OLOP,31622,0.24396788610376352,0,0,0,285,0.0,0
UCT,31622,0.707754834119902,0,0,0,287,0.0,0
BRUE,31622,0.707754834119902,0,0,0,287,0.0,0
KL-OLOP,10,0.7583774647883865,0,0,0,288,0.7627297065176293,0
BRUE,10,0.7583774647883865,0,0,0,288,0.0,0
UCT,10,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,31,0.7583774647883865,0,0,0,288,0.0,0
BRUE,31,0.7583774647883865,0,0,0,288,0.0,0
UCT,31,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,100,0.7583774647883865,0,0,0,288,0.0,0
BRUE,100,0.7583774647883865,0,0,0,288,0.0,0
UCT,100,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,316,0.7583774647883865,0,0,0,288,0.0,0
BRUE,316,0.7583774647883865,0,0,0,288,0.0,0
UCT,316,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,1000,0.7583774647883865,0,0,0,288,0.0,0
BRUE,100000,0.1597234642057288,0,0,0,286,0.0,0
BRUE,1000,0.7583774647883865,0,0,0,288,0.0,0
UCT,1000,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,3162,0.7583774647883865,0,0,0,288,0.0,0
BRUE,3162,0.7583774647883865,0,0,0,288,0.0,0
UCT,3162,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,100000,0.2204064673054793,0,0,0,249,0.0,0
BRUE,10000,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,10000,0.7583774647883865,0,0,0,288,0.0,0
UCT,10000,0.7583774647883865,0,0,0,288,0.0,0
UCT,100000,0.707754834119902,0,0,0,287,0.0,0
BRUE,31622,0.7583774647883865,0,0,0,288,0.0,0
UCT,31622,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,10,0.39615804938355126,0,0,0,289,0.5428578896519318,0
BRUE,10,0.39615804938355126,0,0,0,289,0.0,0
UCT,10,0.39615804938355126,0,0,0,289,0.0,0
KL-OLOP,31,0.39615804938355126,0,0,0,289,0.0,0
BRUE,31,0.39615804938355126,0,0,0,289,0.39615804938355126,0
UCT,31,0.39615804938355126,0,0,0,289,0.39615804938355126,0
KL-OLOP,100,0.39615804938355126,0,0,0,289,0.0,0
BRUE,100,0.39615804938355126,0,0,0,289,0.7670013353261993,0
UCT,100,0.39615804938355126,0,0,0,289,0.0,0
KL-OLOP,316,0.39615804938355126,0,0,0,289,0.0,0
BRUE,100000,0.707754834119902,0,0,0,287,0.0,0
BRUE,316,0.39615804938355126,0,0,0,289,0.0,0
UCT,316,0.39615804938355126,0,0,0,289,0.0,0
KL-OLOP,1000,0.39615804938355126,0,0,0,289,0.0,0
BRUE,1000,0.39615804938355126,0,0,0,289,0.0,0
UCT,1000,0.39615804938355126,0,0,0,289,0.0,0
KL-OLOP,3162,0.39615804938355126,0,0,0,289,0.0,0
UCT,3162,0.39615804938355126,0,0,0,289,0.0,0
BRUE,3162,0.39615804938355126,0,0,0,289,0.0,0
KL-OLOP,10000,0.39615804938355126,0,0,0,289,0.0,0
BRUE,10000,0.39615804938355126,0,0,0,289,0.0,0
UCT,10000,0.39615804938355126,0,0,0,289,0.0,0
KL-OLOP,31622,0.1597234642057288,0,0,0,286,0.0,0
UCT,100000,0.7583774647883865,0,0,0,288,0.0,0
UCT,31622,0.39615804938355126,0,0,0,289,0.0,0
BRUE,31622,0.39615804938355126,0,0,0,289,0.0,0
BRUE,100000,0.7583774647883865,0,0,0,288,0.0,0
KL-OLOP,31622,0.707754834119902,0,0,0,287,0.0,0
KL-OLOP,10,0.11511777783258292,0,0,0,290,0.11511777783258292,0
BRUE,10,0.11511777783258292,0,0,0,290,0.11511777783258292,0
UCT,10,0.11511777783258292,0,0,0,290,0.9824025530093905,0
KL-OLOP,31,0.11511777783258292,0,0,0,290,0.11511777783258292,0
BRUE,31,0.11511777783258292,0,0,0,290,0.11511777783258292,0
UCT,31,0.11511777783258292,0,0,0,290,0.11511777783258292,0
KL-OLOP,100,0.11511777783258292,0,0,0,290,0.11511777783258292,0
BRUE,100,0.11511777783258292,0,0,0,290,0.11511777783258292,0
UCT,100,0.11511777783258292,0,0,0,290,0.11511777783258292,0
KL-OLOP,316,0.11511777783258292,0,0,0,290,0.0,0
BRUE,316,0.11511777783258292,0,0,0,290,0.0,0
UCT,316,0.11511777783258292,0,0,0,290,0.11511777783258292,0
KL-OLOP,1000,0.11511777783258292,0,0,0,290,0.11511777783258292,0
BRUE,1000,0.11511777783258292,0,0,0,290,0.11511777783258292,0
UCT,1000,0.11511777783258292,0,0,0,290,0.11511777783258292,0
KL-OLOP,3162,0.11511777783258292,0,0,0,290,0.11511777783258292,0
KL-OLOP,100000,0.19335698132739498,0,0,0,254,0.0,0
UCT,3162,0.11511777783258292,0,0,0,290,0.11511777783258292,0
BRUE,3162,0.11511777783258292,0,0,0,290,0.11511777783258292,0
KL-OLOP,10000,0.11511777783258292,0,0,0,290,0.11511777783258292,0
UCT,10000,0.11511777783258292,0,0,0,290,0.11511777783258292,0
UCT,100000,0.39615804938355126,0,0,0,289,0.0,0
BRUE,10000,0.11511777783258292,0,0,0,290,0.0,0
KL-OLOP,31622,0.7583774647883865,0,0,0,288,0.0,0
UCT,31622,0.11511777783258292,0,0,0,290,0.11511777783258292,0
BRUE,31622,0.11511777783258292,0,0,0,290,0.0,0
KL-OLOP,100000,0.17926890502092174,0,0,0,256,0.0,0
KL-OLOP,10,0.07649218672382085,0,0,0,291,0.0,0
BRUE,10,0.07649218672382085,0,0,0,291,0.07649218672382085,0
UCT,10,0.07649218672382085,0,0,0,291,0.07649218672382085,0
KL-OLOP,31,0.07649218672382085,0,0,0,291,0.0,0
BRUE,31,0.07649218672382085,0,0,0,291,0.0,0
UCT,31,0.07649218672382085,0,0,0,291,0.0,0
KL-OLOP,100,0.07649218672382085,0,0,0,291,0.0,0
BRUE,100,0.07649218672382085,0,0,0,291,0.0,0
UCT,100,0.07649218672382085,0,0,0,291,0.3112754855097104,0
KL-OLOP,316,0.07649218672382085,0,0,0,291,0.0,0
BRUE,316,0.07649218672382085,0,0,0,291,0.0,0
UCT,316,0.07649218672382085,0,0,0,291,0.0,0
KL-OLOP,1000,0.07649218672382085,0,0,0,291,0.0,0
BRUE,100000,0.39615804938355126,0,0,0,289,0.0,0
BRUE,1000,0.07649218672382085,0,0,0,291,0.0,0
UCT,1000,0.07649218672382085,0,0,0,291,0.0,0
KL-OLOP,3162,0.07649218672382085,0,0,0,291,0.0,0
KL-OLOP,100000,0.5271341858306615,0,0,0,252,0.0,0
BRUE,3162,0.07649218672382085,0,0,0,291,0.0,0
UCT,3162,0.07649218672382085,0,0,0,291,0.0,0
BRUE,10000,0.07649218672382085,0,0,0,291,0.0,0
KL-OLOP,10000,0.07649218672382085,0,0,0,291,0.0,0
UCT,10000,0.07649218672382085,0,0,0,291,0.0,0
UCT,100000,0.11511777783258292,0,0,0,290,0.11511777783258292,0
KL-OLOP,100000,0.7524094092092379,0,0,0,270,0.0,0
UCT,31622,0.07649218672382085,0,0,0,291,0.0,0
BRUE,31622,0.07649218672382085,0,0,0,291,0.0,0
KL-OLOP,100000,0.8388014143992739,0,0,0,257,0.0,0
KL-OLOP,31622,0.39615804938355126,0,0,0,289,0.0,0
KL-OLOP,10,0.25642333333986844,0,0,0,292,0.3691854325851138,0
BRUE,10,0.25642333333986844,0,0,0,292,0.0,0
UCT,10,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,31,0.25642333333986844,0,0,0,292,0.0,0
BRUE,31,0.25642333333986844,0,0,0,292,0.25642333333986844,0
UCT,31,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,100,0.25642333333986844,0,0,0,292,0.0,0
BRUE,100000,0.11511777783258292,0,0,0,290,0.0,0
BRUE,100,0.25642333333986844,0,0,0,292,0.0,0
UCT,100,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,316,0.25642333333986844,0,0,0,292,0.0,0
BRUE,316,0.25642333333986844,0,0,0,292,0.0,0
UCT,316,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,1000,0.25642333333986844,0,0,0,292,0.0,0
BRUE,1000,0.25642333333986844,0,0,0,292,0.25642333333986844,0
UCT,1000,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,3162,0.25642333333986844,0,0,0,292,0.0,0
BRUE,3162,0.25642333333986844,0,0,0,292,0.0,0
UCT,3162,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,100000,0.035926127365605076,0,0,0,244,0.0,0
BRUE,10000,0.25642333333986844,0,0,0,292,0.0,0
UCT,10000,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,10000,0.25642333333986844,0,0,0,292,0.0,0
UCT,100000,0.07649218672382085,0,0,0,291,0.0,0
UCT,31622,0.25642333333986844,0,0,0,292,0.0,0
BRUE,31622,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,31622,0.11511777783258292,0,0,0,290,0.11511777783258292,0
KL-OLOP,10,0.18254369956116,0,0,0,293,0.18254369956116,0
BRUE,10,0.18254369956116,0,0,0,293,0.0,0
UCT,10,0.18254369956116,0,0,0,293,0.18254369956116,0
KL-OLOP,31,0.18254369956116,0,0,0,293,0.0,0
BRUE,31,0.18254369956116,0,0,0,293,0.0,0
UCT,31,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,100,0.18254369956116,0,0,0,293,0.0,0
BRUE,100,0.18254369956116,0,0,0,293,0.0,0
UCT,100,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,316,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,100000,0.4108023728319177,0,0,0,255,0.0,0
BRUE,316,0.18254369956116,0,0,0,293,0.0,0
UCT,316,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,1000,0.18254369956116,0,0,0,293,0.0,0
BRUE,1000,0.18254369956116,0,0,0,293,0.18254369956116,0
UCT,1000,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,3162,0.18254369956116,0,0,0,293,0.0,0
BRUE,3162,0.18254369956116,0,0,0,293,0.0,0
UCT,3162,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,10000,0.18254369956116,0,0,0,293,0.0,0
UCT,10000,0.18254369956116,0,0,0,293,0.0,0
BRUE,10000,0.18254369956116,0,0,0,293,0.0,0
BRUE,100000,0.07649218672382085,0,0,0,291,0.0,0
UCT,100000,0.25642333333986844,0,0,0,292,0.0,0
UCT,31622,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,100000,0.06542902605964906,0,0,0,246,0.0,0
BRUE,31622,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,100000,0.044019413305845134,0,0,0,251,0.0,0
KL-OLOP,10,0.0275306329236642,0,0,0,294,0.0275306329236642,0
BRUE,10,0.0275306329236642,0,0,0,294,0.8769671637775216,0
UCT,10,0.0275306329236642,0,0,0,294,0.0275306329236642,0
KL-OLOP,31,0.0275306329236642,0,0,0,294,0.0275306329236642,0
BRUE,31,0.0275306329236642,0,0,0,294,0.0,0
UCT,31,0.0275306329236642,0,0,0,294,0.0,0
KL-OLOP,100,0.0275306329236642,0,0,0,294,0.0,0
BRUE,100,0.0275306329236642,0,0,0,294,0.0275306329236642,0
UCT,100,0.0275306329236642,0,0,0,294,0.0275306329236642,0
KL-OLOP,316,0.0275306329236642,0,0,0,294,0.0,0
BRUE,316,0.0275306329236642,0,0,0,294,0.0275306329236642,0
UCT,316,0.0275306329236642,0,0,0,294,0.0275306329236642,0
KL-OLOP,1000,0.0275306329236642,0,0,0,294,0.0,0
BRUE,1000,0.0275306329236642,0,0,0,294,0.0275306329236642,0
UCT,1000,0.0275306329236642,0,0,0,294,0.0,0
KL-OLOP,3162,0.0275306329236642,0,0,0,294,0.0,0
UCT,3162,0.0275306329236642,0,0,0,294,0.0,0
BRUE,3162,0.0275306329236642,0,0,0,294,0.0,0
BRUE,100000,0.25642333333986844,0,0,0,292,0.0,0
UCT,10000,0.0275306329236642,0,0,0,294,0.0,0
KL-OLOP,31622,0.07649218672382085,0,0,0,291,0.0,0
BRUE,10000,0.0275306329236642,0,0,0,294,0.0,0
KL-OLOP,10000,0.0275306329236642,0,0,0,294,0.0,0
UCT,31622,0.0275306329236642,0,0,0,294,0.0,0
UCT,100000,0.18254369956116,0,0,0,293,0.0,0
BRUE,31622,0.0275306329236642,0,0,0,294,0.0,0
KL-OLOP,10,0.2578803252538915,0,0,0,295,0.0,0
BRUE,10,0.2578803252538915,0,0,0,295,0.2578803252538915,0
UCT,10,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,31,0.2578803252538915,0,0,0,295,0.0,0
BRUE,31,0.2578803252538915,0,0,0,295,0.0,0
UCT,31,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,100,0.2578803252538915,0,0,0,295,0.0,0
BRUE,100,0.2578803252538915,0,0,0,295,0.0,0
UCT,100,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,316,0.2578803252538915,0,0,0,295,0.0,0
BRUE,316,0.2578803252538915,0,0,0,295,0.0,0
UCT,316,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,1000,0.2578803252538915,0,0,0,295,0.0,0
BRUE,1000,0.2578803252538915,0,0,0,295,0.0,0
UCT,1000,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,3162,0.2578803252538915,0,0,0,295,0.0,0
BRUE,3162,0.2578803252538915,0,0,0,295,0.0,0
UCT,3162,0.2578803252538915,0,0,0,295,0.0,0
BRUE,100000,0.18254369956116,0,0,0,293,0.0,0
KL-OLOP,100000,0.5323500143539339,0,0,0,265,0.0,0
KL-OLOP,10000,0.2578803252538915,0,0,0,295,0.0,0
UCT,100000,0.0275306329236642,0,0,0,294,0.0,0
BRUE,10000,0.2578803252538915,0,0,0,295,0.0,0
UCT,10000,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,31622,0.25642333333986844,0,0,0,292,0.0,0
UCT,31622,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,100000,0.3975558573220592,0,0,0,261,0.0,0
BRUE,31622,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,10,0.21796971030806356,0,0,0,296,0.21796971030806356,0
BRUE,10,0.21796971030806356,0,0,0,296,0.8747792692580769,0
UCT,10,0.21796971030806356,0,0,0,296,0.0,0
KL-OLOP,31,0.21796971030806356,0,0,0,296,0.21796971030806356,0
BRUE,31,0.21796971030806356,0,0,0,296,0.0,0
UCT,31,0.21796971030806356,0,0,0,296,0.0,0
KL-OLOP,100,0.21796971030806356,0,0,0,296,0.21796971030806356,0
BRUE,100,0.21796971030806356,0,0,0,296,0.21796971030806356,0
UCT,100,0.21796971030806356,0,0,0,296,0.21796971030806356,0
KL-OLOP,316,0.21796971030806356,0,0,0,296,0.0,0
BRUE,316,0.21796971030806356,0,0,0,296,0.21796971030806356,0
UCT,316,0.21796971030806356,0,0,0,296,0.0,0
KL-OLOP,1000,0.21796971030806356,0,0,0,296,0.21796971030806356,0
BRUE,100000,0.0275306329236642,0,0,0,294,0.0,0
BRUE,1000,0.21796971030806356,0,0,0,296,0.21796971030806356,0
UCT,1000,0.21796971030806356,0,0,0,296,0.0,0
KL-OLOP,3162,0.21796971030806356,0,0,0,296,0.21796971030806356,0
BRUE,3162,0.21796971030806356,0,0,0,296,0.0,0
UCT,3162,0.21796971030806356,0,0,0,296,0.0,0
BRUE,10000,0.21796971030806356,0,0,0,296,0.0,0
KL-OLOP,10000,0.21796971030806356,0,0,0,296,0.0,0
UCT,10000,0.21796971030806356,0,0,0,296,0.0,0
UCT,100000,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,31622,0.18254369956116,0,0,0,293,0.0,0
UCT,31622,0.21796971030806356,0,0,0,296,0.0,0
BRUE,31622,0.21796971030806356,0,0,0,296,0.0,0
KL-OLOP,10,0.3175955566447888,0,0,0,297,0.0,0
BRUE,10,0.3175955566447888,0,0,0,297,0.0,0
UCT,10,0.3175955566447888,0,0,0,297,0.3421102383484196,0
KL-OLOP,31,0.3175955566447888,0,0,0,297,0.0,0
BRUE,31,0.3175955566447888,0,0,0,297,0.0,0
UCT,31,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,100,0.3175955566447888,0,0,0,297,0.0,0
BRUE,100,0.3175955566447888,0,0,0,297,0.0,0
UCT,100,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,316,0.3175955566447888,0,0,0,297,0.0,0
BRUE,316,0.3175955566447888,0,0,0,297,0.0,0
UCT,316,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,1000,0.3175955566447888,0,0,0,297,0.0,0
BRUE,1000,0.3175955566447888,0,0,0,297,0.0,0
UCT,1000,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,3162,0.3175955566447888,0,0,0,297,0.0,0
BRUE,100000,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,100000,0.56642541046019,0,0,0,262,0.0,0
BRUE,3162,0.3175955566447888,0,0,0,297,0.0,0
UCT,3162,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,100000,0.028250220606732768,0,0,0,258,0.0,0
UCT,10000,0.3175955566447888,0,0,0,297,0.0,0
BRUE,10000,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,31622,0.0275306329236642,0,0,0,294,0.0,0
KL-OLOP,10000,0.3175955566447888,0,0,0,297,0.0,0
UCT,100000,0.21796971030806356,0,0,0,296,0.0,0
UCT,31622,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,10,0.02175665146513639,0,0,0,298,0.02175665146513639,0
BRUE,10,0.02175665146513639,0,0,0,298,0.0,0
UCT,10,0.02175665146513639,0,0,0,298,0.0,0
KL-OLOP,31,0.02175665146513639,0,0,0,298,0.0,0
BRUE,31,0.02175665146513639,0,0,0,298,0.02175665146513639,0
UCT,31,0.02175665146513639,0,0,0,298,0.0,0
KL-OLOP,100,0.02175665146513639,0,0,0,298,0.0,0
BRUE,100,0.02175665146513639,0,0,0,298,0.02175665146513639,0
UCT,100,0.02175665146513639,0,0,0,298,0.0,0
KL-OLOP,316,0.02175665146513639,0,0,0,298,0.0,0
BRUE,316,0.02175665146513639,0,0,0,298,0.0,0
UCT,316,0.02175665146513639,0,0,0,298,0.0,0
KL-OLOP,1000,0.02175665146513639,0,0,0,298,0.0,0
BRUE,1000,0.02175665146513639,0,0,0,298,0.0,0
UCT,1000,0.02175665146513639,0,0,0,298,0.0,0
BRUE,31622,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,3162,0.02175665146513639,0,0,0,298,0.0,0
BRUE,3162,0.02175665146513639,0,0,0,298,0.02175665146513639,0
UCT,3162,0.02175665146513639,0,0,0,298,0.0,0
KL-OLOP,10000,0.02175665146513639,0,0,0,298,0.0,0
BRUE,100000,0.21796971030806356,0,0,0,296,0.0,0
UCT,10000,0.02175665146513639,0,0,0,298,0.0,0
BRUE,10000,0.02175665146513639,0,0,0,298,0.02175665146513639,0
KL-OLOP,31622,0.2578803252538915,0,0,0,295,0.0,0
UCT,100000,0.3175955566447888,0,0,0,297,0.0,0
UCT,31622,0.02175665146513639,0,0,0,298,0.0,0
BRUE,31622,0.02175665146513639,0,0,0,298,0.0,0
KL-OLOP,10,0.21778531527871303,0,0,0,299,0.0,0
BRUE,10,0.21778531527871303,0,0,0,299,0.0,0
UCT,10,0.21778531527871303,0,0,0,299,0.21778531527871303,0
KL-OLOP,31,0.21778531527871303,0,0,0,299,0.0,0
BRUE,31,0.21778531527871303,0,0,0,299,0.0,0
UCT,31,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,100,0.21778531527871303,0,0,0,299,0.0,0
BRUE,100,0.21778531527871303,0,0,0,299,0.0,0
UCT,100,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,316,0.21778531527871303,0,0,0,299,0.0,0
BRUE,316,0.21778531527871303,0,0,0,299,0.0,0
UCT,316,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,1000,0.21778531527871303,0,0,0,299,0.0,0
BRUE,1000,0.21778531527871303,0,0,0,299,0.21778531527871303,0
UCT,1000,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,3162,0.21778531527871303,0,0,0,299,0.0,0
BRUE,3162,0.21778531527871303,0,0,0,299,0.0,0
UCT,3162,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,100000,0.20535581199165875,0,0,0,268,0.0,0
BRUE,100000,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,31622,0.21796971030806356,0,0,0,296,0.0,0
BRUE,10000,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,10000,0.21778531527871303,0,0,0,299,0.0,0
UCT,10000,0.21778531527871303,0,0,0,299,0.0,0
UCT,100000,0.02175665146513639,0,0,0,298,0.02175665146513639,0
KL-OLOP,100000,0.04040009053145299,0,0,0,264,0.04040009053145299,0
UCT,31622,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,10,0.2312585680636432,0,0,0,300,0.0,0
BRUE,10,0.2312585680636432,0,0,0,300,0.0,0
UCT,10,0.2312585680636432,0,0,0,300,0.2312585680636432,0
KL-OLOP,31,0.2312585680636432,0,0,0,300,0.0,0
BRUE,31,0.2312585680636432,0,0,0,300,0.0,0
UCT,31,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,100,0.2312585680636432,0,0,0,300,0.0,0
BRUE,100,0.2312585680636432,0,0,0,300,0.0,0
UCT,100,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,316,0.2312585680636432,0,0,0,300,0.0,0
BRUE,316,0.2312585680636432,0,0,0,300,0.0,0
UCT,316,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,1000,0.2312585680636432,0,0,0,300,0.0,0
BRUE,31622,0.21778531527871303,0,0,0,299,0.0,0
BRUE,1000,0.2312585680636432,0,0,0,300,0.2312585680636432,0
UCT,1000,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,3162,0.2312585680636432,0,0,0,300,0.0,0
BRUE,3162,0.2312585680636432,0,0,0,300,0.0,0
UCT,3162,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,100000,0.969743074384966,0,0,0,274,0.0,0
KL-OLOP,10000,0.2312585680636432,0,0,0,300,0.0,0
BRUE,100000,0.02175665146513639,0,0,0,298,0.0,0
BRUE,10000,0.2312585680636432,0,0,0,300,0.0,0
UCT,10000,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,100000,0.0766826729813781,0,0,0,260,0.0766826729813781,0
UCT,31622,0.2312585680636432,0,0,0,300,0.0,0
UCT,100000,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,100000,0.20292901558810295,0,0,0,263,0.0,0
KL-OLOP,10,0.005815809813521033,0,0,0,301,0.008517666461977713,0
BRUE,10,0.005815809813521033,0,0,0,301,0.005815809813521033,0
UCT,10,0.005815809813521033,0,0,0,301,0.005815809813521033,0
KL-OLOP,31,0.005815809813521033,0,0,0,301,0.008517666461977713,0
BRUE,31,0.005815809813521033,0,0,0,301,0.0,0
UCT,31,0.005815809813521033,0,0,0,301,0.0,0
KL-OLOP,100,0.005815809813521033,0,0,0,301,0.008517666461977713,0
BRUE,100,0.005815809813521033,0,0,0,301,0.21046433447569002,0
UCT,100,0.005815809813521033,0,0,0,301,0.005815809813521033,0
KL-OLOP,316,0.005815809813521033,0,0,0,301,0.0,0
BRUE,316,0.005815809813521033,0,0,0,301,0.21046433447569002,0
UCT,316,0.005815809813521033,0,0,0,301,0.008517666461977713,0
KL-OLOP,1000,0.005815809813521033,0,0,0,301,0.008517666461977713,0
BRUE,31622,0.2312585680636432,0,0,0,300,0.0,0
BRUE,1000,0.005815809813521033,0,0,0,301,0.21046433447569002,0
UCT,1000,0.005815809813521033,0,0,0,301,0.005815809813521033,0
KL-OLOP,3162,0.005815809813521033,0,0,0,301,0.005815809813521033,0
BRUE,3162,0.005815809813521033,0,0,0,301,0.0,0
UCT,3162,0.005815809813521033,0,0,0,301,0.21046433447569002,0
BRUE,100000,0.21778531527871303,0,0,0,299,0.0,0
KL-OLOP,31622,0.3175955566447888,0,0,0,297,0.0,0
UCT,10000,0.005815809813521033,0,0,0,301,0.005815809813521033,0
KL-OLOP,10000,0.005815809813521033,0,0,0,301,0.0,0
BRUE,10000,0.005815809813521033,0,0,0,301,0.005815809813521033,0
KL-OLOP,100000,0.7031423709675251,0,0,0,269,0.0,0
UCT,100000,0.2312585680636432,0,0,0,300,0.0,0
UCT,31622,0.005815809813521033,0,0,0,301,0.005815809813521033,0
KL-OLOP,10,0.400351957780003,0,0,0,302,0.0,0
BRUE,10,0.400351957780003,0,0,0,302,0.0,0
UCT,10,0.400351957780003,0,0,0,302,0.0,0
KL-OLOP,31,0.400351957780003,0,0,0,302,0.0,0
BRUE,31,0.400351957780003,0,0,0,302,0.0,0
UCT,31,0.400351957780003,0,0,0,302,0.0,0
KL-OLOP,100,0.400351957780003,0,0,0,302,0.0,0
BRUE,100,0.400351957780003,0,0,0,302,0.0,0
UCT,100,0.400351957780003,0,0,0,302,0.400351957780003,0
KL-OLOP,316,0.400351957780003,0,0,0,302,0.0,0
BRUE,316,0.400351957780003,0,0,0,302,0.0,0
UCT,316,0.400351957780003,0,0,0,302,0.0,0
KL-OLOP,1000,0.400351957780003,0,0,0,302,0.0,0
BRUE,1000,0.400351957780003,0,0,0,302,0.0,0
UCT,1000,0.400351957780003,0,0,0,302,0.0,0
BRUE,31622,0.005815809813521033,0,0,0,301,0.005815809813521033,0
KL-OLOP,3162,0.400351957780003,0,0,0,302,0.0,0
BRUE,3162,0.400351957780003,0,0,0,302,0.0,0
UCT,3162,0.400351957780003,0,0,0,302,0.0,0
KL-OLOP,10000,0.400351957780003,0,0,0,302,0.0,0
KL-OLOP,31622,0.02175665146513639,0,0,0,298,0.0,0
UCT,10000,0.400351957780003,0,0,0,302,0.0,0
BRUE,10000,0.400351957780003,0,0,0,302,0.0,0
UCT,100000,0.005815809813521033,0,0,0,301,0.005815809813521033,0
BRUE,100000,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,100000,0.7928466705241717,0,0,0,267,0.0,0
KL-OLOP,10,0.18777084929428645,0,0,0,303,0.18777084929428645,0
BRUE,10,0.18777084929428645,0,0,0,303,0.0,0
UCT,10,0.18777084929428645,0,0,0,303,0.18777084929428645,0
KL-OLOP,31,0.18777084929428645,0,0,0,303,0.18777084929428645,0
UCT,31622,0.400351957780003,0,0,0,302,0.0,0
BRUE,31,0.18777084929428645,0,0,0,303,0.0,0
UCT,31,0.18777084929428645,0,0,0,303,0.18777084929428645,0
KL-OLOP,100,0.18777084929428645,0,0,0,303,0.18777084929428645,0
BRUE,100,0.18777084929428645,0,0,0,303,0.0,0
UCT,100,0.18777084929428645,0,0,0,303,0.18777084929428645,0
KL-OLOP,316,0.18777084929428645,0,0,0,303,0.0,0
BRUE,316,0.18777084929428645,0,0,0,303,0.18777084929428645,0
UCT,316,0.18777084929428645,0,0,0,303,0.0,0
KL-OLOP,1000,0.18777084929428645,0,0,0,303,0.0,0
BRUE,1000,0.18777084929428645,0,0,0,303,0.0,0
UCT,1000,0.18777084929428645,0,0,0,303,0.18777084929428645,0
KL-OLOP,100000,0.4508940266870187,0,0,0,266,0.0,0
KL-OLOP,3162,0.18777084929428645,0,0,0,303,0.0,0
BRUE,3162,0.18777084929428645,0,0,0,303,0.0,0
UCT,3162,0.18777084929428645,0,0,0,303,0.0,0
BRUE,31622,0.400351957780003,0,0,0,302,0.0,0
BRUE,10000,0.18777084929428645,0,0,0,303,0.0,0
UCT,10000,0.18777084929428645,0,0,0,303,0.0,0
KL-OLOP,10000,0.18777084929428645,0,0,0,303,0.0,0
UCT,100000,0.400351957780003,0,0,0,302,0.0,0
UCT,31622,0.18777084929428645,0,0,0,303,0.0,0
KL-OLOP,31622,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,10,0.5612410030383692,0,0,0,304,0.0,0
BRUE,10,0.5612410030383692,0,0,0,304,0.0,0
UCT,10,0.5612410030383692,0,0,0,304,0.6980525979490189,0
KL-OLOP,31,0.5612410030383692,0,0,0,304,0.0,0
BRUE,31,0.5612410030383692,0,0,0,304,0.0,0
UCT,31,0.5612410030383692,0,0,0,304,0.0,0
BRUE,31622,0.18777084929428645,0,0,0,303,0.0,0
KL-OLOP,100,0.5612410030383692,0,0,0,304,0.0,0
BRUE,100,0.5612410030383692,0,0,0,304,0.0,0
UCT,100,0.5612410030383692,0,0,0,304,0.0,0
BRUE,100000,0.005815809813521033,0,0,0,301,0.005815809813521033,0
KL-OLOP,316,0.5612410030383692,0,0,0,304,0.0,0
BRUE,316,0.5612410030383692,0,0,0,304,0.0,0
UCT,316,0.5612410030383692,0,0,0,304,0.0,0
BRUE,1000,0.5612410030383692,0,0,0,304,0.0,0
KL-OLOP,1000,0.5612410030383692,0,0,0,304,0.0,0
UCT,1000,0.5612410030383692,0,0,0,304,0.0,0
KL-OLOP,3162,0.5612410030383692,0,0,0,304,0.0,0
BRUE,3162,0.5612410030383692,0,0,0,304,0.0,0
UCT,3162,0.5612410030383692,0,0,0,304,0.0,0
KL-OLOP,31622,0.21778531527871303,0,0,0,299,0.0,0
UCT,10000,0.5612410030383692,0,0,0,304,0.0,0
KL-OLOP,10000,0.5612410030383692,0,0,0,304,0.0,0
BRUE,10000,0.5612410030383692,0,0,0,304,0.0,0
BRUE,100000,0.400351957780003,0,0,0,302,0.0,0
UCT,31622,0.5612410030383692,0,0,0,304,0.0,0
KL-OLOP,10,0.6581049988388683,0,0,0,305,0.0,0
BRUE,10,0.6581049988388683,0,0,0,305,0.0,0
UCT,10,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,31,0.6581049988388683,0,0,0,305,0.0,0
BRUE,31622,0.5612410030383692,0,0,0,304,0.0,0
BRUE,31,0.6581049988388683,0,0,0,305,0.0,0
UCT,31,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,100,0.6581049988388683,0,0,0,305,0.0,0
UCT,100000,0.18777084929428645,0,0,0,303,0.0,0
BRUE,100,0.6581049988388683,0,0,0,305,0.0,0
UCT,100,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,316,0.6581049988388683,0,0,0,305,0.0,0
BRUE,316,0.6581049988388683,0,0,0,305,0.0,0
UCT,316,0.6581049988388683,0,0,0,305,0.0,0
BRUE,1000,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,1000,0.6581049988388683,0,0,0,305,0.0,0
UCT,1000,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,3162,0.6581049988388683,0,0,0,305,0.0,0
UCT,3162,0.6581049988388683,0,0,0,305,0.0,0
BRUE,3162,0.6581049988388683,0,0,0,305,0.0,0
UCT,10000,0.6581049988388683,0,0,0,305,0.0,0
BRUE,10000,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,10000,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,100000,0.1530714196920926,0,0,0,259,0.0,0
UCT,31622,0.6581049988388683,0,0,0,305,0.0,0
UCT,100000,0.5612410030383692,0,0,0,304,0.0,0
BRUE,31622,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,10,0.2686291825787457,0,0,0,306,0.0,0
BRUE,10,0.2686291825787457,0,0,0,306,0.6861160665573101,0
UCT,10,0.2686291825787457,0,0,0,306,0.2686291825787457,0
KL-OLOP,31,0.2686291825787457,0,0,0,306,0.0,0
BRUE,31,0.2686291825787457,0,0,0,306,0.0,0
UCT,31,0.2686291825787457,0,0,0,306,0.2686291825787457,0
KL-OLOP,100,0.2686291825787457,0,0,0,306,0.0,0
UCT,100,0.2686291825787457,0,0,0,306,0.0,0
BRUE,100,0.2686291825787457,0,0,0,306,0.0,0
KL-OLOP,316,0.2686291825787457,0,0,0,306,0.0,0
BRUE,316,0.2686291825787457,0,0,0,306,0.0,0
BRUE,100000,0.18777084929428645,0,0,0,303,0.0,0
UCT,316,0.2686291825787457,0,0,0,306,0.0,0
KL-OLOP,1000,0.2686291825787457,0,0,0,306,0.0,0
BRUE,1000,0.2686291825787457,0,0,0,306,0.0,0
UCT,1000,0.2686291825787457,0,0,0,306,0.0,0
BRUE,3162,0.2686291825787457,0,0,0,306,0.0,0
KL-OLOP,3162,0.2686291825787457,0,0,0,306,0.0,0
UCT,3162,0.2686291825787457,0,0,0,306,0.0,0
BRUE,10000,0.2686291825787457,0,0,0,306,0.0,0
BRUE,100000,0.5612410030383692,0,0,0,304,0.0,0
KL-OLOP,10000,0.2686291825787457,0,0,0,306,0.0,0
UCT,10000,0.2686291825787457,0,0,0,306,0.0,0
KL-OLOP,31622,0.005815809813521033,0,0,0,301,0.0,0
UCT,100000,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,100000,0.16065190674477936,0,0,0,272,0.16065190674477936,0
KL-OLOP,31622,0.400351957780003,0,0,0,302,0.0,0
KL-OLOP,10,0.14275487779287888,0,0,0,307,0.0,0
BRUE,10,0.14275487779287888,0,0,0,307,0.0,0
UCT,10,0.14275487779287888,0,0,0,307,0.9506104161074063,0
KL-OLOP,31,0.14275487779287888,0,0,0,307,0.14275487779287888,0
BRUE,31,0.14275487779287888,0,0,0,307,0.0,0
UCT,31,0.14275487779287888,0,0,0,307,0.0,0
KL-OLOP,100,0.14275487779287888,0,0,0,307,0.14275487779287888,0
BRUE,100,0.14275487779287888,0,0,0,307,0.0,0
UCT,100,0.14275487779287888,0,0,0,307,0.0,0
UCT,31622,0.2686291825787457,0,0,0,306,0.0,0
KL-OLOP,316,0.14275487779287888,0,0,0,307,0.0,0
BRUE,316,0.14275487779287888,0,0,0,307,0.0,0
UCT,316,0.14275487779287888,0,0,0,307,0.14275487779287888,0
KL-OLOP,1000,0.14275487779287888,0,0,0,307,0.0,0
BRUE,1000,0.14275487779287888,0,0,0,307,0.14275487779287888,0
UCT,1000,0.14275487779287888,0,0,0,307,0.14275487779287888,0
KL-OLOP,3162,0.14275487779287888,0,0,0,307,0.0,0
KL-OLOP,100000,0.22526772587671307,0,0,0,279,0.0,0
BRUE,3162,0.14275487779287888,0,0,0,307,0.0,0
UCT,3162,0.14275487779287888,0,0,0,307,0.0,0
BRUE,31622,0.2686291825787457,0,0,0,306,0.0,0
UCT,10000,0.14275487779287888,0,0,0,307,0.0,0
KL-OLOP,31622,0.18777084929428645,0,0,0,303,0.0,0
KL-OLOP,31622,0.5612410030383692,0,0,0,304,0.0,0
BRUE,10000,0.14275487779287888,0,0,0,307,0.0,0
KL-OLOP,10000,0.14275487779287888,0,0,0,307,0.0,0
BRUE,100000,0.6581049988388683,0,0,0,305,0.0,0
UCT,31622,0.14275487779287888,0,0,0,307,0.0,0
UCT,100000,0.2686291825787457,0,0,0,306,0.0,0
KL-OLOP,10,0.21190085151395666,0,0,0,308,0.41702991381544385,0
BRUE,10,0.21190085151395666,0,0,0,308,0.21190085151395666,0
UCT,10,0.21190085151395666,0,0,0,308,0.21190085151395666,0
KL-OLOP,31,0.21190085151395666,0,0,0,308,0.35140600826646784,0
BRUE,31,0.21190085151395666,0,0,0,308,0.21190085151395666,0
UCT,31,0.21190085151395666,0,0,0,308,0.0,0
KL-OLOP,100,0.21190085151395666,0,0,0,308,0.35140600826646784,0
BRUE,100,0.21190085151395666,0,0,0,308,0.41702991381544385,0
UCT,100,0.21190085151395666,0,0,0,308,0.21190085151395666,0
KL-OLOP,316,0.21190085151395666,0,0,0,308,0.35140600826646784,0
BRUE,316,0.21190085151395666,0,0,0,308,0.35140600826646784,0
UCT,316,0.21190085151395666,0,0,0,308,0.21190085151395666,0
KL-OLOP,1000,0.21190085151395666,0,0,0,308,0.35140600826646784,0
BRUE,1000,0.21190085151395666,0,0,0,308,0.35140600826646784,0
UCT,1000,0.21190085151395666,0,0,0,308,0.0,0
KL-OLOP,3162,0.21190085151395666,0,0,0,308,0.0,0
BRUE,3162,0.21190085151395666,0,0,0,308,0.0,0
BRUE,31622,0.14275487779287888,0,0,0,307,0.0,0
UCT,3162,0.21190085151395666,0,0,0,308,0.0,0
BRUE,10000,0.21190085151395666,0,0,0,308,0.0,0
KL-OLOP,10000,0.21190085151395666,0,0,0,308,0.0,0
UCT,10000,0.21190085151395666,0,0,0,308,0.0,0
UCT,100000,0.14275487779287888,0,0,0,307,0.0,0
KL-OLOP,31622,0.6581049988388683,0,0,0,305,0.0,0
BRUE,100000,0.2686291825787457,0,0,0,306,0.0,0
UCT,31622,0.21190085151395666,0,0,0,308,0.0,0
BRUE,31622,0.21190085151395666,0,0,0,308,0.0,0
KL-OLOP,10,0.11442019284911664,0,0,0,309,0.11442019284911664,0
BRUE,10,0.11442019284911664,0,0,0,309,0.0,0
UCT,10,0.11442019284911664,0,0,0,309,0.11442019284911664,0
KL-OLOP,31,0.11442019284911664,0,0,0,309,0.11442019284911664,0
BRUE,31,0.11442019284911664,0,0,0,309,0.0,0
UCT,31,0.11442019284911664,0,0,0,309,0.0,0
KL-OLOP,100,0.11442019284911664,0,0,0,309,0.11442019284911664,0
BRUE,100,0.11442019284911664,0,0,0,309,0.0,0
UCT,100,0.11442019284911664,0,0,0,309,0.11442019284911664,0
KL-OLOP,316,0.11442019284911664,0,0,0,309,0.0,0
BRUE,316,0.11442019284911664,0,0,0,309,0.0,0
UCT,316,0.11442019284911664,0,0,0,309,0.11442019284911664,0
KL-OLOP,1000,0.11442019284911664,0,0,0,309,0.0,0
BRUE,1000,0.11442019284911664,0,0,0,309,0.11442019284911664,0
UCT,1000,0.11442019284911664,0,0,0,309,0.11442019284911664,0
KL-OLOP,3162,0.11442019284911664,0,0,0,309,0.0,0
BRUE,3162,0.11442019284911664,0,0,0,309,0.0,0
BRUE,100000,0.14275487779287888,0,0,0,307,0.0,0
UCT,3162,0.11442019284911664,0,0,0,309,0.0,0
KL-OLOP,100000,0.4099232292203492,0,0,0,281,0.0,0
UCT,10000,0.11442019284911664,0,0,0,309,0.0,0
BRUE,10000,0.11442019284911664,0,0,0,309,0.0,0
KL-OLOP,10000,0.11442019284911664,0,0,0,309,0.0,0
KL-OLOP,31622,0.2686291825787457,0,0,0,306,0.0,0
UCT,100000,0.21190085151395666,0,0,0,308,0.0,0
UCT,31622,0.11442019284911664,0,0,0,309,0.0,0
BRUE,31622,0.11442019284911664,0,0,0,309,0.0,0
KL-OLOP,10,0.18415310580470834,0,0,0,310,0.0,0
BRUE,10,0.18415310580470834,0,0,0,310,0.0,0
UCT,10,0.18415310580470834,0,0,0,310,0.0,0
KL-OLOP,31,0.18415310580470834,0,0,0,310,0.0,0
BRUE,31,0.18415310580470834,0,0,0,310,0.18415310580470834,0
UCT,31,0.18415310580470834,0,0,0,310,0.18415310580470834,0
KL-OLOP,100,0.18415310580470834,0,0,0,310,0.0,0
BRUE,100,0.18415310580470834,0,0,0,310,0.18415310580470834,0
UCT,100,0.18415310580470834,0,0,0,310,0.0,0
KL-OLOP,316,0.18415310580470834,0,0,0,310,0.0,0
BRUE,316,0.18415310580470834,0,0,0,310,0.18415310580470834,0
UCT,316,0.18415310580470834,0,0,0,310,0.0,0
KL-OLOP,1000,0.18415310580470834,0,0,0,310,0.0,0
BRUE,1000,0.18415310580470834,0,0,0,310,0.0,0
UCT,1000,0.18415310580470834,0,0,0,310,0.0,0
KL-OLOP,3162,0.18415310580470834,0,0,0,310,0.0,0
BRUE,3162,0.18415310580470834,0,0,0,310,0.18415310580470834,0
UCT,3162,0.18415310580470834,0,0,0,310,0.0,0
KL-OLOP,100000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
BRUE,10000,0.18415310580470834,0,0,0,310,0.0,0
BRUE,100000,0.21190085151395666,0,0,0,308,0.0,0
KL-OLOP,10000,0.18415310580470834,0,0,0,310,0.0,0
UCT,100000,0.11442019284911664,0,0,0,309,0.0,0
UCT,10000,0.18415310580470834,0,0,0,310,0.0,0
UCT,31622,0.18415310580470834,0,0,0,310,0.0,0
BRUE,31622,0.18415310580470834,0,0,0,310,0.0,0
KL-OLOP,10,0.548558028039539,0,0,0,311,0.0,0
BRUE,10,0.548558028039539,0,0,0,311,0.0,0
UCT,10,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,31,0.548558028039539,0,0,0,311,0.0,0
BRUE,31,0.548558028039539,0,0,0,311,0.0,0
UCT,31,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,100,0.548558028039539,0,0,0,311,0.0,0
BRUE,100,0.548558028039539,0,0,0,311,0.0,0
UCT,100,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,316,0.548558028039539,0,0,0,311,0.0,0
BRUE,316,0.548558028039539,0,0,0,311,0.0,0
UCT,316,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,1000,0.548558028039539,0,0,0,311,0.0,0
BRUE,1000,0.548558028039539,0,0,0,311,0.0,0
UCT,1000,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,3162,0.548558028039539,0,0,0,311,0.0,0
BRUE,3162,0.548558028039539,0,0,0,311,0.0,0
BRUE,100000,0.11442019284911664,0,0,0,309,0.0,0
UCT,3162,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,31622,0.14275487779287888,0,0,0,307,0.0,0
BRUE,10000,0.548558028039539,0,0,0,311,0.0,0
UCT,10000,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,10000,0.548558028039539,0,0,0,311,0.0,0
UCT,100000,0.18415310580470834,0,0,0,310,0.0,0
KL-OLOP,31622,0.21190085151395666,0,0,0,308,0.0,0
UCT,31622,0.548558028039539,0,0,0,311,0.0,0
BRUE,31622,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,10,0.025987136038870595,0,0,0,312,0.0,0
BRUE,10,0.025987136038870595,0,0,0,312,0.025987136038870595,0
UCT,10,0.025987136038870595,0,0,0,312,0.025987136038870595,0
KL-OLOP,31,0.025987136038870595,0,0,0,312,0.0,0
BRUE,31,0.025987136038870595,0,0,0,312,0.15255738743676406,0
UCT,31,0.025987136038870595,0,0,0,312,0.0,0
KL-OLOP,100,0.025987136038870595,0,0,0,312,0.0,0
BRUE,100,0.025987136038870595,0,0,0,312,0.15255738743676406,0
UCT,100,0.025987136038870595,0,0,0,312,0.0,0
KL-OLOP,316,0.025987136038870595,0,0,0,312,0.0,0
BRUE,316,0.025987136038870595,0,0,0,312,0.0,0
UCT,316,0.025987136038870595,0,0,0,312,0.0,0
KL-OLOP,1000,0.025987136038870595,0,0,0,312,0.0,0
BRUE,1000,0.025987136038870595,0,0,0,312,0.025987136038870595,0
UCT,1000,0.025987136038870595,0,0,0,312,0.025987136038870595,0
KL-OLOP,3162,0.025987136038870595,0,0,0,312,0.0,0
UCT,3162,0.025987136038870595,0,0,0,312,0.0,0
BRUE,3162,0.025987136038870595,0,0,0,312,0.21756779945541793,0
BRUE,100000,0.18415310580470834,0,0,0,310,0.0,0
UCT,10000,0.025987136038870595,0,0,0,312,0.0,0
BRUE,10000,0.025987136038870595,0,0,0,312,0.0,0
KL-OLOP,10000,0.025987136038870595,0,0,0,312,0.0,0
UCT,100000,0.548558028039539,0,0,0,311,0.0,0
UCT,31622,0.025987136038870595,0,0,0,312,0.0,0
BRUE,31622,0.025987136038870595,0,0,0,312,0.0,0
KL-OLOP,100000,0.8617167115226232,0,0,0,275,0.0,0
KL-OLOP,31622,0.11442019284911664,0,0,0,309,0.0,0
KL-OLOP,10,0.19415121456483675,0,0,0,313,0.0,0
BRUE,10,0.19415121456483675,0,0,0,313,0.0,0
UCT,10,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,31,0.19415121456483675,0,0,0,313,0.0,0
BRUE,31,0.19415121456483675,0,0,0,313,0.0,0
UCT,31,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,100,0.19415121456483675,0,0,0,313,0.0,0
BRUE,100,0.19415121456483675,0,0,0,313,0.0,0
UCT,100,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,316,0.19415121456483675,0,0,0,313,0.0,0
BRUE,316,0.19415121456483675,0,0,0,313,0.19415121456483675,0
UCT,316,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,1000,0.19415121456483675,0,0,0,313,0.0,0
BRUE,1000,0.19415121456483675,0,0,0,313,0.0,0
UCT,1000,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,3162,0.19415121456483675,0,0,0,313,0.0,0
BRUE,100000,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,100000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
BRUE,3162,0.19415121456483675,0,0,0,313,0.0,0
UCT,3162,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,31622,0.18415310580470834,0,0,0,310,0.0,0
UCT,10000,0.19415121456483675,0,0,0,313,0.0,0
BRUE,10000,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,100000,0.09119836582055374,0,0,0,271,0.0,0
KL-OLOP,10000,0.19415121456483675,0,0,0,313,0.0,0
UCT,100000,0.025987136038870595,0,0,0,312,0.0,0
UCT,31622,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,10,0.09685540599078712,0,0,0,314,0.32186889179148603,0
BRUE,10,0.09685540599078712,0,0,0,314,0.0,0
UCT,10,0.09685540599078712,0,0,0,314,0.09685540599078712,0
KL-OLOP,31,0.09685540599078712,0,0,0,314,0.32186889179148603,0
BRUE,31,0.09685540599078712,0,0,0,314,0.0,0
UCT,31,0.09685540599078712,0,0,0,314,0.0,0
KL-OLOP,100,0.09685540599078712,0,0,0,314,0.32186889179148603,0
BRUE,100,0.09685540599078712,0,0,0,314,0.0,0
UCT,100,0.09685540599078712,0,0,0,314,0.0,0
KL-OLOP,316,0.09685540599078712,0,0,0,314,0.0,0
BRUE,316,0.09685540599078712,0,0,0,314,0.0,0
UCT,316,0.09685540599078712,0,0,0,314,0.09685540599078712,0
KL-OLOP,1000,0.09685540599078712,0,0,0,314,0.0,0
BRUE,31622,0.19415121456483675,0,0,0,313,0.0,0
BRUE,1000,0.09685540599078712,0,0,0,314,0.0,0
UCT,1000,0.09685540599078712,0,0,0,314,0.0,0
KL-OLOP,100000,0.0030317831572390652,0,0,0,282,0.0,0
KL-OLOP,3162,0.09685540599078712,0,0,0,314,0.0,0
BRUE,3162,0.09685540599078712,0,0,0,314,0.0,0
UCT,3162,0.09685540599078712,0,0,0,314,0.0,0
BRUE,10000,0.09685540599078712,0,0,0,314,0.0,0
KL-OLOP,10000,0.09685540599078712,0,0,0,314,0.0,0
UCT,10000,0.09685540599078712,0,0,0,314,0.0,0
BRUE,100000,0.025987136038870595,0,0,0,312,0.025987136038870595,0
UCT,100000,0.19415121456483675,0,0,0,313,0.0,0
UCT,31622,0.09685540599078712,0,0,0,314,0.0,0
KL-OLOP,31622,0.548558028039539,0,0,0,311,0.0,0
BRUE,31622,0.09685540599078712,0,0,0,314,0.0,0
KL-OLOP,10,1.0016816528638894,0,0,0,315,0.0,0
BRUE,10,1.0016816528638894,0,0,0,315,0.0,0
UCT,10,1.0016816528638894,0,0,0,315,0.0,0
KL-OLOP,31,1.0016816528638894,0,0,0,315,0.0,0
BRUE,31,1.0016816528638894,0,0,0,315,0.0,0
UCT,31,1.0016816528638894,0,0,0,315,0.0,0
KL-OLOP,100,1.0016816528638894,0,0,0,315,0.0,0
BRUE,100,1.0016816528638894,0,0,0,315,0.0,0
UCT,100,1.0016816528638894,0,0,0,315,0.0,0
KL-OLOP,316,1.0016816528638894,0,0,0,315,0.0,0
BRUE,316,1.0016816528638894,0,0,0,315,0.0,0
UCT,316,1.0016816528638894,0,0,0,315,0.0,0
KL-OLOP,1000,1.0016816528638894,0,0,0,315,0.0,0
BRUE,1000,1.0016816528638894,0,0,0,315,0.0,0
UCT,1000,1.0016816528638894,0,0,0,315,0.0,0
KL-OLOP,3162,1.0016816528638894,0,0,0,315,0.0,0
UCT,3162,1.0016816528638894,0,0,0,315,0.0,0
BRUE,3162,1.0016816528638894,0,0,0,315,0.0,0
KL-OLOP,10000,1.0016816528638894,0,0,0,315,0.0,0
BRUE,10000,1.0016816528638894,0,0,0,315,0.0,0
UCT,10000,1.0016816528638894,0,0,0,315,0.0,0
BRUE,100000,0.19415121456483675,0,0,0,313,0.0,0
UCT,100000,0.09685540599078712,0,0,0,314,0.0,0
UCT,31622,1.0016816528638894,0,0,0,315,0.0,0
BRUE,31622,1.0016816528638894,0,0,0,315,0.0,0
KL-OLOP,10,0.786077927191213,0,0,0,316,0.0,0
BRUE,10,0.786077927191213,0,0,0,316,0.952092153656886,0
UCT,10,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,31,0.786077927191213,0,0,0,316,0.0,0
BRUE,31,0.786077927191213,0,0,0,316,0.0,0
UCT,31,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,100,0.786077927191213,0,0,0,316,0.0,0
BRUE,100,0.786077927191213,0,0,0,316,0.0,0
UCT,100,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,316,0.786077927191213,0,0,0,316,0.0,0
BRUE,316,0.786077927191213,0,0,0,316,0.0,0
UCT,316,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,1000,0.786077927191213,0,0,0,316,0.0,0
BRUE,1000,0.786077927191213,0,0,0,316,0.0,0
UCT,1000,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,3162,0.786077927191213,0,0,0,316,0.0,0
BRUE,100000,0.09685540599078712,0,0,0,314,0.0,0
BRUE,3162,0.786077927191213,0,0,0,316,0.0,0
UCT,3162,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,31622,0.19415121456483675,0,0,0,313,0.0,0
KL-OLOP,31622,0.025987136038870595,0,0,0,312,0.0,0
BRUE,10000,0.786077927191213,0,0,0,316,0.0,0
UCT,10000,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,10000,0.786077927191213,0,0,0,316,0.0,0
UCT,100000,1.0016816528638894,0,0,0,315,0.0,0
UCT,31622,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,10,0.48554964998940875,0,0,0,317,0.0,0
BRUE,10,0.48554964998940875,0,0,0,317,0.0,0
UCT,10,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,31,0.48554964998940875,0,0,0,317,0.0,0
BRUE,31,0.48554964998940875,0,0,0,317,0.0,0
UCT,31,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,100,0.48554964998940875,0,0,0,317,0.0,0
BRUE,100,0.48554964998940875,0,0,0,317,0.0,0
UCT,100,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,316,0.48554964998940875,0,0,0,317,0.0,0
BRUE,316,0.48554964998940875,0,0,0,317,0.0,0
UCT,316,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,1000,0.48554964998940875,0,0,0,317,0.0,0
BRUE,31622,0.786077927191213,0,0,0,316,0.0,0
BRUE,1000,0.48554964998940875,0,0,0,317,0.0,0
UCT,1000,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,31622,1.0016816528638894,0,0,0,315,0.0,0
BRUE,100000,1.0016816528638894,0,0,0,315,0.0,0
KL-OLOP,3162,0.48554964998940875,0,0,0,317,0.0,0
BRUE,3162,0.48554964998940875,0,0,0,317,0.0,0
UCT,3162,0.48554964998940875,0,0,0,317,0.0,0
UCT,10000,0.48554964998940875,0,0,0,317,0.0,0
BRUE,10000,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,10000,0.48554964998940875,0,0,0,317,0.0,0
UCT,31622,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,31622,0.09685540599078712,0,0,0,314,0.0,0
UCT,100000,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,10,0.3464714113274199,0,0,0,318,0.0,0
BRUE,10,0.3464714113274199,0,0,0,318,0.0,0
UCT,10,0.3464714113274199,0,0,0,318,0.3464714113274199,0
KL-OLOP,31,0.3464714113274199,0,0,0,318,0.0,0
BRUE,31,0.3464714113274199,0,0,0,318,0.0,0
UCT,31,0.3464714113274199,0,0,0,318,0.0,0
KL-OLOP,100,0.3464714113274199,0,0,0,318,0.0,0
BRUE,100,0.3464714113274199,0,0,0,318,0.0,0
UCT,100,0.3464714113274199,0,0,0,318,0.0,0
KL-OLOP,316,0.3464714113274199,0,0,0,318,0.0,0
BRUE,31622,0.48554964998940875,0,0,0,317,0.0,0
BRUE,316,0.3464714113274199,0,0,0,318,0.0,0
UCT,316,0.3464714113274199,0,0,0,318,0.0,0
KL-OLOP,1000,0.3464714113274199,0,0,0,318,0.0,0
BRUE,1000,0.3464714113274199,0,0,0,318,0.0,0
UCT,1000,0.3464714113274199,0,0,0,318,0.0,0
KL-OLOP,3162,0.3464714113274199,0,0,0,318,0.0,0
BRUE,3162,0.3464714113274199,0,0,0,318,0.0,0
UCT,3162,0.3464714113274199,0,0,0,318,0.0,0
KL-OLOP,10000,0.3464714113274199,0,0,0,318,0.0,0
BRUE,10000,0.3464714113274199,0,0,0,318,0.0,0
UCT,10000,0.3464714113274199,0,0,0,318,0.0,0
BRUE,100000,0.786077927191213,0,0,0,316,0.0,0
UCT,100000,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,100000,0.707754834119902,0,0,0,287,0.0,0
UCT,31622,0.3464714113274199,0,0,0,318,0.0,0
BRUE,31622,0.3464714113274199,0,0,0,318,0.0,0
KL-OLOP,10,0.2747706830448402,0,0,0,319,0.2747706830448402,0
BRUE,10,0.2747706830448402,0,0,0,319,0.4278183181473938,0
UCT,10,0.2747706830448402,0,0,0,319,0.2747706830448402,0
KL-OLOP,31,0.2747706830448402,0,0,0,319,0.0,0
BRUE,31,0.2747706830448402,0,0,0,319,0.2747706830448402,0
UCT,31,0.2747706830448402,0,0,0,319,0.2747706830448402,0
KL-OLOP,100,0.2747706830448402,0,0,0,319,0.0,0
BRUE,100,0.2747706830448402,0,0,0,319,0.2747706830448402,0
UCT,100,0.2747706830448402,0,0,0,319,0.2747706830448402,0
KL-OLOP,316,0.2747706830448402,0,0,0,319,0.0,0
BRUE,316,0.2747706830448402,0,0,0,319,0.2747706830448402,0
UCT,316,0.2747706830448402,0,0,0,319,0.0,0
KL-OLOP,1000,0.2747706830448402,0,0,0,319,0.0,0
BRUE,1000,0.2747706830448402,0,0,0,319,0.0,0
UCT,1000,0.2747706830448402,0,0,0,319,0.0,0
KL-OLOP,3162,0.2747706830448402,0,0,0,319,0.0,0
KL-OLOP,100000,0.18520867132358654,0,0,0,273,0.2118736855352703,0
BRUE,3162,0.2747706830448402,0,0,0,319,0.0,0
UCT,3162,0.2747706830448402,0,0,0,319,0.0,0
BRUE,100000,0.48554964998940875,0,0,0,317,0.0,0
KL-OLOP,100000,0.19958265995778102,0,0,0,277,0.0,0
UCT,10000,0.2747706830448402,0,0,0,319,0.0,0
BRUE,10000,0.2747706830448402,0,0,0,319,0.0,0
KL-OLOP,10000,0.2747706830448402,0,0,0,319,0.0,0
UCT,100000,0.3464714113274199,0,0,0,318,0.0,0
KL-OLOP,31622,0.48554964998940875,0,0,0,317,0.0,0
UCT,31622,0.2747706830448402,0,0,0,319,0.0,0
KL-OLOP,31622,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,10,0.6546573875419543,0,0,0,320,0.6546573875419543,0
BRUE,10,0.6546573875419543,0,0,0,320,0.0,0
UCT,10,0.6546573875419543,0,0,0,320,0.6546573875419543,0
KL-OLOP,31,0.6546573875419543,0,0,0,320,0.0,0
BRUE,31,0.6546573875419543,0,0,0,320,0.6546573875419543,0
UCT,31,0.6546573875419543,0,0,0,320,0.0,0
KL-OLOP,100,0.6546573875419543,0,0,0,320,0.0,0
BRUE,31622,0.2747706830448402,0,0,0,319,0.0,0
UCT,100,0.6546573875419543,0,0,0,320,0.0,0
BRUE,100,0.6546573875419543,0,0,0,320,0.0,0
KL-OLOP,316,0.6546573875419543,0,0,0,320,0.0,0
BRUE,316,0.6546573875419543,0,0,0,320,0.0,0
KL-OLOP,100000,0.24396788610376352,0,0,0,285,0.0,0
UCT,316,0.6546573875419543,0,0,0,320,0.0,0
KL-OLOP,1000,0.6546573875419543,0,0,0,320,0.0,0
BRUE,1000,0.6546573875419543,0,0,0,320,0.0,0
UCT,1000,0.6546573875419543,0,0,0,320,0.0,0
BRUE,3162,0.6546573875419543,0,0,0,320,0.0,0
KL-OLOP,3162,0.6546573875419543,0,0,0,320,0.0,0
UCT,3162,0.6546573875419543,0,0,0,320,0.0,0
BRUE,10000,0.6546573875419543,0,0,0,320,0.0,0
KL-OLOP,10000,0.6546573875419543,0,0,0,320,0.0,0
UCT,10000,0.6546573875419543,0,0,0,320,0.0,0
BRUE,100000,0.3464714113274199,0,0,0,318,0.0,0
UCT,31622,0.6546573875419543,0,0,0,320,0.0,0
UCT,100000,0.2747706830448402,0,0,0,319,0.0,0
KL-OLOP,10,0.023759404836770193,0,0,0,321,0.22785895474313222,0
BRUE,10,0.023759404836770193,0,0,0,321,0.22785895474313222,0
UCT,10,0.023759404836770193,0,0,0,321,0.22785895474313222,0
KL-OLOP,31,0.023759404836770193,0,0,0,321,0.22785895474313222,0
BRUE,31,0.023759404836770193,0,0,0,321,0.22782171920426664,0
UCT,31,0.023759404836770193,0,0,0,321,0.22785895474313222,0
KL-OLOP,100,0.023759404836770193,0,0,0,321,0.22785895474313222,0
BRUE,100,0.023759404836770193,0,0,0,321,0.0453334788111841,0
UCT,100,0.023759404836770193,0,0,0,321,0.0453334788111841,0
KL-OLOP,100000,0.08918153083041203,0,0,0,278,0.0,0
KL-OLOP,316,0.023759404836770193,0,0,0,321,0.22785895474313222,0
BRUE,316,0.023759404836770193,0,0,0,321,0.023759404836770193,0
UCT,316,0.023759404836770193,0,0,0,321,0.0,0
KL-OLOP,1000,0.023759404836770193,0,0,0,321,0.22785895474313222,0
BRUE,1000,0.023759404836770193,0,0,0,321,0.0453334788111841,0
UCT,1000,0.023759404836770193,0,0,0,321,0.0453334788111841,0
BRUE,31622,0.6546573875419543,0,0,0,320,0.0,0
KL-OLOP,3162,0.023759404836770193,0,0,0,321,0.0453334788111841,0
UCT,3162,0.023759404836770193,0,0,0,321,0.22785895474313222,0
BRUE,3162,0.023759404836770193,0,0,0,321,0.0,0
BRUE,10000,0.023759404836770193,0,0,0,321,0.023759404836770193,0
KL-OLOP,10000,0.023759404836770193,0,0,0,321,0.0453334788111841,0
KL-OLOP,100000,0.39615804938355126,0,0,0,289,0.0,0
UCT,10000,0.023759404836770193,0,0,0,321,0.0453334788111841,0
BRUE,100000,0.2747706830448402,0,0,0,319,0.0,0
KL-OLOP,31622,0.3464714113274199,0,0,0,318,0.0,0
UCT,100000,0.6546573875419543,0,0,0,320,0.0,0
UCT,31622,0.023759404836770193,0,0,0,321,0.0453334788111841,0
KL-OLOP,10,0.5043480086749232,0,0,0,322,0.5043480086749232,0
BRUE,10,0.5043480086749232,0,0,0,322,1.0002349310334535,0
UCT,10,0.5043480086749232,0,0,0,322,0.0,0
KL-OLOP,31,0.5043480086749232,0,0,0,322,0.0,0
BRUE,31,0.5043480086749232,0,0,0,322,0.0,0
UCT,31,0.5043480086749232,0,0,0,322,0.5043480086749232,0
KL-OLOP,100,0.5043480086749232,0,0,0,322,0.0,0
BRUE,100,0.5043480086749232,0,0,0,322,0.0,0
UCT,100,0.5043480086749232,0,0,0,322,0.0,0
KL-OLOP,316,0.5043480086749232,0,0,0,322,0.0,0
BRUE,316,0.5043480086749232,0,0,0,322,0.0,0
UCT,316,0.5043480086749232,0,0,0,322,0.0,0
BRUE,31622,0.023759404836770193,0,0,0,321,0.0453334788111841,0
KL-OLOP,1000,0.5043480086749232,0,0,0,322,0.0,0
BRUE,1000,0.5043480086749232,0,0,0,322,0.0,0
UCT,1000,0.5043480086749232,0,0,0,322,0.0,0
KL-OLOP,3162,0.5043480086749232,0,0,0,322,0.0,0
BRUE,3162,0.5043480086749232,0,0,0,322,0.0,0
UCT,3162,0.5043480086749232,0,0,0,322,0.0,0
KL-OLOP,10000,0.5043480086749232,0,0,0,322,0.0,0
UCT,10000,0.5043480086749232,0,0,0,322,0.0,0
BRUE,10000,0.5043480086749232,0,0,0,322,0.0,0
BRUE,100000,0.6546573875419543,0,0,0,320,0.0,0
UCT,100000,0.023759404836770193,0,0,0,321,0.0453334788111841,0
UCT,31622,0.5043480086749232,0,0,0,322,0.0,0
BRUE,31622,0.5043480086749232,0,0,0,322,0.0,0
KL-OLOP,10,0.1465197194104244,0,0,0,323,0.1465197194104244,0
BRUE,10,0.1465197194104244,0,0,0,323,0.0,0
UCT,10,0.1465197194104244,0,0,0,323,0.3109545917688421,0
KL-OLOP,31622,0.2747706830448402,0,0,0,319,0.0,0
KL-OLOP,31,0.1465197194104244,0,0,0,323,0.1465197194104244,0
BRUE,31,0.1465197194104244,0,0,0,323,0.1465197194104244,0
UCT,31,0.1465197194104244,0,0,0,323,0.22697739061428313,0
KL-OLOP,100,0.1465197194104244,0,0,0,323,0.1465197194104244,0
BRUE,100,0.1465197194104244,0,0,0,323,0.0,0
UCT,100,0.1465197194104244,0,0,0,323,0.1465197194104244,0
BRUE,316,0.1465197194104244,0,0,0,323,0.0,0
KL-OLOP,316,0.1465197194104244,0,0,0,323,0.0,0
UCT,316,0.1465197194104244,0,0,0,323,0.0,0
KL-OLOP,1000,0.1465197194104244,0,0,0,323,0.0,0
BRUE,1000,0.1465197194104244,0,0,0,323,0.0,0
UCT,1000,0.1465197194104244,0,0,0,323,0.0,0
KL-OLOP,100000,0.1918878248909075,0,0,0,283,0.0,0
KL-OLOP,3162,0.1465197194104244,0,0,0,323,0.0,0
BRUE,100000,0.023759404836770193,0,0,0,321,0.023759404836770193,0
UCT,3162,0.1465197194104244,0,0,0,323,0.0,0
BRUE,3162,0.1465197194104244,0,0,0,323,0.0,0
UCT,10000,0.1465197194104244,0,0,0,323,0.0,0
BRUE,10000,0.1465197194104244,0,0,0,323,0.0,0
KL-OLOP,10000,0.1465197194104244,0,0,0,323,0.0,0
KL-OLOP,31622,0.6546573875419543,0,0,0,320,0.0,0
UCT,100000,0.5043480086749232,0,0,0,322,0.0,0
UCT,31622,0.1465197194104244,0,0,0,323,0.0,0
BRUE,31622,0.1465197194104244,0,0,0,323,0.0,0
KL-OLOP,10,0.11231774149650176,0,0,0,324,0.0,0
BRUE,10,0.11231774149650176,0,0,0,324,0.26092465055805536,0
UCT,10,0.11231774149650176,0,0,0,324,0.4508944930235499,0
KL-OLOP,31,0.11231774149650176,0,0,0,324,0.11231774149650176,0
BRUE,31,0.11231774149650176,0,0,0,324,0.48038937605355025,0
UCT,31,0.11231774149650176,0,0,0,324,0.0,0
KL-OLOP,100,0.11231774149650176,0,0,0,324,0.11231774149650176,0
BRUE,100,0.11231774149650176,0,0,0,324,0.0,0
UCT,100,0.11231774149650176,0,0,0,324,0.11231774149650176,0
KL-OLOP,316,0.11231774149650176,0,0,0,324,0.0,0
BRUE,316,0.11231774149650176,0,0,0,324,0.0,0
UCT,316,0.11231774149650176,0,0,0,324,0.11231774149650176,0
KL-OLOP,1000,0.11231774149650176,0,0,0,324,0.0,0
BRUE,1000,0.11231774149650176,0,0,0,324,0.0,0
UCT,1000,0.11231774149650176,0,0,0,324,0.0,0
KL-OLOP,3162,0.11231774149650176,0,0,0,324,0.0,0
BRUE,100000,0.5043480086749232,0,0,0,322,0.0,0
UCT,3162,0.11231774149650176,0,0,0,324,0.0,0
BRUE,3162,0.11231774149650176,0,0,0,324,0.0,0
KL-OLOP,100000,0.03637584210278533,0,0,0,284,0.0,0
UCT,10000,0.11231774149650176,0,0,0,324,0.0,0
BRUE,10000,0.11231774149650176,0,0,0,324,0.0,0
KL-OLOP,10000,0.11231774149650176,0,0,0,324,0.0,0
UCT,100000,0.1465197194104244,0,0,0,323,0.0,0
KL-OLOP,31622,0.5043480086749232,0,0,0,322,0.0,0
UCT,31622,0.11231774149650176,0,0,0,324,0.0,0
BRUE,31622,0.11231774149650176,0,0,0,324,0.0,0
BRUE,100000,0.1465197194104244,0,0,0,323,0.0,0
KL-OLOP,10,0.5340381309546305,0,0,0,325,0.5340381309546305,0
BRUE,10,0.5340381309546305,0,0,0,325,0.0,0
UCT,10,0.5340381309546305,0,0,0,325,0.543786189836833,0
KL-OLOP,31,0.5340381309546305,0,0,0,325,0.0,0
BRUE,31,0.5340381309546305,0,0,0,325,0.543786189836833,0
UCT,31,0.5340381309546305,0,0,0,325,0.0,0
KL-OLOP,100,0.5340381309546305,0,0,0,325,0.0,0
BRUE,100,0.5340381309546305,0,0,0,325,0.0,0
UCT,100,0.5340381309546305,0,0,0,325,0.543786189836833,0
KL-OLOP,316,0.5340381309546305,0,0,0,325,0.0,0
BRUE,316,0.5340381309546305,0,0,0,325,0.0,0
UCT,316,0.5340381309546305,0,0,0,325,0.0,0
KL-OLOP,1000,0.5340381309546305,0,0,0,325,0.0,0
BRUE,1000,0.5340381309546305,0,0,0,325,0.0,0
UCT,1000,0.5340381309546305,0,0,0,325,0.0,0
KL-OLOP,3162,0.5340381309546305,0,0,0,325,0.0,0
KL-OLOP,31622,0.023759404836770193,0,0,0,321,0.0453334788111841,0
BRUE,3162,0.5340381309546305,0,0,0,325,0.0,0
UCT,3162,0.5340381309546305,0,0,0,325,0.0,0
BRUE,10000,0.5340381309546305,0,0,0,325,0.0,0
KL-OLOP,10000,0.5340381309546305,0,0,0,325,0.0,0
UCT,10000,0.5340381309546305,0,0,0,325,0.0,0
UCT,100000,0.11231774149650176,0,0,0,324,0.0,0
KL-OLOP,31622,0.1465197194104244,0,0,0,323,0.0,0
BRUE,31622,0.5340381309546305,0,0,0,325,0.0,0
UCT,31622,0.5340381309546305,0,0,0,325,0.0,0
KL-OLOP,10,0.01935722897275216,0,0,0,326,0.01935722897275216,0
BRUE,10,0.01935722897275216,0,0,0,326,0.01935722897275216,0
UCT,10,0.01935722897275216,0,0,0,326,0.01935722897275216,0
KL-OLOP,31,0.01935722897275216,0,0,0,326,0.01935722897275216,0
BRUE,31,0.01935722897275216,0,0,0,326,0.0,0
UCT,31,0.01935722897275216,0,0,0,326,0.01935722897275216,0
KL-OLOP,100,0.01935722897275216,0,0,0,326,0.01935722897275216,0
BRUE,100,0.01935722897275216,0,0,0,326,0.0,0
KL-OLOP,100000,0.7583774647883865,0,0,0,288,0.0,0
UCT,100,0.01935722897275216,0,0,0,326,0.0,0
KL-OLOP,316,0.01935722897275216,0,0,0,326,0.0,0
BRUE,316,0.01935722897275216,0,0,0,326,0.0,0
UCT,316,0.01935722897275216,0,0,0,326,0.0,0
KL-OLOP,1000,0.01935722897275216,0,0,0,326,0.0,0
BRUE,1000,0.01935722897275216,0,0,0,326,0.0,0
UCT,1000,0.01935722897275216,0,0,0,326,0.0,0
KL-OLOP,3162,0.01935722897275216,0,0,0,326,0.0,0
BRUE,3162,0.01935722897275216,0,0,0,326,0.01935722897275216,0
UCT,3162,0.01935722897275216,0,0,0,326,0.0,0
BRUE,100000,0.11231774149650176,0,0,0,324,0.0,0
UCT,10000,0.01935722897275216,0,0,0,326,0.0,0
KL-OLOP,10000,0.01935722897275216,0,0,0,326,0.0,0
BRUE,10000,0.01935722897275216,0,0,0,326,0.0,0
UCT,31622,0.01935722897275216,0,0,0,326,0.0,0
UCT,100000,0.5340381309546305,0,0,0,325,0.0,0
BRUE,31622,0.01935722897275216,0,0,0,326,0.01935722897275216,0
KL-OLOP,10,0.07898462990695276,0,0,0,327,0.0,0
BRUE,10,0.07898462990695276,0,0,0,327,0.2880232128903073,0
UCT,10,0.07898462990695276,0,0,0,327,0.0,0
KL-OLOP,31,0.07898462990695276,0,0,0,327,0.0,0
BRUE,31,0.07898462990695276,0,0,0,327,0.0,0
UCT,31,0.07898462990695276,0,0,0,327,0.0,0
KL-OLOP,100,0.07898462990695276,0,0,0,327,0.0,0
BRUE,100,0.07898462990695276,0,0,0,327,0.0,0
UCT,100,0.07898462990695276,0,0,0,327,0.0,0
KL-OLOP,316,0.07898462990695276,0,0,0,327,0.0,0
BRUE,316,0.07898462990695276,0,0,0,327,0.0,0
UCT,316,0.07898462990695276,0,0,0,327,0.0,0
KL-OLOP,1000,0.07898462990695276,0,0,0,327,0.0,0
BRUE,100000,0.5340381309546305,0,0,0,325,0.0,0
KL-OLOP,31622,0.11231774149650176,0,0,0,324,0.0,0
BRUE,1000,0.07898462990695276,0,0,0,327,0.0,0
UCT,1000,0.07898462990695276,0,0,0,327,0.0,0
KL-OLOP,3162,0.07898462990695276,0,0,0,327,0.0,0
BRUE,3162,0.07898462990695276,0,0,0,327,0.0,0
UCT,3162,0.07898462990695276,0,0,0,327,0.0,0
KL-OLOP,100000,0.1597234642057288,0,0,0,286,0.0,0
BRUE,10000,0.07898462990695276,0,0,0,327,0.0,0
UCT,10000,0.07898462990695276,0,0,0,327,0.0,0
KL-OLOP,10000,0.07898462990695276,0,0,0,327,0.0,0
UCT,100000,0.01935722897275216,0,0,0,326,0.0,0
UCT,31622,0.07898462990695276,0,0,0,327,0.0,0
BRUE,31622,0.07898462990695276,0,0,0,327,0.0,0
BRUE,100000,0.01935722897275216,0,0,0,326,0.0,0
KL-OLOP,10,0.22352971955005163,0,0,0,328,0.0,0
BRUE,10,0.22352971955005163,0,0,0,328,0.0,0
UCT,10,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,31,0.22352971955005163,0,0,0,328,0.0,0
BRUE,31,0.22352971955005163,0,0,0,328,0.0,0
UCT,31,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,100,0.22352971955005163,0,0,0,328,0.0,0
BRUE,100,0.22352971955005163,0,0,0,328,0.0,0
UCT,100,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,316,0.22352971955005163,0,0,0,328,0.0,0
BRUE,316,0.22352971955005163,0,0,0,328,0.22352971955005163,0
UCT,316,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,1000,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,31622,0.5340381309546305,0,0,0,325,0.0,0
BRUE,1000,0.22352971955005163,0,0,0,328,0.0,0
UCT,1000,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,3162,0.22352971955005163,0,0,0,328,0.0,0
BRUE,3162,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,100000,0.11511777783258292,0,0,0,290,0.11511777783258292,0
UCT,3162,0.22352971955005163,0,0,0,328,0.0,0
UCT,100000,0.07898462990695276,0,0,0,327,0.0,0
BRUE,10000,0.22352971955005163,0,0,0,328,0.0,0
UCT,10000,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,10000,0.22352971955005163,0,0,0,328,0.0,0
UCT,31622,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,100000,0.18254369956116,0,0,0,293,0.0,0
BRUE,31622,0.22352971955005163,0,0,0,328,0.0,0
BRUE,100000,0.07898462990695276,0,0,0,327,0.0,0
KL-OLOP,10,0.08239502412454858,0,0,0,329,0.08239502412454858,0
BRUE,10,0.08239502412454858,0,0,0,329,0.0,0
UCT,10,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,31,0.08239502412454858,0,0,0,329,0.0,0
BRUE,31,0.08239502412454858,0,0,0,329,0.0,0
UCT,31,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,100,0.08239502412454858,0,0,0,329,0.0,0
BRUE,100,0.08239502412454858,0,0,0,329,0.0,0
UCT,100,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,316,0.08239502412454858,0,0,0,329,0.0,0
BRUE,316,0.08239502412454858,0,0,0,329,0.08239502412454858,0
UCT,316,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,1000,0.08239502412454858,0,0,0,329,0.0,0
BRUE,1000,0.08239502412454858,0,0,0,329,0.0,0
UCT,1000,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,3162,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,31622,0.01935722897275216,0,0,0,326,0.0,0
UCT,3162,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,100000,0.07649218672382085,0,0,0,291,0.0,0
BRUE,3162,0.08239502412454858,0,0,0,329,0.08239502412454858,0
UCT,10000,0.08239502412454858,0,0,0,329,0.0,0
BRUE,10000,0.08239502412454858,0,0,0,329,0.08239502412454858,0
KL-OLOP,10000,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,100000,0.0275306329236642,0,0,0,294,0.0,0
UCT,100000,0.22352971955005163,0,0,0,328,0.0,0
UCT,31622,0.08239502412454858,0,0,0,329,0.0,0
BRUE,31622,0.08239502412454858,0,0,0,329,0.0,0
KL-OLOP,10,0.005848366143700545,0,0,0,330,0.0,0
BRUE,10,0.005848366143700545,0,0,0,330,0.11865865955757204,0
UCT,10,0.005848366143700545,0,0,0,330,0.0,0
KL-OLOP,31,0.005848366143700545,0,0,0,330,0.0,0
BRUE,31,0.005848366143700545,0,0,0,330,0.005848366143700545,0
UCT,31,0.005848366143700545,0,0,0,330,0.11865865955757204,0
KL-OLOP,100,0.005848366143700545,0,0,0,330,0.0,0
BRUE,100,0.005848366143700545,0,0,0,330,0.0,0
UCT,100,0.005848366143700545,0,0,0,330,0.0,0
KL-OLOP,316,0.005848366143700545,0,0,0,330,0.0,0
BRUE,316,0.005848366143700545,0,0,0,330,0.0,0
UCT,316,0.005848366143700545,0,0,0,330,0.0,0
KL-OLOP,1000,0.005848366143700545,0,0,0,330,0.0,0
BRUE,1000,0.005848366143700545,0,0,0,330,0.0,0
UCT,1000,0.005848366143700545,0,0,0,330,0.0,0
BRUE,100000,0.22352971955005163,0,0,0,328,0.0,0
KL-OLOP,3162,0.005848366143700545,0,0,0,330,0.005848366143700545,0
BRUE,3162,0.005848366143700545,0,0,0,330,0.005848366143700545,0
UCT,3162,0.005848366143700545,0,0,0,330,0.0,0
KL-OLOP,100000,0.21796971030806356,0,0,0,296,0.0,0
BRUE,10000,0.005848366143700545,0,0,0,330,0.0,0
UCT,10000,0.005848366143700545,0,0,0,330,0.0,0
KL-OLOP,10000,0.005848366143700545,0,0,0,330,0.005848366143700545,0
UCT,100000,0.08239502412454858,0,0,0,329,0.0,0
UCT,31622,0.005848366143700545,0,0,0,330,0.0,0
KL-OLOP,31622,0.07898462990695276,0,0,0,327,0.0,0
BRUE,31622,0.005848366143700545,0,0,0,330,0.005848366143700545,0
KL-OLOP,10,0.6511546686903174,0,0,0,331,0.0,0
BRUE,10,0.6511546686903174,0,0,0,331,0.0,0
UCT,10,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,31,0.6511546686903174,0,0,0,331,0.0,0
BRUE,31,0.6511546686903174,0,0,0,331,0.0,0
UCT,31,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,100,0.6511546686903174,0,0,0,331,0.0,0
BRUE,100,0.6511546686903174,0,0,0,331,0.0,0
UCT,100,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,316,0.6511546686903174,0,0,0,331,0.0,0
BRUE,100000,0.08239502412454858,0,0,0,329,0.0,0
BRUE,316,0.6511546686903174,0,0,0,331,0.0,0
UCT,316,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,1000,0.6511546686903174,0,0,0,331,0.0,0
BRUE,1000,0.6511546686903174,0,0,0,331,0.0,0
UCT,1000,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,3162,0.6511546686903174,0,0,0,331,0.0,0
UCT,3162,0.6511546686903174,0,0,0,331,0.0,0
BRUE,3162,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,31622,0.22352971955005163,0,0,0,328,0.0,0
UCT,10000,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,100000,0.2578803252538915,0,0,0,295,0.0,0
KL-OLOP,10000,0.6511546686903174,0,0,0,331,0.0,0
BRUE,10000,0.6511546686903174,0,0,0,331,0.0,0
UCT,100000,0.005848366143700545,0,0,0,330,0.0,0
UCT,31622,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,100000,0.25642333333986844,0,0,0,292,0.0,0
KL-OLOP,10,0.3736956470631778,0,0,0,332,0.0,0
BRUE,10,0.3736956470631778,0,0,0,332,0.0,0
UCT,10,0.3736956470631778,0,0,0,332,0.0,0
KL-OLOP,31,0.3736956470631778,0,0,0,332,0.0,0
BRUE,31,0.3736956470631778,0,0,0,332,0.0,0
UCT,31,0.3736956470631778,0,0,0,332,0.5938347247490539,0
KL-OLOP,100,0.3736956470631778,0,0,0,332,0.0,0
BRUE,100,0.3736956470631778,0,0,0,332,0.0,0
UCT,100,0.3736956470631778,0,0,0,332,0.0,0
KL-OLOP,316,0.3736956470631778,0,0,0,332,0.0,0
BRUE,316,0.3736956470631778,0,0,0,332,0.0,0
UCT,316,0.3736956470631778,0,0,0,332,0.0,0
KL-OLOP,1000,0.3736956470631778,0,0,0,332,0.0,0
KL-OLOP,100000,0.18777084929428645,0,0,0,303,0.0,0
BRUE,1000,0.3736956470631778,0,0,0,332,0.0,0
UCT,1000,0.3736956470631778,0,0,0,332,0.0,0
KL-OLOP,3162,0.3736956470631778,0,0,0,332,0.0,0
BRUE,3162,0.3736956470631778,0,0,0,332,0.0,0
UCT,3162,0.3736956470631778,0,0,0,332,0.0,0
BRUE,31622,0.6511546686903174,0,0,0,331,0.0,0
UCT,10000,0.3736956470631778,0,0,0,332,0.0,0
BRUE,10000,0.3736956470631778,0,0,0,332,0.0,0
KL-OLOP,10000,0.3736956470631778,0,0,0,332,0.0,0
BRUE,100000,0.005848366143700545,0,0,0,330,0.0,0
UCT,31622,0.3736956470631778,0,0,0,332,0.0,0
KL-OLOP,100000,0.2312585680636432,0,0,0,300,0.0,0
KL-OLOP,10,0.026634438575535935,0,0,0,333,0.026634438575535935,0
BRUE,10,0.026634438575535935,0,0,0,333,0.5504080171979562,0
UCT,10,0.026634438575535935,0,0,0,333,0.0,0
KL-OLOP,31,0.026634438575535935,0,0,0,333,0.0,0
BRUE,31,0.026634438575535935,0,0,0,333,0.0,0
UCT,31,0.026634438575535935,0,0,0,333,0.0,0
KL-OLOP,100,0.026634438575535935,0,0,0,333,0.0,0
BRUE,100,0.026634438575535935,0,0,0,333,0.026634438575535935,0
UCT,100,0.026634438575535935,0,0,0,333,0.0,0
KL-OLOP,316,0.026634438575535935,0,0,0,333,0.0,0
BRUE,316,0.026634438575535935,0,0,0,333,0.0,0
UCT,316,0.026634438575535935,0,0,0,333,0.0,0
UCT,100000,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,1000,0.026634438575535935,0,0,0,333,0.0,0
BRUE,1000,0.026634438575535935,0,0,0,333,0.0,0
UCT,1000,0.026634438575535935,0,0,0,333,0.0,0
BRUE,31622,0.3736956470631778,0,0,0,332,0.0,0
BRUE,3162,0.026634438575535935,0,0,0,333,0.0,0
UCT,3162,0.026634438575535935,0,0,0,333,0.0,0
KL-OLOP,3162,0.026634438575535935,0,0,0,333,0.0,0
KL-OLOP,31622,0.08239502412454858,0,0,0,329,0.0,0
BRUE,10000,0.026634438575535935,0,0,0,333,0.0,0
UCT,10000,0.026634438575535935,0,0,0,333,0.0,0
KL-OLOP,10000,0.026634438575535935,0,0,0,333,0.026634438575535935,0
UCT,31622,0.026634438575535935,0,0,0,333,0.0,0
BRUE,100000,0.6511546686903174,0,0,0,331,0.0,0
BRUE,31622,0.026634438575535935,0,0,0,333,0.0,0
KL-OLOP,10,0.1429748909190991,0,0,0,334,0.1429748909190991,0
BRUE,10,0.1429748909190991,0,0,0,334,0.3266920931055999,0
UCT,10,0.1429748909190991,0,0,0,334,0.0,0
KL-OLOP,31,0.1429748909190991,0,0,0,334,0.1429748909190991,0
UCT,100000,0.3736956470631778,0,0,0,332,0.0,0
BRUE,31,0.1429748909190991,0,0,0,334,0.0,0
UCT,31,0.1429748909190991,0,0,0,334,0.0,0
KL-OLOP,100,0.1429748909190991,0,0,0,334,0.1429748909190991,0
BRUE,100,0.1429748909190991,0,0,0,334,0.0,0
UCT,100,0.1429748909190991,0,0,0,334,0.1429748909190991,0
KL-OLOP,316,0.1429748909190991,0,0,0,334,0.0,0
BRUE,316,0.1429748909190991,0,0,0,334,0.3266920931055999,0
UCT,316,0.1429748909190991,0,0,0,334,0.0,0
KL-OLOP,1000,0.1429748909190991,0,0,0,334,0.0,0
KL-OLOP,31622,0.6511546686903174,0,0,0,331,0.0,0
BRUE,1000,0.1429748909190991,0,0,0,334,0.1429748909190991,0
UCT,1000,0.1429748909190991,0,0,0,334,0.1429748909190991,0
KL-OLOP,3162,0.1429748909190991,0,0,0,334,0.0,0
BRUE,3162,0.1429748909190991,0,0,0,334,0.0,0
UCT,3162,0.1429748909190991,0,0,0,334,0.0,0
BRUE,10000,0.1429748909190991,0,0,0,334,0.0,0
KL-OLOP,10000,0.1429748909190991,0,0,0,334,0.0,0
UCT,10000,0.1429748909190991,0,0,0,334,0.0,0
BRUE,100000,0.3736956470631778,0,0,0,332,0.0,0
UCT,100000,0.026634438575535935,0,0,0,333,0.0,0
KL-OLOP,31622,0.005848366143700545,0,0,0,330,0.005848366143700545,0
UCT,31622,0.1429748909190991,0,0,0,334,0.1429748909190991,0
BRUE,31622,0.1429748909190991,0,0,0,334,0.0,0
KL-OLOP,10,0.37637608997712046,0,0,0,335,0.0,0
BRUE,10,0.37637608997712046,0,0,0,335,0.37637608997712046,0
UCT,10,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,31,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,100000,1.0016816528638894,0,0,0,315,0.0,0
BRUE,31,0.37637608997712046,0,0,0,335,0.0,0
UCT,31,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,100,0.37637608997712046,0,0,0,335,0.0,0
BRUE,100,0.37637608997712046,0,0,0,335,0.419546518979218,0
UCT,100,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,316,0.37637608997712046,0,0,0,335,0.0,0
BRUE,316,0.37637608997712046,0,0,0,335,0.0,0
UCT,316,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,1000,0.37637608997712046,0,0,0,335,0.0,0
BRUE,1000,0.37637608997712046,0,0,0,335,0.0,0
UCT,1000,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,3162,0.37637608997712046,0,0,0,335,0.0,0
BRUE,3162,0.37637608997712046,0,0,0,335,0.0,0
UCT,3162,0.37637608997712046,0,0,0,335,0.0,0
BRUE,10000,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,10000,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,31622,0.3736956470631778,0,0,0,332,0.0,0
UCT,10000,0.37637608997712046,0,0,0,335,0.0,0
BRUE,100000,0.026634438575535935,0,0,0,333,0.026634438575535935,0
UCT,100000,0.1429748909190991,0,0,0,334,0.1429748909190991,0
UCT,31622,0.37637608997712046,0,0,0,335,0.0,0
BRUE,31622,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,10,0.07290803870187679,0,0,0,336,0.0,0
BRUE,10,0.07290803870187679,0,0,0,336,0.0,0
UCT,10,0.07290803870187679,0,0,0,336,0.0,0
KL-OLOP,31,0.07290803870187679,0,0,0,336,0.07290803870187679,0
BRUE,31,0.07290803870187679,0,0,0,336,0.07290803870187679,0
UCT,31,0.07290803870187679,0,0,0,336,0.07290803870187679,0
KL-OLOP,100,0.07290803870187679,0,0,0,336,0.07290803870187679,0
BRUE,100,0.07290803870187679,0,0,0,336,0.0,0
UCT,100,0.07290803870187679,0,0,0,336,0.0,0
KL-OLOP,316,0.07290803870187679,0,0,0,336,0.07290803870187679,0
BRUE,316,0.07290803870187679,0,0,0,336,0.0,0
UCT,316,0.07290803870187679,0,0,0,336,0.0,0
KL-OLOP,1000,0.07290803870187679,0,0,0,336,0.07290803870187679,0
BRUE,1000,0.07290803870187679,0,0,0,336,0.07290803870187679,0
UCT,1000,0.07290803870187679,0,0,0,336,0.0,0
KL-OLOP,3162,0.07290803870187679,0,0,0,336,0.0,0
BRUE,100000,0.1429748909190991,0,0,0,334,0.0,0
BRUE,3162,0.07290803870187679,0,0,0,336,0.07290803870187679,0
UCT,3162,0.07290803870187679,0,0,0,336,0.0,0
UCT,10000,0.07290803870187679,0,0,0,336,0.0,0
BRUE,10000,0.07290803870187679,0,0,0,336,0.07290803870187679,0
KL-OLOP,10000,0.07290803870187679,0,0,0,336,0.07290803870187679,0
KL-OLOP,100000,0.400351957780003,0,0,0,302,0.0,0
UCT,100000,0.37637608997712046,0,0,0,335,0.0,0
UCT,31622,0.07290803870187679,0,0,0,336,0.0,0
KL-OLOP,100000,0.5612410030383692,0,0,0,304,0.0,0
BRUE,31622,0.07290803870187679,0,0,0,336,0.07290803870187679,0
KL-OLOP,10,0.5826099403831839,0,0,0,337,0.5826099403831839,0
BRUE,10,0.5826099403831839,0,0,0,337,0.0,0
UCT,10,0.5826099403831839,0,0,0,337,0.0,0
KL-OLOP,31,0.5826099403831839,0,0,0,337,0.0,0
BRUE,31,0.5826099403831839,0,0,0,337,0.5826099403831839,0
UCT,31,0.5826099403831839,0,0,0,337,0.0,0
KL-OLOP,100,0.5826099403831839,0,0,0,337,0.0,0
BRUE,100,0.5826099403831839,0,0,0,337,0.0,0
UCT,100,0.5826099403831839,0,0,0,337,0.0,0
KL-OLOP,316,0.5826099403831839,0,0,0,337,0.0,0
BRUE,316,0.5826099403831839,0,0,0,337,0.5826099403831839,0
UCT,316,0.5826099403831839,0,0,0,337,0.0,0
KL-OLOP,1000,0.5826099403831839,0,0,0,337,0.0,0
BRUE,1000,0.5826099403831839,0,0,0,337,0.0,0
UCT,1000,0.5826099403831839,0,0,0,337,0.0,0
BRUE,100000,0.37637608997712046,0,0,0,335,0.0,0
BRUE,3162,0.5826099403831839,0,0,0,337,0.0,0
KL-OLOP,3162,0.5826099403831839,0,0,0,337,0.0,0
UCT,3162,0.5826099403831839,0,0,0,337,0.0,0
KL-OLOP,31622,0.026634438575535935,0,0,0,333,0.0,0
BRUE,10000,0.5826099403831839,0,0,0,337,0.0,0
UCT,10000,0.5826099403831839,0,0,0,337,0.0,0
KL-OLOP,10000,0.5826099403831839,0,0,0,337,0.0,0
UCT,31622,0.5826099403831839,0,0,0,337,0.0,0
BRUE,31622,0.5826099403831839,0,0,0,337,0.0,0
UCT,100000,0.07290803870187679,0,0,0,336,0.0,0
KL-OLOP,10,0.015974554755746606,0,0,0,338,0.015974554755746606,0
BRUE,10,0.015974554755746606,0,0,0,338,0.05320360922797196,0
UCT,10,0.015974554755746606,0,0,0,338,0.015974554755746606,0
KL-OLOP,31,0.015974554755746606,0,0,0,338,0.05320360922797196,0
BRUE,31,0.015974554755746606,0,0,0,338,0.05320360922797196,0
UCT,31,0.015974554755746606,0,0,0,338,0.0,0
KL-OLOP,100,0.015974554755746606,0,0,0,338,0.05320360922797196,0
BRUE,100,0.015974554755746606,0,0,0,338,0.0,0
UCT,100,0.015974554755746606,0,0,0,338,0.05320360922797196,0
KL-OLOP,316,0.015974554755746606,0,0,0,338,0.05320360922797196,0
BRUE,316,0.015974554755746606,0,0,0,338,0.0,0
KL-OLOP,31622,0.1429748909190991,0,0,0,334,0.0,0
UCT,316,0.015974554755746606,0,0,0,338,0.05320360922797196,0
KL-OLOP,1000,0.015974554755746606,0,0,0,338,0.015974554755746606,0
BRUE,1000,0.015974554755746606,0,0,0,338,0.05320360922797196,0
UCT,1000,0.015974554755746606,0,0,0,338,0.05320360922797196,0
KL-OLOP,100000,0.2686291825787457,0,0,0,306,0.0,0
KL-OLOP,3162,0.015974554755746606,0,0,0,338,0.0,0
UCT,3162,0.015974554755746606,0,0,0,338,0.05320360922797196,0
BRUE,3162,0.015974554755746606,0,0,0,338,0.05320360922797196,0
KL-OLOP,100000,0.02175665146513639,0,0,0,298,0.0,0
UCT,10000,0.015974554755746606,0,0,0,338,0.05320360922797196,0
BRUE,10000,0.015974554755746606,0,0,0,338,0.0,0
BRUE,100000,0.07290803870187679,0,0,0,336,0.0,0
KL-OLOP,10000,0.015974554755746606,0,0,0,338,0.0,0
UCT,31622,0.015974554755746606,0,0,0,338,0.05320360922797196,0
BRUE,31622,0.015974554755746606,0,0,0,338,0.0,0
UCT,100000,0.5826099403831839,0,0,0,337,0.0,0
KL-OLOP,10,0.2766274994747193,0,0,0,339,0.0,0
BRUE,10,0.2766274994747193,0,0,0,339,0.2766274994747193,0
UCT,10,0.2766274994747193,0,0,0,339,0.2766274994747193,0
KL-OLOP,31,0.2766274994747193,0,0,0,339,0.0,0
BRUE,31,0.2766274994747193,0,0,0,339,0.0,0
UCT,31,0.2766274994747193,0,0,0,339,0.2766274994747193,0
KL-OLOP,100,0.2766274994747193,0,0,0,339,0.0,0
BRUE,100,0.2766274994747193,0,0,0,339,0.0,0
UCT,100,0.2766274994747193,0,0,0,339,0.0,0
KL-OLOP,316,0.2766274994747193,0,0,0,339,0.0,0
BRUE,316,0.2766274994747193,0,0,0,339,0.0,0
UCT,316,0.2766274994747193,0,0,0,339,0.0,0
KL-OLOP,1000,0.2766274994747193,0,0,0,339,0.0,0
BRUE,1000,0.2766274994747193,0,0,0,339,0.0,0
UCT,1000,0.2766274994747193,0,0,0,339,0.0,0
KL-OLOP,3162,0.2766274994747193,0,0,0,339,0.0,0
BRUE,3162,0.2766274994747193,0,0,0,339,0.0,0
UCT,3162,0.2766274994747193,0,0,0,339,0.0,0
KL-OLOP,31622,0.37637608997712046,0,0,0,335,0.0,0
KL-OLOP,10000,0.2766274994747193,0,0,0,339,0.0,0
BRUE,100000,0.5826099403831839,0,0,0,337,0.0,0
UCT,10000,0.2766274994747193,0,0,0,339,0.0,0
KL-OLOP,31622,0.07290803870187679,0,0,0,336,0.07290803870187679,0
BRUE,10000,0.2766274994747193,0,0,0,339,0.0,0
UCT,100000,0.015974554755746606,0,0,0,338,0.05320360922797196,0
UCT,31622,0.2766274994747193,0,0,0,339,0.0,0
BRUE,31622,0.2766274994747193,0,0,0,339,0.0,0
KL-OLOP,10,0.5102637588631977,0,0,0,340,0.5102637588631977,0
BRUE,10,0.5102637588631977,0,0,0,340,0.7244664500224969,0
UCT,10,0.5102637588631977,0,0,0,340,0.5824488979452953,0
KL-OLOP,31,0.5102637588631977,0,0,0,340,0.0,0
BRUE,31,0.5102637588631977,0,0,0,340,0.0,0
UCT,31,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,100,0.5102637588631977,0,0,0,340,0.0,0
BRUE,100,0.5102637588631977,0,0,0,340,0.0,0
UCT,100,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,316,0.5102637588631977,0,0,0,340,0.0,0
BRUE,316,0.5102637588631977,0,0,0,340,0.0,0
UCT,316,0.5102637588631977,0,0,0,340,0.0,0
BRUE,100000,0.015974554755746606,0,0,0,338,0.05320360922797196,0
KL-OLOP,1000,0.5102637588631977,0,0,0,340,0.0,0
BRUE,1000,0.5102637588631977,0,0,0,340,0.0,0
UCT,1000,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,3162,0.5102637588631977,0,0,0,340,0.0,0
BRUE,3162,0.5102637588631977,0,0,0,340,0.0,0
UCT,3162,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,31622,0.5826099403831839,0,0,0,337,0.0,0
BRUE,10000,0.5102637588631977,0,0,0,340,0.0,0
UCT,10000,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,10000,0.5102637588631977,0,0,0,340,0.0,0
UCT,100000,0.2766274994747193,0,0,0,339,0.0,0
KL-OLOP,100000,0.48554964998940875,0,0,0,317,0.0,0
UCT,31622,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,10,0.8456367425660103,0,0,0,341,0.0,0
BRUE,10,0.8456367425660103,0,0,0,341,0.8456367425660103,0
UCT,10,0.8456367425660103,0,0,0,341,0.908040526102244,0
KL-OLOP,31,0.8456367425660103,0,0,0,341,0.0,0
BRUE,31,0.8456367425660103,0,0,0,341,0.0,0
UCT,31,0.8456367425660103,0,0,0,341,0.0,0
BRUE,31622,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,100,0.8456367425660103,0,0,0,341,0.0,0
BRUE,100,0.8456367425660103,0,0,0,341,0.0,0
UCT,100,0.8456367425660103,0,0,0,341,0.0,0
KL-OLOP,316,0.8456367425660103,0,0,0,341,0.0,0
BRUE,316,0.8456367425660103,0,0,0,341,0.0,0
UCT,316,0.8456367425660103,0,0,0,341,0.0,0
KL-OLOP,1000,0.8456367425660103,0,0,0,341,0.0,0
BRUE,1000,0.8456367425660103,0,0,0,341,0.0,0
UCT,1000,0.8456367425660103,0,0,0,341,0.0,0
KL-OLOP,100000,0.3175955566447888,0,0,0,297,0.0,0
KL-OLOP,3162,0.8456367425660103,0,0,0,341,0.0,0
BRUE,3162,0.8456367425660103,0,0,0,341,0.0,0
UCT,3162,0.8456367425660103,0,0,0,341,0.0,0
BRUE,100000,0.2766274994747193,0,0,0,339,0.0,0
UCT,10000,0.8456367425660103,0,0,0,341,0.0,0
BRUE,10000,0.8456367425660103,0,0,0,341,0.0,0
KL-OLOP,10000,0.8456367425660103,0,0,0,341,0.0,0
UCT,31622,0.8456367425660103,0,0,0,341,0.0,0
KL-OLOP,10,0.32715437139758174,0,0,0,342,0.0,0
BRUE,10,0.32715437139758174,0,0,0,342,0.40655754752552165,0
UCT,10,0.32715437139758174,0,0,0,342,0.6541973210991343,0
KL-OLOP,31,0.32715437139758174,0,0,0,342,0.0,0
BRUE,31,0.32715437139758174,0,0,0,342,0.0,0
UCT,31,0.32715437139758174,0,0,0,342,0.0,0
KL-OLOP,100,0.32715437139758174,0,0,0,342,0.0,0
BRUE,100,0.32715437139758174,0,0,0,342,0.0,0
UCT,100,0.32715437139758174,0,0,0,342,0.0,0
KL-OLOP,316,0.32715437139758174,0,0,0,342,0.0,0
BRUE,316,0.32715437139758174,0,0,0,342,0.0,0
UCT,316,0.32715437139758174,0,0,0,342,0.0,0
KL-OLOP,1000,0.32715437139758174,0,0,0,342,0.0,0
BRUE,1000,0.32715437139758174,0,0,0,342,0.0,0
UCT,1000,0.32715437139758174,0,0,0,342,0.0,0
UCT,100000,0.5102637588631977,0,0,0,340,0.0,0
BRUE,31622,0.8456367425660103,0,0,0,341,0.0,0
KL-OLOP,3162,0.32715437139758174,0,0,0,342,0.0,0
UCT,3162,0.32715437139758174,0,0,0,342,0.0,0
BRUE,3162,0.32715437139758174,0,0,0,342,0.0,0
KL-OLOP,10000,0.32715437139758174,0,0,0,342,0.0,0
BRUE,10000,0.32715437139758174,0,0,0,342,0.0,0
KL-OLOP,31622,0.015974554755746606,0,0,0,338,0.05320360922797196,0
UCT,10000,0.32715437139758174,0,0,0,342,0.0,0
KL-OLOP,100000,0.21778531527871303,0,0,0,299,0.0,0
UCT,100000,0.8456367425660103,0,0,0,341,0.0,0
BRUE,100000,0.5102637588631977,0,0,0,340,0.0,0
UCT,31622,0.32715437139758174,0,0,0,342,0.0,0
KL-OLOP,31622,0.2766274994747193,0,0,0,339,0.0,0
KL-OLOP,10,0.8133700612047443,0,0,0,343,0.0,0
BRUE,10,0.8133700612047443,0,0,0,343,0.8986268204162431,0
UCT,10,0.8133700612047443,0,0,0,343,0.98406348811659,0
KL-OLOP,31,0.8133700612047443,0,0,0,343,0.0,0
BRUE,31,0.8133700612047443,0,0,0,343,0.0,0
UCT,31,0.8133700612047443,0,0,0,343,0.0,0
BRUE,31622,0.32715437139758174,0,0,0,342,0.0,0
BRUE,100,0.8133700612047443,0,0,0,343,0.0,0
KL-OLOP,100,0.8133700612047443,0,0,0,343,0.0,0
UCT,100,0.8133700612047443,0,0,0,343,0.0,0
KL-OLOP,316,0.8133700612047443,0,0,0,343,0.0,0
BRUE,316,0.8133700612047443,0,0,0,343,0.0,0
UCT,316,0.8133700612047443,0,0,0,343,0.0,0
KL-OLOP,1000,0.8133700612047443,0,0,0,343,0.0,0
BRUE,1000,0.8133700612047443,0,0,0,343,0.0,0
UCT,1000,0.8133700612047443,0,0,0,343,0.0,0
KL-OLOP,3162,0.8133700612047443,0,0,0,343,0.0,0
BRUE,3162,0.8133700612047443,0,0,0,343,0.0,0
UCT,3162,0.8133700612047443,0,0,0,343,0.0,0
UCT,10000,0.8133700612047443,0,0,0,343,0.0,0
KL-OLOP,10000,0.8133700612047443,0,0,0,343,0.0,0
BRUE,100000,0.8456367425660103,0,0,0,341,0.0,0
BRUE,10000,0.8133700612047443,0,0,0,343,0.0,0
UCT,100000,0.32715437139758174,0,0,0,342,0.0,0
UCT,31622,0.8133700612047443,0,0,0,343,0.0,0
KL-OLOP,100000,0.6581049988388683,0,0,0,305,0.0,0
KL-OLOP,10,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,100000,0.005815809813521033,0,0,0,301,0.005815809813521033,0
BRUE,10,0.3490986355626393,0,0,0,344,0.5872057319518347,0
UCT,10,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,31,0.3490986355626393,0,0,0,344,0.0,0
BRUE,31,0.3490986355626393,0,0,0,344,0.0,0
UCT,31,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,100,0.3490986355626393,0,0,0,344,0.0,0
BRUE,100,0.3490986355626393,0,0,0,344,0.0,0
UCT,100,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,316,0.3490986355626393,0,0,0,344,0.0,0
BRUE,316,0.3490986355626393,0,0,0,344,0.0,0
UCT,316,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,1000,0.3490986355626393,0,0,0,344,0.0,0
BRUE,1000,0.3490986355626393,0,0,0,344,0.0,0
UCT,1000,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,3162,0.3490986355626393,0,0,0,344,0.0,0
BRUE,31622,0.8133700612047443,0,0,0,343,0.0,0
UCT,3162,0.3490986355626393,0,0,0,344,0.0,0
BRUE,3162,0.3490986355626393,0,0,0,344,0.0,0
BRUE,10000,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,31622,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,10000,0.3490986355626393,0,0,0,344,0.0,0
UCT,10000,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,31622,0.8456367425660103,0,0,0,341,0.0,0
BRUE,100000,0.32715437139758174,0,0,0,342,0.0,0
UCT,100000,0.8133700612047443,0,0,0,343,0.0,0
UCT,31622,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,10,0.3438913375323289,0,0,0,345,0.0,0
BRUE,10,0.3438913375323289,0,0,0,345,0.4985681466349281,0
UCT,10,0.3438913375323289,0,0,0,345,0.3486578495828925,0
KL-OLOP,31,0.3438913375323289,0,0,0,345,0.0,0
BRUE,31,0.3438913375323289,0,0,0,345,0.0,0
UCT,31,0.3438913375323289,0,0,0,345,0.0,0
KL-OLOP,100,0.3438913375323289,0,0,0,345,0.0,0
BRUE,100,0.3438913375323289,0,0,0,345,0.0,0
UCT,100,0.3438913375323289,0,0,0,345,0.0,0
KL-OLOP,316,0.3438913375323289,0,0,0,345,0.0,0
BRUE,31622,0.3490986355626393,0,0,0,344,0.0,0
BRUE,316,0.3438913375323289,0,0,0,345,0.0,0
UCT,316,0.3438913375323289,0,0,0,345,0.0,0
KL-OLOP,1000,0.3438913375323289,0,0,0,345,0.0,0
UCT,1000,0.3438913375323289,0,0,0,345,0.0,0
BRUE,1000,0.3438913375323289,0,0,0,345,0.0,0
KL-OLOP,3162,0.3438913375323289,0,0,0,345,0.0,0
BRUE,3162,0.3438913375323289,0,0,0,345,0.0,0
UCT,3162,0.3438913375323289,0,0,0,345,0.0,0
KL-OLOP,10000,0.3438913375323289,0,0,0,345,0.0,0
UCT,10000,0.3438913375323289,0,0,0,345,0.0,0
BRUE,10000,0.3438913375323289,0,0,0,345,0.0,0
UCT,100000,0.3490986355626393,0,0,0,344,0.0,0
BRUE,100000,0.8133700612047443,0,0,0,343,0.0,0
UCT,31622,0.3438913375323289,0,0,0,345,0.0,0
BRUE,31622,0.3438913375323289,0,0,0,345,0.0,0
KL-OLOP,10,0.8550022945996036,0,0,0,346,0.0,0
BRUE,10,0.8550022945996036,0,0,0,346,0.0,0
UCT,10,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,31,0.8550022945996036,0,0,0,346,0.0,0
BRUE,31,0.8550022945996036,0,0,0,346,0.0,0
UCT,31,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,100,0.8550022945996036,0,0,0,346,0.0,0
BRUE,100,0.8550022945996036,0,0,0,346,0.0,0
UCT,100,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,316,0.8550022945996036,0,0,0,346,0.0,0
BRUE,316,0.8550022945996036,0,0,0,346,0.0,0
UCT,316,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,1000,0.8550022945996036,0,0,0,346,0.0,0
BRUE,100000,0.3490986355626393,0,0,0,344,0.0,0
BRUE,1000,0.8550022945996036,0,0,0,346,0.0,0
UCT,1000,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,3162,0.8550022945996036,0,0,0,346,0.0,0
BRUE,3162,0.8550022945996036,0,0,0,346,0.0,0
UCT,3162,0.8550022945996036,0,0,0,346,0.0,0
BRUE,10000,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,10000,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,31622,0.32715437139758174,0,0,0,342,0.0,0
UCT,10000,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,31622,0.8133700612047443,0,0,0,343,0.0,0
UCT,100000,0.3438913375323289,0,0,0,345,0.0,0
UCT,31622,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,10,0.19858178389321735,0,0,0,347,0.0,0
BRUE,10,0.19858178389321735,0,0,0,347,0.19858178389321735,0
UCT,10,0.19858178389321735,0,0,0,347,0.44838829600817354,0
KL-OLOP,31,0.19858178389321735,0,0,0,347,0.0,0
BRUE,31,0.19858178389321735,0,0,0,347,0.19858178389321735,0
UCT,31,0.19858178389321735,0,0,0,347,0.19858178389321735,0
KL-OLOP,100,0.19858178389321735,0,0,0,347,0.0,0
BRUE,100,0.19858178389321735,0,0,0,347,0.0,0
UCT,100,0.19858178389321735,0,0,0,347,0.44838829600817354,0
KL-OLOP,316,0.19858178389321735,0,0,0,347,0.0,0
BRUE,316,0.19858178389321735,0,0,0,347,0.19858178389321735,0
UCT,316,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,1000,0.19858178389321735,0,0,0,347,0.0,0
BRUE,31622,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,100000,0.18415310580470834,0,0,0,310,0.0,0
UCT,1000,0.19858178389321735,0,0,0,347,0.19858178389321735,0
BRUE,1000,0.19858178389321735,0,0,0,347,0.0,0
BRUE,3162,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,100000,0.14275487779287888,0,0,0,307,0.0,0
UCT,3162,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,3162,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,100000,0.11442019284911664,0,0,0,309,0.0,0
KL-OLOP,100000,0.21190085151395666,0,0,0,308,0.0,0
UCT,10000,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,100000,0.19415121456483675,0,0,0,313,0.0,0
BRUE,100000,0.3438913375323289,0,0,0,345,0.0,0
BRUE,10000,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,10000,0.19858178389321735,0,0,0,347,0.0,0
UCT,31622,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,31622,0.3490986355626393,0,0,0,344,0.0,0
KL-OLOP,10,0.3803782473652735,0,0,0,348,0.0,0
UCT,10,0.3803782473652735,0,0,0,348,0.3803782473652735,0
BRUE,10,0.3803782473652735,0,0,0,348,0.0,0
KL-OLOP,31,0.3803782473652735,0,0,0,348,0.0,0
BRUE,31,0.3803782473652735,0,0,0,348,0.0,0
UCT,31,0.3803782473652735,0,0,0,348,0.0,0
KL-OLOP,100,0.3803782473652735,0,0,0,348,0.0,0
BRUE,100,0.3803782473652735,0,0,0,348,0.0,0
UCT,100,0.3803782473652735,0,0,0,348,0.0,0
KL-OLOP,316,0.3803782473652735,0,0,0,348,0.0,0
BRUE,316,0.3803782473652735,0,0,0,348,0.0,0
UCT,316,0.3803782473652735,0,0,0,348,0.0,0
KL-OLOP,1000,0.3803782473652735,0,0,0,348,0.0,0
BRUE,1000,0.3803782473652735,0,0,0,348,0.0,0
UCT,1000,0.3803782473652735,0,0,0,348,0.0,0
UCT,100000,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,3162,0.3803782473652735,0,0,0,348,0.0,0
BRUE,31622,0.19858178389321735,0,0,0,347,0.0,0
UCT,3162,0.3803782473652735,0,0,0,348,0.0,0
BRUE,3162,0.3803782473652735,0,0,0,348,0.0,0
UCT,10000,0.3803782473652735,0,0,0,348,0.0,0
BRUE,10000,0.3803782473652735,0,0,0,348,0.0,0
KL-OLOP,10000,0.3803782473652735,0,0,0,348,0.0,0
UCT,100000,0.19858178389321735,0,0,0,347,0.0,0
UCT,31622,0.3803782473652735,0,0,0,348,0.0,0
BRUE,100000,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,10,0.05417019198066608,0,0,0,349,0.05417019198066608,0
BRUE,10,0.05417019198066608,0,0,0,349,0.2764925173976849,0
UCT,10,0.05417019198066608,0,0,0,349,0.05417019198066608,0
BRUE,31622,0.3803782473652735,0,0,0,348,0.0,0
KL-OLOP,31,0.05417019198066608,0,0,0,349,0.0,0
BRUE,31,0.05417019198066608,0,0,0,349,0.2764925173976849,0
UCT,31,0.05417019198066608,0,0,0,349,0.2764925173976849,0
KL-OLOP,100,0.05417019198066608,0,0,0,349,0.0,0
BRUE,100,0.05417019198066608,0,0,0,349,0.2519576601513227,0
UCT,100,0.05417019198066608,0,0,0,349,0.0,0
KL-OLOP,316,0.05417019198066608,0,0,0,349,0.0,0
BRUE,316,0.05417019198066608,0,0,0,349,0.05417019198066608,0
UCT,316,0.05417019198066608,0,0,0,349,0.0,0
KL-OLOP,1000,0.05417019198066608,0,0,0,349,0.0,0
KL-OLOP,31622,0.3438913375323289,0,0,0,345,0.0,0
BRUE,1000,0.05417019198066608,0,0,0,349,0.0,0
UCT,1000,0.05417019198066608,0,0,0,349,0.0,0
KL-OLOP,3162,0.05417019198066608,0,0,0,349,0.0,0
BRUE,3162,0.05417019198066608,0,0,0,349,0.05417019198066608,0
UCT,3162,0.05417019198066608,0,0,0,349,0.0,0
BRUE,10000,0.05417019198066608,0,0,0,349,0.05417019198066608,0
UCT,10000,0.05417019198066608,0,0,0,349,0.0,0
KL-OLOP,10000,0.05417019198066608,0,0,0,349,0.0,0
BRUE,100000,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,31622,0.8550022945996036,0,0,0,346,0.0,0
UCT,100000,0.3803782473652735,0,0,0,348,0.0,0
UCT,31622,0.05417019198066608,0,0,0,349,0.0,0
KL-OLOP,100000,0.548558028039539,0,0,0,311,0.0,0
KL-OLOP,10,0.5113463833752048,0,0,0,350,0.5113463833752048,0
BRUE,10,0.5113463833752048,0,0,0,350,0.0,0
UCT,10,0.5113463833752048,0,0,0,350,0.5113463833752048,0
KL-OLOP,31,0.5113463833752048,0,0,0,350,0.0,0
BRUE,31,0.5113463833752048,0,0,0,350,0.0,0
UCT,31,0.5113463833752048,0,0,0,350,0.0,0
KL-OLOP,100,0.5113463833752048,0,0,0,350,0.0,0
BRUE,100,0.5113463833752048,0,0,0,350,0.0,0
UCT,100,0.5113463833752048,0,0,0,350,0.0,0
KL-OLOP,316,0.5113463833752048,0,0,0,350,0.0,0
BRUE,316,0.5113463833752048,0,0,0,350,0.0,0
BRUE,31622,0.05417019198066608,0,0,0,349,0.0,0
UCT,316,0.5113463833752048,0,0,0,350,0.0,0
KL-OLOP,1000,0.5113463833752048,0,0,0,350,0.0,0
BRUE,1000,0.5113463833752048,0,0,0,350,0.0,0
UCT,1000,0.5113463833752048,0,0,0,350,0.0,0
KL-OLOP,3162,0.5113463833752048,0,0,0,350,0.0,0
BRUE,3162,0.5113463833752048,0,0,0,350,0.0,0
UCT,3162,0.5113463833752048,0,0,0,350,0.0,0
KL-OLOP,10000,0.5113463833752048,0,0,0,350,0.0,0
UCT,10000,0.5113463833752048,0,0,0,350,0.0,0
BRUE,10000,0.5113463833752048,0,0,0,350,0.0,0
UCT,100000,0.05417019198066608,0,0,0,349,0.0,0
BRUE,100000,0.3803782473652735,0,0,0,348,0.0,0
KL-OLOP,100000,0.09685540599078712,0,0,0,314,0.0,0
UCT,31622,0.5113463833752048,0,0,0,350,0.0,0
KL-OLOP,10,0.0704642922259775,0,0,0,351,0.0,0
BRUE,10,0.0704642922259775,0,0,0,351,0.0,0
BRUE,31622,0.5113463833752048,0,0,0,350,0.0,0
UCT,10,0.0704642922259775,0,0,0,351,0.6998736873052924,0
KL-OLOP,31,0.0704642922259775,0,0,0,351,0.0,0
BRUE,31,0.0704642922259775,0,0,0,351,0.0,0
UCT,31,0.0704642922259775,0,0,0,351,0.0,0
KL-OLOP,100,0.0704642922259775,0,0,0,351,0.0,0
BRUE,100,0.0704642922259775,0,0,0,351,0.0704642922259775,0
UCT,100,0.0704642922259775,0,0,0,351,0.0,0
KL-OLOP,316,0.0704642922259775,0,0,0,351,0.0,0
BRUE,316,0.0704642922259775,0,0,0,351,0.0,0
UCT,316,0.0704642922259775,0,0,0,351,0.0,0
KL-OLOP,1000,0.0704642922259775,0,0,0,351,0.0,0
BRUE,1000,0.0704642922259775,0,0,0,351,0.0704642922259775,0
UCT,1000,0.0704642922259775,0,0,0,351,0.0,0
KL-OLOP,3162,0.0704642922259775,0,0,0,351,0.0,0
BRUE,3162,0.0704642922259775,0,0,0,351,0.0,0
UCT,3162,0.0704642922259775,0,0,0,351,0.0,0
BRUE,100000,0.05417019198066608,0,0,0,349,0.05417019198066608,0
KL-OLOP,31622,0.3803782473652735,0,0,0,348,0.0,0
BRUE,10000,0.0704642922259775,0,0,0,351,0.0704642922259775,0
KL-OLOP,31622,0.19858178389321735,0,0,0,347,0.0,0
KL-OLOP,10000,0.0704642922259775,0,0,0,351,0.0,0
UCT,10000,0.0704642922259775,0,0,0,351,0.0,0
UCT,31622,0.0704642922259775,0,0,0,351,0.0,0
KL-OLOP,100000,0.5043480086749232,0,0,0,322,0.0,0
UCT,100000,0.5113463833752048,0,0,0,350,0.0,0
KL-OLOP,10,0.038645748163717464,0,0,0,352,0.13448490372256217,0
BRUE,10,0.038645748163717464,0,0,0,352,0.0,0
UCT,10,0.038645748163717464,0,0,0,352,0.13448490372256217,0
KL-OLOP,31,0.038645748163717464,0,0,0,352,0.13448490372256217,0
BRUE,31622,0.0704642922259775,0,0,0,351,0.0704642922259775,0
UCT,31,0.038645748163717464,0,0,0,352,0.13448490372256217,0
BRUE,31,0.038645748163717464,0,0,0,352,0.0,0
KL-OLOP,100,0.038645748163717464,0,0,0,352,0.13448490372256217,0
BRUE,100,0.038645748163717464,0,0,0,352,0.038645748163717464,0
UCT,100,0.038645748163717464,0,0,0,352,0.038645748163717464,0
KL-OLOP,316,0.038645748163717464,0,0,0,352,0.13448490372256217,0
BRUE,316,0.038645748163717464,0,0,0,352,0.038645748163717464,0
UCT,316,0.038645748163717464,0,0,0,352,0.13448490372256217,0
KL-OLOP,1000,0.038645748163717464,0,0,0,352,0.13448490372256217,0
BRUE,1000,0.038645748163717464,0,0,0,352,0.0,0
UCT,1000,0.038645748163717464,0,0,0,352,0.13448490372256217,0
KL-OLOP,3162,0.038645748163717464,0,0,0,352,0.038645748163717464,0
BRUE,3162,0.038645748163717464,0,0,0,352,0.038645748163717464,0
UCT,3162,0.038645748163717464,0,0,0,352,0.038645748163717464,0
BRUE,10000,0.038645748163717464,0,0,0,352,0.038645748163717464,0
KL-OLOP,10000,0.038645748163717464,0,0,0,352,0.038645748163717464,0
UCT,10000,0.038645748163717464,0,0,0,352,0.038645748163717464,0
KL-OLOP,100000,0.3464714113274199,0,0,0,318,0.0,0
BRUE,100000,0.5113463833752048,0,0,0,350,0.0,0
UCT,100000,0.0704642922259775,0,0,0,351,0.0,0
UCT,31622,0.038645748163717464,0,0,0,352,0.038645748163717464,0
BRUE,31622,0.038645748163717464,0,0,0,352,0.038645748163717464,0
KL-OLOP,10,0.1293187136787073,0,0,0,353,0.0,0
BRUE,10,0.1293187136787073,0,0,0,353,0.1293187136787073,0
UCT,10,0.1293187136787073,0,0,0,353,0.1293187136787073,0
KL-OLOP,31,0.1293187136787073,0,0,0,353,0.0,0
BRUE,31,0.1293187136787073,0,0,0,353,0.1293187136787073,0
UCT,31,0.1293187136787073,0,0,0,353,0.1293187136787073,0
KL-OLOP,100,0.1293187136787073,0,0,0,353,0.0,0
BRUE,100,0.1293187136787073,0,0,0,353,0.0,0
UCT,100,0.1293187136787073,0,0,0,353,0.1293187136787073,0
KL-OLOP,316,0.1293187136787073,0,0,0,353,0.0,0
BRUE,316,0.1293187136787073,0,0,0,353,0.0,0
UCT,316,0.1293187136787073,0,0,0,353,0.0,0
KL-OLOP,1000,0.1293187136787073,0,0,0,353,0.0,0
BRUE,1000,0.1293187136787073,0,0,0,353,0.0,0
UCT,1000,0.1293187136787073,0,0,0,353,0.1293187136787073,0
KL-OLOP,3162,0.1293187136787073,0,0,0,353,0.0,0
BRUE,3162,0.1293187136787073,0,0,0,353,0.0,0
UCT,3162,0.1293187136787073,0,0,0,353,0.0,0
BRUE,100000,0.0704642922259775,0,0,0,351,0.0704642922259775,0
BRUE,10000,0.1293187136787073,0,0,0,353,0.0,0
KL-OLOP,10000,0.1293187136787073,0,0,0,353,0.0,0
UCT,10000,0.1293187136787073,0,0,0,353,0.0,0
UCT,100000,0.038645748163717464,0,0,0,352,0.038645748163717464,0
KL-OLOP,31622,0.05417019198066608,0,0,0,349,0.0,0
UCT,31622,0.1293187136787073,0,0,0,353,0.1293187136787073,0
BRUE,31622,0.1293187136787073,0,0,0,353,0.0,0
KL-OLOP,31622,0.5113463833752048,0,0,0,350,0.0,0
KL-OLOP,10,0.3533912808043813,0,0,0,354,0.0,0
BRUE,10,0.3533912808043813,0,0,0,354,0.0,0
UCT,10,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,31,0.3533912808043813,0,0,0,354,0.0,0
BRUE,31,0.3533912808043813,0,0,0,354,0.0,0
UCT,31,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,100,0.3533912808043813,0,0,0,354,0.0,0
BRUE,100,0.3533912808043813,0,0,0,354,0.0,0
UCT,100,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,316,0.3533912808043813,0,0,0,354,0.0,0
BRUE,316,0.3533912808043813,0,0,0,354,0.0,0
UCT,316,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,1000,0.3533912808043813,0,0,0,354,0.0,0
BRUE,1000,0.3533912808043813,0,0,0,354,0.0,0
UCT,1000,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,3162,0.3533912808043813,0,0,0,354,0.0,0
BRUE,100000,0.038645748163717464,0,0,0,352,0.038645748163717464,0
UCT,3162,0.3533912808043813,0,0,0,354,0.0,0
BRUE,3162,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,31622,0.0704642922259775,0,0,0,351,0.0,0
BRUE,10000,0.3533912808043813,0,0,0,354,0.0,0
UCT,10000,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,10000,0.3533912808043813,0,0,0,354,0.0,0
UCT,100000,0.1293187136787073,0,0,0,353,0.0,0
UCT,31622,0.3533912808043813,0,0,0,354,0.0,0
BRUE,31622,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,100000,0.6546573875419543,0,0,0,320,0.0,0
KL-OLOP,100000,0.786077927191213,0,0,0,316,0.0,0
KL-OLOP,10,0.009313481567762238,0,0,0,355,0.07238017809116482,0
BRUE,10,0.009313481567762238,0,0,0,355,0.0,0
UCT,10,0.009313481567762238,0,0,0,355,0.21573644370197265,0
KL-OLOP,31,0.009313481567762238,0,0,0,355,0.009313481567762238,0
BRUE,31,0.009313481567762238,0,0,0,355,0.009313481567762238,0
UCT,31,0.009313481567762238,0,0,0,355,0.009313481567762238,0
BRUE,100000,0.1293187136787073,0,0,0,353,0.0,0
KL-OLOP,100,0.009313481567762238,0,0,0,355,0.009313481567762238,0
BRUE,100,0.009313481567762238,0,0,0,355,0.009313481567762238,0
UCT,100,0.009313481567762238,0,0,0,355,0.009313481567762238,0
KL-OLOP,316,0.009313481567762238,0,0,0,355,0.009313481567762238,0
BRUE,316,0.009313481567762238,0,0,0,355,0.009313481567762238,0
UCT,316,0.009313481567762238,0,0,0,355,0.0,0
KL-OLOP,1000,0.009313481567762238,0,0,0,355,0.009313481567762238,0
BRUE,1000,0.009313481567762238,0,0,0,355,0.009313481567762238,0
UCT,1000,0.009313481567762238,0,0,0,355,0.0,0
KL-OLOP,3162,0.009313481567762238,0,0,0,355,0.009313481567762238,0
UCT,3162,0.009313481567762238,0,0,0,355,0.009313481567762238,0
BRUE,3162,0.009313481567762238,0,0,0,355,0.07238017809116482,0
BRUE,10000,0.009313481567762238,0,0,0,355,0.0,0
UCT,10000,0.009313481567762238,0,0,0,355,0.0,0
KL-OLOP,10000,0.009313481567762238,0,0,0,355,0.0,0
UCT,100000,0.3533912808043813,0,0,0,354,0.0,0
UCT,31622,0.009313481567762238,0,0,0,355,0.009313481567762238,0
KL-OLOP,100000,0.2747706830448402,0,0,0,319,0.0,0
BRUE,31622,0.009313481567762238,0,0,0,355,0.0,0
KL-OLOP,10,0.07411048438315682,0,0,0,356,0.0,0
BRUE,10,0.07411048438315682,0,0,0,356,0.0,0
UCT,10,0.07411048438315682,0,0,0,356,0.0,0
KL-OLOP,31,0.07411048438315682,0,0,0,356,0.0,0
BRUE,31,0.07411048438315682,0,0,0,356,0.0,0
UCT,31,0.07411048438315682,0,0,0,356,0.0,0
KL-OLOP,100,0.07411048438315682,0,0,0,356,0.0,0
BRUE,100,0.07411048438315682,0,0,0,356,0.2863220108082962,0
UCT,100,0.07411048438315682,0,0,0,356,0.07411048438315682,0
KL-OLOP,316,0.07411048438315682,0,0,0,356,0.0,0
KL-OLOP,31622,0.038645748163717464,0,0,0,352,0.038645748163717464,0
BRUE,316,0.07411048438315682,0,0,0,356,0.0,0
UCT,316,0.07411048438315682,0,0,0,356,0.0,0
KL-OLOP,1000,0.07411048438315682,0,0,0,356,0.0,0
BRUE,1000,0.07411048438315682,0,0,0,356,0.0,0
UCT,1000,0.07411048438315682,0,0,0,356,0.0,0
KL-OLOP,3162,0.07411048438315682,0,0,0,356,0.0,0
BRUE,3162,0.07411048438315682,0,0,0,356,0.07411048438315682,0
UCT,3162,0.07411048438315682,0,0,0,356,0.0,0
BRUE,100000,0.3533912808043813,0,0,0,354,0.0,0
BRUE,10000,0.07411048438315682,0,0,0,356,0.07411048438315682,0
UCT,10000,0.07411048438315682,0,0,0,356,0.0,0
KL-OLOP,10000,0.07411048438315682,0,0,0,356,0.0,0
KL-OLOP,31622,0.1293187136787073,0,0,0,353,0.0,0
UCT,31622,0.07411048438315682,0,0,0,356,0.0,0
UCT,100000,0.009313481567762238,0,0,0,355,0.0,0
BRUE,31622,0.07411048438315682,0,0,0,356,0.0,0
KL-OLOP,10,0.08508579871664601,0,0,0,357,0.0,0
BRUE,10,0.08508579871664601,0,0,0,357,0.0,0
UCT,10,0.08508579871664601,0,0,0,357,0.08508579871664601,0
KL-OLOP,31,0.08508579871664601,0,0,0,357,0.0,0
BRUE,31,0.08508579871664601,0,0,0,357,0.20723378859545738,0
UCT,31,0.08508579871664601,0,0,0,357,0.0,0
KL-OLOP,100000,0.025987136038870595,0,0,0,312,0.0,0
KL-OLOP,100,0.08508579871664601,0,0,0,357,0.0,0
BRUE,100,0.08508579871664601,0,0,0,357,0.0,0
UCT,100,0.08508579871664601,0,0,0,357,0.0,0
KL-OLOP,316,0.08508579871664601,0,0,0,357,0.0,0
BRUE,316,0.08508579871664601,0,0,0,357,0.0,0
UCT,316,0.08508579871664601,0,0,0,357,0.08508579871664601,0
KL-OLOP,1000,0.08508579871664601,0,0,0,357,0.08508579871664601,0
BRUE,1000,0.08508579871664601,0,0,0,357,0.08508579871664601,0
UCT,1000,0.08508579871664601,0,0,0,357,0.0,0
KL-OLOP,3162,0.08508579871664601,0,0,0,357,0.08508579871664601,0
BRUE,3162,0.08508579871664601,0,0,0,357,0.08508579871664601,0
UCT,3162,0.08508579871664601,0,0,0,357,0.0,0
KL-OLOP,10000,0.08508579871664601,0,0,0,357,0.08508579871664601,0
BRUE,10000,0.08508579871664601,0,0,0,357,0.08508579871664601,0
BRUE,100000,0.009313481567762238,0,0,0,355,0.0,0
UCT,10000,0.08508579871664601,0,0,0,357,0.0,0
UCT,100000,0.07411048438315682,0,0,0,356,0.0,0
UCT,31622,0.08508579871664601,0,0,0,357,0.0,0
BRUE,31622,0.08508579871664601,0,0,0,357,0.08508579871664601,0
KL-OLOP,31622,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,10,0.18909878538432423,0,0,0,358,0.0,0
BRUE,10,0.18909878538432423,0,0,0,358,0.18909878538432423,0
UCT,10,0.18909878538432423,0,0,0,358,0.0,0
KL-OLOP,31,0.18909878538432423,0,0,0,358,0.0,0
BRUE,100000,0.07411048438315682,0,0,0,356,0.0,0
BRUE,31,0.18909878538432423,0,0,0,358,0.18909878538432423,0
UCT,31,0.18909878538432423,0,0,0,358,0.0,0
KL-OLOP,100,0.18909878538432423,0,0,0,358,0.0,0
BRUE,100,0.18909878538432423,0,0,0,358,0.0,0
UCT,100,0.18909878538432423,0,0,0,358,0.18909878538432423,0
KL-OLOP,316,0.18909878538432423,0,0,0,358,0.0,0
BRUE,316,0.18909878538432423,0,0,0,358,0.0,0
UCT,316,0.18909878538432423,0,0,0,358,0.0,0
KL-OLOP,1000,0.18909878538432423,0,0,0,358,0.0,0
BRUE,1000,0.18909878538432423,0,0,0,358,0.18909878538432423,0
UCT,1000,0.18909878538432423,0,0,0,358,0.18909878538432423,0
KL-OLOP,3162,0.18909878538432423,0,0,0,358,0.18909878538432423,0
BRUE,3162,0.18909878538432423,0,0,0,358,0.0,0
UCT,3162,0.18909878538432423,0,0,0,358,0.0,0
KL-OLOP,10000,0.18909878538432423,0,0,0,358,0.18909878538432423,0
BRUE,10000,0.18909878538432423,0,0,0,358,0.18909878538432423,0
UCT,10000,0.18909878538432423,0,0,0,358,0.0,0
KL-OLOP,100000,0.1465197194104244,0,0,0,323,0.0,0
UCT,100000,0.08508579871664601,0,0,0,357,0.0,0
UCT,31622,0.18909878538432423,0,0,0,358,0.0,0
BRUE,31622,0.18909878538432423,0,0,0,358,0.0,0
KL-OLOP,10,0.188544980900768,0,0,0,359,0.0,0
BRUE,10,0.188544980900768,0,0,0,359,0.43004029961434065,0
KL-OLOP,31622,0.009313481567762238,0,0,0,355,0.0,0
UCT,10,0.188544980900768,0,0,0,359,0.0,0
KL-OLOP,31,0.188544980900768,0,0,0,359,0.0,0
BRUE,31,0.188544980900768,0,0,0,359,0.188544980900768,0
UCT,31,0.188544980900768,0,0,0,359,0.0,0
KL-OLOP,100,0.188544980900768,0,0,0,359,0.0,0
BRUE,100,0.188544980900768,0,0,0,359,0.7840841335360755,0
UCT,100,0.188544980900768,0,0,0,359,0.188544980900768,0
KL-OLOP,316,0.188544980900768,0,0,0,359,0.0,0
BRUE,100000,0.08508579871664601,0,0,0,357,0.0,0
BRUE,316,0.188544980900768,0,0,0,359,0.4776634246717748,0
UCT,316,0.188544980900768,0,0,0,359,0.188544980900768,0
KL-OLOP,1000,0.188544980900768,0,0,0,359,0.188544980900768,0
UCT,1000,0.188544980900768,0,0,0,359,0.0,0
BRUE,1000,0.188544980900768,0,0,0,359,0.0,0
KL-OLOP,3162,0.188544980900768,0,0,0,359,0.0,0
BRUE,3162,0.188544980900768,0,0,0,359,0.0,0
UCT,3162,0.188544980900768,0,0,0,359,0.0,0
KL-OLOP,31622,0.07411048438315682,0,0,0,356,0.0,0
UCT,10000,0.188544980900768,0,0,0,359,0.0,0
BRUE,10000,0.188544980900768,0,0,0,359,0.0,0
KL-OLOP,10000,0.188544980900768,0,0,0,359,0.188544980900768,0
UCT,100000,0.18909878538432423,0,0,0,358,0.0,0
UCT,31622,0.188544980900768,0,0,0,359,0.0,0
BRUE,31622,0.188544980900768,0,0,0,359,0.0,0
KL-OLOP,100000,0.6511546686903174,0,0,0,331,0.0,0
KL-OLOP,10,0.23065866617775121,0,0,0,360,0.0,0
BRUE,10,0.23065866617775121,0,0,0,360,0.0,0
UCT,10,0.23065866617775121,0,0,0,360,0.7740129844204175,0
KL-OLOP,31,0.23065866617775121,0,0,0,360,0.0,0
BRUE,31,0.23065866617775121,0,0,0,360,0.0,0
UCT,31,0.23065866617775121,0,0,0,360,0.23065866617775121,0
BRUE,100000,0.18909878538432423,0,0,0,358,0.0,0
KL-OLOP,100,0.23065866617775121,0,0,0,360,0.0,0
BRUE,100,0.23065866617775121,0,0,0,360,0.0,0
UCT,100,0.23065866617775121,0,0,0,360,0.0,0
KL-OLOP,316,0.23065866617775121,0,0,0,360,0.0,0
BRUE,316,0.23065866617775121,0,0,0,360,0.0,0
UCT,316,0.23065866617775121,0,0,0,360,0.0,0
KL-OLOP,1000,0.23065866617775121,0,0,0,360,0.0,0
BRUE,1000,0.23065866617775121,0,0,0,360,0.0,0
UCT,1000,0.23065866617775121,0,0,0,360,0.0,0
KL-OLOP,3162,0.23065866617775121,0,0,0,360,0.0,0
BRUE,3162,0.23065866617775121,0,0,0,360,0.0,0
UCT,3162,0.23065866617775121,0,0,0,360,0.0,0
KL-OLOP,31622,0.08508579871664601,0,0,0,357,0.08508579871664601,0
BRUE,10000,0.23065866617775121,0,0,0,360,0.0,0
UCT,10000,0.23065866617775121,0,0,0,360,0.0,0
KL-OLOP,10000,0.23065866617775121,0,0,0,360,0.0,0
UCT,100000,0.188544980900768,0,0,0,359,0.0,0
UCT,31622,0.23065866617775121,0,0,0,360,0.0,0
BRUE,31622,0.23065866617775121,0,0,0,360,0.0,0
KL-OLOP,10,0.258729704595448,0,0,0,361,0.0,0
BRUE,10,0.258729704595448,0,0,0,361,0.258729704595448,0
UCT,10,0.258729704595448,0,0,0,361,0.0,0
KL-OLOP,31,0.258729704595448,0,0,0,361,0.0,0
BRUE,31,0.258729704595448,0,0,0,361,0.258729704595448,0
UCT,31,0.258729704595448,0,0,0,361,0.0,0
KL-OLOP,100,0.258729704595448,0,0,0,361,0.0,0
BRUE,100,0.258729704595448,0,0,0,361,0.0,0
UCT,100,0.258729704595448,0,0,0,361,0.0,0
BRUE,100000,0.188544980900768,0,0,0,359,0.0,0
KL-OLOP,316,0.258729704595448,0,0,0,361,0.0,0
BRUE,316,0.258729704595448,0,0,0,361,0.0,0
UCT,316,0.258729704595448,0,0,0,361,0.0,0
KL-OLOP,1000,0.258729704595448,0,0,0,361,0.0,0
BRUE,1000,0.258729704595448,0,0,0,361,0.0,0
KL-OLOP,31622,0.18909878538432423,0,0,0,358,0.18909878538432423,0
UCT,1000,0.258729704595448,0,0,0,361,0.0,0
KL-OLOP,3162,0.258729704595448,0,0,0,361,0.0,0
BRUE,3162,0.258729704595448,0,0,0,361,0.0,0
UCT,3162,0.258729704595448,0,0,0,361,0.0,0
BRUE,10000,0.258729704595448,0,0,0,361,0.0,0
UCT,10000,0.258729704595448,0,0,0,361,0.0,0
KL-OLOP,10000,0.258729704595448,0,0,0,361,0.0,0
UCT,100000,0.23065866617775121,0,0,0,360,0.0,0
KL-OLOP,31622,0.188544980900768,0,0,0,359,0.188544980900768,0
UCT,31622,0.258729704595448,0,0,0,361,0.0,0
BRUE,31622,0.258729704595448,0,0,0,361,0.0,0
KL-OLOP,100000,0.5340381309546305,0,0,0,325,0.0,0
KL-OLOP,10,0.698895261373724,0,0,0,362,0.0,0
BRUE,10,0.698895261373724,0,0,0,362,0.0,0
UCT,10,0.698895261373724,0,0,0,362,0.7476760717719921,0
KL-OLOP,31,0.698895261373724,0,0,0,362,0.0,0
BRUE,31,0.698895261373724,0,0,0,362,0.0,0
UCT,31,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,100,0.698895261373724,0,0,0,362,0.0,0
BRUE,100000,0.23065866617775121,0,0,0,360,0.0,0
BRUE,100,0.698895261373724,0,0,0,362,0.0,0
UCT,100,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,316,0.698895261373724,0,0,0,362,0.0,0
BRUE,316,0.698895261373724,0,0,0,362,0.0,0
UCT,316,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,1000,0.698895261373724,0,0,0,362,0.0,0
BRUE,1000,0.698895261373724,0,0,0,362,0.0,0
UCT,1000,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,3162,0.698895261373724,0,0,0,362,0.0,0
BRUE,3162,0.698895261373724,0,0,0,362,0.0,0
UCT,3162,0.698895261373724,0,0,0,362,0.0,0
BRUE,10000,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,10000,0.698895261373724,0,0,0,362,0.0,0
UCT,10000,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,100000,0.11231774149650176,0,0,0,324,0.0,0
UCT,100000,0.258729704595448,0,0,0,361,0.0,0
UCT,31622,0.698895261373724,0,0,0,362,0.0,0
BRUE,31622,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,10,1.0722406675809422,0,0,0,363,0.0,0
BRUE,10,1.0722406675809422,0,0,0,363,0.0,0
UCT,10,1.0722406675809422,0,0,0,363,1.2451794595844594,0
KL-OLOP,31,1.0722406675809422,0,0,0,363,0.0,0
BRUE,31,1.0722406675809422,0,0,0,363,0.0,0
UCT,31,1.0722406675809422,0,0,0,363,0.0,0
KL-OLOP,100,1.0722406675809422,0,0,0,363,0.0,0
BRUE,100,1.0722406675809422,0,0,0,363,0.0,0
UCT,100,1.0722406675809422,0,0,0,363,0.0,0
KL-OLOP,316,1.0722406675809422,0,0,0,363,0.0,0
BRUE,316,1.0722406675809422,0,0,0,363,0.0,0
UCT,316,1.0722406675809422,0,0,0,363,0.0,0
KL-OLOP,1000,1.0722406675809422,0,0,0,363,0.0,0
BRUE,1000,1.0722406675809422,0,0,0,363,0.0,0
UCT,1000,1.0722406675809422,0,0,0,363,0.0,0
KL-OLOP,3162,1.0722406675809422,0,0,0,363,0.0,0
UCT,3162,1.0722406675809422,0,0,0,363,0.0,0
BRUE,3162,1.0722406675809422,0,0,0,363,0.0,0
BRUE,100000,0.258729704595448,0,0,0,361,0.0,0
UCT,10000,1.0722406675809422,0,0,0,363,0.0,0
KL-OLOP,10000,1.0722406675809422,0,0,0,363,0.0,0
BRUE,10000,1.0722406675809422,0,0,0,363,0.0,0
UCT,31622,1.0722406675809422,0,0,0,363,0.0,0
KL-OLOP,31622,0.23065866617775121,0,0,0,360,0.0,0
KL-OLOP,100000,0.3736956470631778,0,0,0,332,0.0,0
KL-OLOP,10,0.7698196536494448,0,0,0,364,0.0,0
BRUE,10,0.7698196536494448,0,0,0,364,0.0,0
UCT,10,0.7698196536494448,0,0,0,364,0.0,0
KL-OLOP,31,0.7698196536494448,0,0,0,364,0.0,0
UCT,100000,0.698895261373724,0,0,0,362,0.0,0
BRUE,31,0.7698196536494448,0,0,0,364,0.0,0
UCT,31,0.7698196536494448,0,0,0,364,0.0,0
KL-OLOP,100,0.7698196536494448,0,0,0,364,0.0,0
BRUE,100,0.7698196536494448,0,0,0,364,0.0,0
UCT,100,0.7698196536494448,0,0,0,364,0.0,0
KL-OLOP,316,0.7698196536494448,0,0,0,364,0.0,0
BRUE,316,0.7698196536494448,0,0,0,364,0.0,0
BRUE,31622,1.0722406675809422,0,0,0,363,0.0,0
UCT,316,0.7698196536494448,0,0,0,364,0.0,0
KL-OLOP,1000,0.7698196536494448,0,0,0,364,0.0,0
BRUE,1000,0.7698196536494448,0,0,0,364,0.0,0
UCT,1000,0.7698196536494448,0,0,0,364,0.0,0
KL-OLOP,3162,0.7698196536494448,0,0,0,364,0.0,0
UCT,3162,0.7698196536494448,0,0,0,364,0.0,0
BRUE,3162,0.7698196536494448,0,0,0,364,0.0,0
BRUE,10000,0.7698196536494448,0,0,0,364,0.0,0
UCT,10000,0.7698196536494448,0,0,0,364,0.0,0
KL-OLOP,10000,0.7698196536494448,0,0,0,364,0.0,0
BRUE,100000,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,31622,0.258729704595448,0,0,0,361,0.0,0
UCT,31622,0.7698196536494448,0,0,0,364,0.0,0
UCT,100000,1.0722406675809422,0,0,0,363,0.0,0
KL-OLOP,10,0.03798060634665967,0,0,0,365,0.03798060634665967,0
BRUE,10,0.03798060634665967,0,0,0,365,0.0,0
UCT,10,0.03798060634665967,0,0,0,365,0.03798060634665967,0
KL-OLOP,31,0.03798060634665967,0,0,0,365,0.03798060634665967,0
BRUE,31,0.03798060634665967,0,0,0,365,0.03798060634665967,0
UCT,31,0.03798060634665967,0,0,0,365,0.03798060634665967,0
KL-OLOP,100,0.03798060634665967,0,0,0,365,0.03798060634665967,0
BRUE,100,0.03798060634665967,0,0,0,365,0.26010981339694617,0
UCT,100,0.03798060634665967,0,0,0,365,0.03798060634665967,0
KL-OLOP,316,0.03798060634665967,0,0,0,365,0.03798060634665967,0
BRUE,31622,0.7698196536494448,0,0,0,364,0.0,0
BRUE,316,0.03798060634665967,0,0,0,365,0.03798060634665967,0
UCT,316,0.03798060634665967,0,0,0,365,0.03798060634665967,0
KL-OLOP,1000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
BRUE,1000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
KL-OLOP,100000,0.01935722897275216,0,0,0,326,0.0,0
UCT,1000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
BRUE,3162,0.03798060634665967,0,0,0,365,0.0,0
KL-OLOP,3162,0.03798060634665967,0,0,0,365,0.0,0
UCT,3162,0.03798060634665967,0,0,0,365,0.03798060634665967,0
BRUE,10000,0.03798060634665967,0,0,0,365,0.0,0
KL-OLOP,10000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
UCT,10000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
UCT,100000,0.7698196536494448,0,0,0,364,0.0,0
BRUE,100000,1.0722406675809422,0,0,0,363,0.0,0
BRUE,31622,0.03798060634665967,0,0,0,365,0.0,0
KL-OLOP,31622,0.698895261373724,0,0,0,362,0.0,0
UCT,31622,0.03798060634665967,0,0,0,365,0.03798060634665967,0
KL-OLOP,10,0.5922990109124953,0,0,0,366,0.0,0
BRUE,10,0.5922990109124953,0,0,0,366,0.5922990109124953,0
UCT,10,0.5922990109124953,0,0,0,366,0.8452916043548586,0
KL-OLOP,31,0.5922990109124953,0,0,0,366,0.0,0
BRUE,31,0.5922990109124953,0,0,0,366,0.0,0
UCT,31,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,100,0.5922990109124953,0,0,0,366,0.0,0
BRUE,100,0.5922990109124953,0,0,0,366,0.0,0
UCT,100,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,316,0.5922990109124953,0,0,0,366,0.0,0
BRUE,316,0.5922990109124953,0,0,0,366,0.5922990109124953,0
UCT,316,0.5922990109124953,0,0,0,366,0.0,0
BRUE,100000,0.7698196536494448,0,0,0,364,0.0,0
KL-OLOP,1000,0.5922990109124953,0,0,0,366,0.0,0
BRUE,1000,0.5922990109124953,0,0,0,366,0.0,0
UCT,1000,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,3162,0.5922990109124953,0,0,0,366,0.0,0
BRUE,3162,0.5922990109124953,0,0,0,366,0.0,0
UCT,3162,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,100000,0.22352971955005163,0,0,0,328,0.0,0
UCT,10000,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,10000,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,31622,1.0722406675809422,0,0,0,363,0.0,0
BRUE,10000,0.5922990109124953,0,0,0,366,0.0,0
UCT,100000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
KL-OLOP,100000,0.023759404836770193,0,0,0,321,0.0453334788111841,0
UCT,31622,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,10,0.13021485699788915,0,0,0,367,0.13021485699788915,0
BRUE,10,0.13021485699788915,0,0,0,367,0.23225198554212723,0
UCT,10,0.13021485699788915,0,0,0,367,0.23225198554212723,0
KL-OLOP,31,0.13021485699788915,0,0,0,367,0.13021485699788915,0
BRUE,31,0.13021485699788915,0,0,0,367,0.0,0
UCT,31,0.13021485699788915,0,0,0,367,0.0,0
KL-OLOP,100,0.13021485699788915,0,0,0,367,0.13021485699788915,0
BRUE,100,0.13021485699788915,0,0,0,367,0.13021485699788915,0
UCT,100,0.13021485699788915,0,0,0,367,0.23225198554212723,0
KL-OLOP,316,0.13021485699788915,0,0,0,367,0.13021485699788915,0
BRUE,316,0.13021485699788915,0,0,0,367,0.13021485699788915,0
UCT,316,0.13021485699788915,0,0,0,367,0.0,0
KL-OLOP,1000,0.13021485699788915,0,0,0,367,0.13021485699788915,0
BRUE,1000,0.13021485699788915,0,0,0,367,0.0,0
UCT,1000,0.13021485699788915,0,0,0,367,0.0,0
BRUE,31622,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,3162,0.13021485699788915,0,0,0,367,0.0,0
BRUE,3162,0.13021485699788915,0,0,0,367,0.0,0
UCT,3162,0.13021485699788915,0,0,0,367,0.0,0
BRUE,100000,0.03798060634665967,0,0,0,365,0.0,0
KL-OLOP,10000,0.13021485699788915,0,0,0,367,0.0,0
UCT,10000,0.13021485699788915,0,0,0,367,0.0,0
BRUE,10000,0.13021485699788915,0,0,0,367,0.13021485699788915,0
KL-OLOP,31622,0.7698196536494448,0,0,0,364,0.0,0
UCT,100000,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,100000,0.5826099403831839,0,0,0,337,0.0,0
UCT,31622,0.13021485699788915,0,0,0,367,0.0,0
BRUE,31622,0.13021485699788915,0,0,0,367,0.0,0
KL-OLOP,10,0.2778061214852081,0,0,0,368,0.0,0
BRUE,100000,0.5922990109124953,0,0,0,366,0.0,0
BRUE,10,0.2778061214852081,0,0,0,368,0.2778061214852081,0
UCT,10,0.2778061214852081,0,0,0,368,0.2778061214852081,0
KL-OLOP,31,0.2778061214852081,0,0,0,368,0.0,0
BRUE,31,0.2778061214852081,0,0,0,368,0.0,0
UCT,31,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,100,0.2778061214852081,0,0,0,368,0.0,0
BRUE,100,0.2778061214852081,0,0,0,368,0.0,0
UCT,100,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,316,0.2778061214852081,0,0,0,368,0.2778061214852081,0
BRUE,316,0.2778061214852081,0,0,0,368,0.0,0
UCT,316,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,1000,0.2778061214852081,0,0,0,368,0.0,0
BRUE,1000,0.2778061214852081,0,0,0,368,0.0,0
UCT,1000,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,3162,0.2778061214852081,0,0,0,368,0.0,0
UCT,3162,0.2778061214852081,0,0,0,368,0.0,0
BRUE,3162,0.2778061214852081,0,0,0,368,0.0,0
BRUE,10000,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,10000,0.2778061214852081,0,0,0,368,0.0,0
UCT,10000,0.2778061214852081,0,0,0,368,0.0,0
UCT,100000,0.13021485699788915,0,0,0,367,0.0,0
UCT,31622,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,100000,0.8456367425660103,0,0,0,341,0.0,0
BRUE,31622,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,100000,0.005848366143700545,0,0,0,330,0.005848366143700545,0
KL-OLOP,31622,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,10,0.38749073144908497,0,0,0,369,0.38749073144908497,0
BRUE,10,0.38749073144908497,0,0,0,369,0.0,0
UCT,10,0.38749073144908497,0,0,0,369,0.38749073144908497,0
BRUE,100000,0.13021485699788915,0,0,0,367,0.0,0
KL-OLOP,31,0.38749073144908497,0,0,0,369,0.0,0
BRUE,31,0.38749073144908497,0,0,0,369,0.0,0
UCT,31,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,100,0.38749073144908497,0,0,0,369,0.0,0
BRUE,100,0.38749073144908497,0,0,0,369,0.0,0
UCT,100,0.38749073144908497,0,0,0,369,0.38749073144908497,0
KL-OLOP,316,0.38749073144908497,0,0,0,369,0.0,0
BRUE,316,0.38749073144908497,0,0,0,369,0.0,0
UCT,316,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,1000,0.38749073144908497,0,0,0,369,0.0,0
BRUE,1000,0.38749073144908497,0,0,0,369,0.0,0
UCT,1000,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,3162,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,31622,0.03798060634665967,0,0,0,365,0.03798060634665967,0
UCT,3162,0.38749073144908497,0,0,0,369,0.0,0
BRUE,3162,0.38749073144908497,0,0,0,369,0.0,0
UCT,10000,0.38749073144908497,0,0,0,369,0.0,0
BRUE,10000,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,10000,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,100000,0.08239502412454858,0,0,0,329,0.0,0
UCT,100000,0.2778061214852081,0,0,0,368,0.0,0
UCT,31622,0.38749073144908497,0,0,0,369,0.0,0
BRUE,31622,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,10,0.709996162010232,0,0,0,370,0.7913801830085445,0
BRUE,10,0.709996162010232,0,0,0,370,0.7913801830085445,0
UCT,10,0.709996162010232,0,0,0,370,0.0,0
KL-OLOP,31,0.709996162010232,0,0,0,370,0.0,0
BRUE,31,0.709996162010232,0,0,0,370,0.0,0
UCT,31,0.709996162010232,0,0,0,370,0.0,0
KL-OLOP,100,0.709996162010232,0,0,0,370,0.0,0
BRUE,100,0.709996162010232,0,0,0,370,0.0,0
UCT,100,0.709996162010232,0,0,0,370,0.0,0
KL-OLOP,316,0.709996162010232,0,0,0,370,0.0,0
BRUE,316,0.709996162010232,0,0,0,370,0.0,0
UCT,316,0.709996162010232,0,0,0,370,0.0,0
KL-OLOP,1000,0.709996162010232,0,0,0,370,0.0,0
BRUE,1000,0.709996162010232,0,0,0,370,0.0,0
UCT,1000,0.709996162010232,0,0,0,370,0.0,0
KL-OLOP,3162,0.709996162010232,0,0,0,370,0.0,0
BRUE,3162,0.709996162010232,0,0,0,370,0.0,0
UCT,3162,0.709996162010232,0,0,0,370,0.0,0
BRUE,100000,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,10000,0.709996162010232,0,0,0,370,0.0,0
BRUE,10000,0.709996162010232,0,0,0,370,0.0,0
UCT,10000,0.709996162010232,0,0,0,370,0.0,0
UCT,100000,0.38749073144908497,0,0,0,369,0.0,0
UCT,31622,0.709996162010232,0,0,0,370,0.0,0
BRUE,31622,0.709996162010232,0,0,0,370,0.0,0
KL-OLOP,10,0.5786007595736615,0,0,0,371,0.0,0
BRUE,10,0.5786007595736615,0,0,0,371,0.616386841817443,0
UCT,10,0.5786007595736615,0,0,0,371,0.0,0
KL-OLOP,31,0.5786007595736615,0,0,0,371,0.0,0
BRUE,31,0.5786007595736615,0,0,0,371,0.0,0
UCT,31,0.5786007595736615,0,0,0,371,0.0,0
KL-OLOP,100,0.5786007595736615,0,0,0,371,0.0,0
BRUE,100,0.5786007595736615,0,0,0,371,0.0,0
UCT,100,0.5786007595736615,0,0,0,371,0.0,0
KL-OLOP,316,0.5786007595736615,0,0,0,371,0.0,0
BRUE,316,0.5786007595736615,0,0,0,371,0.0,0
UCT,316,0.5786007595736615,0,0,0,371,0.0,0
KL-OLOP,1000,0.5786007595736615,0,0,0,371,0.0,0
BRUE,1000,0.5786007595736615,0,0,0,371,0.0,0
UCT,1000,0.5786007595736615,0,0,0,371,0.0,0
KL-OLOP,3162,0.5786007595736615,0,0,0,371,0.0,0
BRUE,3162,0.5786007595736615,0,0,0,371,0.0,0
UCT,3162,0.5786007595736615,0,0,0,371,0.0,0
BRUE,100000,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,10000,0.5786007595736615,0,0,0,371,0.0,0
BRUE,10000,0.5786007595736615,0,0,0,371,0.0,0
KL-OLOP,31622,0.13021485699788915,0,0,0,367,0.0,0
KL-OLOP,31622,0.2778061214852081,0,0,0,368,0.0,0
UCT,10000,0.5786007595736615,0,0,0,371,0.0,0
UCT,100000,0.709996162010232,0,0,0,370,0.0,0
UCT,31622,0.5786007595736615,0,0,0,371,0.0,0
BRUE,31622,0.5786007595736615,0,0,0,371,0.0,0
KL-OLOP,10,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,100000,0.37637608997712046,0,0,0,335,0.0,0
BRUE,10,0.6774820925582354,0,0,0,372,0.0,0
UCT,10,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,31,0.6774820925582354,0,0,0,372,0.0,0
BRUE,31,0.6774820925582354,0,0,0,372,0.0,0
UCT,31,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,100,0.6774820925582354,0,0,0,372,0.0,0
BRUE,100,0.6774820925582354,0,0,0,372,0.0,0
UCT,100,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,316,0.6774820925582354,0,0,0,372,0.0,0
BRUE,316,0.6774820925582354,0,0,0,372,0.0,0
UCT,316,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,1000,0.6774820925582354,0,0,0,372,0.0,0
UCT,1000,0.6774820925582354,0,0,0,372,0.0,0
BRUE,1000,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,3162,0.6774820925582354,0,0,0,372,0.0,0
BRUE,3162,0.6774820925582354,0,0,0,372,0.0,0
UCT,3162,0.6774820925582354,0,0,0,372,0.0,0
BRUE,100000,0.709996162010232,0,0,0,370,0.0,0
KL-OLOP,10000,0.6774820925582354,0,0,0,372,0.0,0
BRUE,10000,0.6774820925582354,0,0,0,372,0.0,0
UCT,10000,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,100000,0.2766274994747193,0,0,0,339,0.0,0
UCT,100000,0.5786007595736615,0,0,0,371,0.0,0
UCT,31622,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,100000,0.07290803870187679,0,0,0,336,0.07290803870187679,0
KL-OLOP,10,0.32185754096418684,0,0,0,373,0.0,0
BRUE,10,0.32185754096418684,0,0,0,373,0.7089945866729079,0
UCT,10,0.32185754096418684,0,0,0,373,0.32185754096418684,0
KL-OLOP,31,0.32185754096418684,0,0,0,373,0.0,0
BRUE,31,0.32185754096418684,0,0,0,373,0.0,0
UCT,31,0.32185754096418684,0,0,0,373,0.5137900097480683,0
KL-OLOP,100,0.32185754096418684,0,0,0,373,0.0,0
BRUE,100,0.32185754096418684,0,0,0,373,0.0,0
UCT,100,0.32185754096418684,0,0,0,373,0.0,0
KL-OLOP,316,0.32185754096418684,0,0,0,373,0.0,0
UCT,316,0.32185754096418684,0,0,0,373,0.0,0
BRUE,316,0.32185754096418684,0,0,0,373,0.0,0
KL-OLOP,1000,0.32185754096418684,0,0,0,373,0.0,0
BRUE,1000,0.32185754096418684,0,0,0,373,0.0,0
UCT,1000,0.32185754096418684,0,0,0,373,0.0,0
BRUE,31622,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,3162,0.32185754096418684,0,0,0,373,0.0,0
BRUE,3162,0.32185754096418684,0,0,0,373,0.0,0
UCT,3162,0.32185754096418684,0,0,0,373,0.0,0
KL-OLOP,10000,0.32185754096418684,0,0,0,373,0.0,0
KL-OLOP,100000,0.07898462990695276,0,0,0,327,0.0,0
BRUE,10000,0.32185754096418684,0,0,0,373,0.0,0
KL-OLOP,31622,0.38749073144908497,0,0,0,369,0.0,0
UCT,10000,0.32185754096418684,0,0,0,373,0.0,0
BRUE,100000,0.5786007595736615,0,0,0,371,0.0,0
UCT,31622,0.32185754096418684,0,0,0,373,0.0,0
UCT,100000,0.6774820925582354,0,0,0,372,0.0,0
BRUE,31622,0.32185754096418684,0,0,0,373,0.0,0
KL-OLOP,10,0.589631828193925,0,0,0,374,0.9153445749424107,0
BRUE,10,0.589631828193925,0,0,0,374,0.0,0
UCT,10,0.589631828193925,0,0,0,374,0.0,0
KL-OLOP,31,0.589631828193925,0,0,0,374,0.0,0
BRUE,31,0.589631828193925,0,0,0,374,0.0,0
UCT,31,0.589631828193925,0,0,0,374,0.0,0
KL-OLOP,100,0.589631828193925,0,0,0,374,0.0,0
BRUE,100,0.589631828193925,0,0,0,374,0.0,0
UCT,100,0.589631828193925,0,0,0,374,0.0,0
KL-OLOP,316,0.589631828193925,0,0,0,374,0.0,0
BRUE,316,0.589631828193925,0,0,0,374,0.0,0
UCT,316,0.589631828193925,0,0,0,374,0.0,0
KL-OLOP,1000,0.589631828193925,0,0,0,374,0.0,0
BRUE,1000,0.589631828193925,0,0,0,374,0.0,0
UCT,1000,0.589631828193925,0,0,0,374,0.0,0
KL-OLOP,3162,0.589631828193925,0,0,0,374,0.0,0
UCT,3162,0.589631828193925,0,0,0,374,0.0,0
BRUE,3162,0.589631828193925,0,0,0,374,0.0,0
KL-OLOP,10000,0.589631828193925,0,0,0,374,0.0,0
KL-OLOP,31622,0.709996162010232,0,0,0,370,0.0,0
BRUE,100000,0.6774820925582354,0,0,0,372,0.0,0
UCT,10000,0.589631828193925,0,0,0,374,0.0,0
BRUE,10000,0.589631828193925,0,0,0,374,0.0,0
UCT,100000,0.32185754096418684,0,0,0,373,0.0,0
KL-OLOP,31622,0.5786007595736615,0,0,0,371,0.0,0
KL-OLOP,100000,0.5102637588631977,0,0,0,340,0.0,0
KL-OLOP,10,0.24911612392200988,0,0,0,375,0.0,0
UCT,31622,0.589631828193925,0,0,0,374,0.0,0
BRUE,10,0.24911612392200988,0,0,0,375,0.42724844436501397,0
UCT,10,0.24911612392200988,0,0,0,375,0.43147322840714253,0
KL-OLOP,31,0.24911612392200988,0,0,0,375,0.0,0
BRUE,31,0.24911612392200988,0,0,0,375,0.42724844436501397,0
UCT,31,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,100,0.24911612392200988,0,0,0,375,0.0,0
BRUE,100,0.24911612392200988,0,0,0,375,0.43750928325672356,0
UCT,100,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,316,0.24911612392200988,0,0,0,375,0.0,0
BRUE,316,0.24911612392200988,0,0,0,375,0.0,0
UCT,316,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,1000,0.24911612392200988,0,0,0,375,0.0,0
BRUE,1000,0.24911612392200988,0,0,0,375,0.0,0
UCT,1000,0.24911612392200988,0,0,0,375,0.0,0
BRUE,3162,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,100000,0.8133700612047443,0,0,0,343,0.0,0
UCT,3162,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,3162,0.24911612392200988,0,0,0,375,0.0,0
BRUE,31622,0.589631828193925,0,0,0,374,0.0,0
UCT,10000,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,31622,0.6774820925582354,0,0,0,372,0.0,0
BRUE,10000,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,10000,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,100000,0.026634438575535935,0,0,0,333,0.0,0
BRUE,100000,0.32185754096418684,0,0,0,373,0.0,0
UCT,31622,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,10,0.05625847510148718,0,0,0,376,0.0,0
BRUE,10,0.05625847510148718,0,0,0,376,0.0,0
UCT,10,0.05625847510148718,0,0,0,376,0.05625847510148718,0
KL-OLOP,31,0.05625847510148718,0,0,0,376,0.0,0
BRUE,31,0.05625847510148718,0,0,0,376,0.05625847510148718,0
UCT,31,0.05625847510148718,0,0,0,376,0.05625847510148718,0
KL-OLOP,100,0.05625847510148718,0,0,0,376,0.0,0
BRUE,100,0.05625847510148718,0,0,0,376,0.05625847510148718,0
UCT,100,0.05625847510148718,0,0,0,376,0.0,0
KL-OLOP,316,0.05625847510148718,0,0,0,376,0.0,0
UCT,100000,0.589631828193925,0,0,0,374,0.0,0
BRUE,316,0.05625847510148718,0,0,0,376,0.0,0
UCT,316,0.05625847510148718,0,0,0,376,0.05625847510148718,0
KL-OLOP,1000,0.05625847510148718,0,0,0,376,0.0,0
BRUE,1000,0.05625847510148718,0,0,0,376,0.0,0
UCT,1000,0.05625847510148718,0,0,0,376,0.0,0
KL-OLOP,3162,0.05625847510148718,0,0,0,376,0.0,0
BRUE,31622,0.24911612392200988,0,0,0,375,0.0,0
BRUE,3162,0.05625847510148718,0,0,0,376,0.05625847510148718,0
UCT,3162,0.05625847510148718,0,0,0,376,0.0,0
BRUE,10000,0.05625847510148718,0,0,0,376,0.0,0
KL-OLOP,10000,0.05625847510148718,0,0,0,376,0.0,0
UCT,10000,0.05625847510148718,0,0,0,376,0.0,0
KL-OLOP,100000,0.3803782473652735,0,0,0,348,0.0,0
UCT,100000,0.24911612392200988,0,0,0,375,0.0,0
UCT,31622,0.05625847510148718,0,0,0,376,0.0,0
BRUE,100000,0.589631828193925,0,0,0,374,0.0,0
BRUE,31622,0.05625847510148718,0,0,0,376,0.0,0
KL-OLOP,10,0.6619634362261029,0,0,0,377,0.0,0
BRUE,10,0.6619634362261029,0,0,0,377,0.6619634362261029,0
UCT,10,0.6619634362261029,0,0,0,377,1.128433139797455,0
KL-OLOP,31,0.6619634362261029,0,0,0,377,0.0,0
BRUE,31,0.6619634362261029,0,0,0,377,0.703537195109903,0
UCT,31,0.6619634362261029,0,0,0,377,0.0,0
KL-OLOP,100,0.6619634362261029,0,0,0,377,0.0,0
BRUE,100,0.6619634362261029,0,0,0,377,0.0,0
UCT,100,0.6619634362261029,0,0,0,377,0.0,0
KL-OLOP,316,0.6619634362261029,0,0,0,377,0.0,0
BRUE,316,0.6619634362261029,0,0,0,377,0.0,0
UCT,316,0.6619634362261029,0,0,0,377,0.0,0
KL-OLOP,1000,0.6619634362261029,0,0,0,377,0.0,0
KL-OLOP,100000,0.1429748909190991,0,0,0,334,0.0,0
BRUE,1000,0.6619634362261029,0,0,0,377,0.0,0
UCT,1000,0.6619634362261029,0,0,0,377,0.0,0
KL-OLOP,3162,0.6619634362261029,0,0,0,377,0.0,0
BRUE,3162,0.6619634362261029,0,0,0,377,0.0,0
UCT,3162,0.6619634362261029,0,0,0,377,0.0,0
KL-OLOP,100000,0.3490986355626393,0,0,0,344,0.0,0
BRUE,100000,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,31622,0.32185754096418684,0,0,0,373,0.0,0
UCT,10000,0.6619634362261029,0,0,0,377,0.0,0
KL-OLOP,10000,0.6619634362261029,0,0,0,377,0.0,0
BRUE,10000,0.6619634362261029,0,0,0,377,0.0,0
KL-OLOP,100000,0.8550022945996036,0,0,0,346,0.0,0
KL-OLOP,10,0.3828012842587789,0,0,0,378,0.0,0
BRUE,10,0.3828012842587789,0,0,0,378,0.3828012842587789,0
UCT,10,0.3828012842587789,0,0,0,378,0.4427896783165779,0
KL-OLOP,31,0.3828012842587789,0,0,0,378,0.4427896783165779,0
BRUE,31,0.3828012842587789,0,0,0,378,0.0,0
UCT,31,0.3828012842587789,0,0,0,378,0.0,0
KL-OLOP,100000,0.015974554755746606,0,0,0,338,0.05320360922797196,0
KL-OLOP,100,0.3828012842587789,0,0,0,378,0.0,0
BRUE,100,0.3828012842587789,0,0,0,378,0.4427896783165779,0
UCT,100,0.3828012842587789,0,0,0,378,0.3828012842587789,0
KL-OLOP,316,0.3828012842587789,0,0,0,378,0.0,0
UCT,316,0.3828012842587789,0,0,0,378,0.0,0
BRUE,316,0.3828012842587789,0,0,0,378,0.0,0
KL-OLOP,1000,0.3828012842587789,0,0,0,378,0.0,0
BRUE,1000,0.3828012842587789,0,0,0,378,0.0,0
UCT,31622,0.6619634362261029,0,0,0,377,0.0,0
UCT,1000,0.3828012842587789,0,0,0,378,0.0,0
UCT,3162,0.3828012842587789,0,0,0,378,0.0,0
BRUE,3162,0.3828012842587789,0,0,0,378,0.0,0
KL-OLOP,3162,0.3828012842587789,0,0,0,378,0.0,0
UCT,100000,0.05625847510148718,0,0,0,376,0.0,0
UCT,10000,0.3828012842587789,0,0,0,378,0.0,0
BRUE,10000,0.3828012842587789,0,0,0,378,0.0,0
KL-OLOP,10000,0.3828012842587789,0,0,0,378,0.0,0
BRUE,31622,0.6619634362261029,0,0,0,377,0.0,0
UCT,31622,0.3828012842587789,0,0,0,378,0.0,0
UCT,100000,0.6619634362261029,0,0,0,377,0.0,0
BRUE,31622,0.3828012842587789,0,0,0,378,0.0,0
KL-OLOP,10,0.082469459457434,0,0,0,379,0.0,0
BRUE,10,0.082469459457434,0,0,0,379,0.082469459457434,0
UCT,10,0.082469459457434,0,0,0,379,0.082469459457434,0
KL-OLOP,31,0.082469459457434,0,0,0,379,0.0,0
BRUE,31,0.082469459457434,0,0,0,379,0.0,0
UCT,31,0.082469459457434,0,0,0,379,0.0,0
KL-OLOP,100,0.082469459457434,0,0,0,379,0.0,0
BRUE,100000,0.05625847510148718,0,0,0,376,0.0,0
BRUE,100,0.082469459457434,0,0,0,379,0.082469459457434,0
KL-OLOP,31622,0.589631828193925,0,0,0,374,0.0,0
UCT,100,0.082469459457434,0,0,0,379,0.0,0
BRUE,316,0.082469459457434,0,0,0,379,0.0,0
KL-OLOP,316,0.082469459457434,0,0,0,379,0.0,0
UCT,316,0.082469459457434,0,0,0,379,0.0,0
KL-OLOP,1000,0.082469459457434,0,0,0,379,0.0,0
BRUE,1000,0.082469459457434,0,0,0,379,0.082469459457434,0
UCT,1000,0.082469459457434,0,0,0,379,0.0,0
KL-OLOP,3162,0.082469459457434,0,0,0,379,0.0,0
BRUE,3162,0.082469459457434,0,0,0,379,0.0,0
UCT,3162,0.082469459457434,0,0,0,379,0.0,0
KL-OLOP,31622,0.24911612392200988,0,0,0,375,0.0,0
UCT,10000,0.082469459457434,0,0,0,379,0.0,0
BRUE,10000,0.082469459457434,0,0,0,379,0.0,0
KL-OLOP,10000,0.082469459457434,0,0,0,379,0.0,0
BRUE,100000,0.6619634362261029,0,0,0,377,0.0,0
UCT,31622,0.082469459457434,0,0,0,379,0.0,0
UCT,100000,0.3828012842587789,0,0,0,378,0.0,0
KL-OLOP,10,0.2451504833182554,0,0,0,380,0.2451504833182554,0
BRUE,10,0.2451504833182554,0,0,0,380,0.2451504833182554,0
UCT,10,0.2451504833182554,0,0,0,380,0.38694728334637407,0
KL-OLOP,31,0.2451504833182554,0,0,0,380,0.2451504833182554,0
BRUE,31,0.2451504833182554,0,0,0,380,0.2451504833182554,0
UCT,31,0.2451504833182554,0,0,0,380,0.0,0
KL-OLOP,100,0.2451504833182554,0,0,0,380,0.0,0
BRUE,100,0.2451504833182554,0,0,0,380,0.0,0
UCT,100,0.2451504833182554,0,0,0,380,0.2451504833182554,0
KL-OLOP,316,0.2451504833182554,0,0,0,380,0.0,0
BRUE,316,0.2451504833182554,0,0,0,380,0.2451504833182554,0
BRUE,31622,0.082469459457434,0,0,0,379,0.0,0
UCT,316,0.2451504833182554,0,0,0,380,0.0,0
BRUE,1000,0.2451504833182554,0,0,0,380,0.0,0
KL-OLOP,1000,0.2451504833182554,0,0,0,380,0.0,0
UCT,1000,0.2451504833182554,0,0,0,380,0.0,0
KL-OLOP,3162,0.2451504833182554,0,0,0,380,0.0,0
BRUE,3162,0.2451504833182554,0,0,0,380,0.2451504833182554,0
UCT,3162,0.2451504833182554,0,0,0,380,0.0,0
UCT,10000,0.2451504833182554,0,0,0,380,0.0,0
BRUE,10000,0.2451504833182554,0,0,0,380,0.0,0
BRUE,100000,0.3828012842587789,0,0,0,378,0.0,0
KL-OLOP,10000,0.2451504833182554,0,0,0,380,0.0,0
UCT,31622,0.2451504833182554,0,0,0,380,0.0,0
UCT,100000,0.082469459457434,0,0,0,379,0.0,0
BRUE,31622,0.2451504833182554,0,0,0,380,0.0,0
KL-OLOP,10,0.14666853627393062,0,0,0,381,0.14666853627393062,0
BRUE,10,0.14666853627393062,0,0,0,381,0.14666853627393062,0
UCT,10,0.14666853627393062,0,0,0,381,0.0,0
KL-OLOP,31,0.14666853627393062,0,0,0,381,0.14666853627393062,0
BRUE,31,0.14666853627393062,0,0,0,381,0.0,0
UCT,31,0.14666853627393062,0,0,0,381,0.0,0
KL-OLOP,100,0.14666853627393062,0,0,0,381,0.14666853627393062,0
BRUE,100,0.14666853627393062,0,0,0,381,0.0,0
UCT,100,0.14666853627393062,0,0,0,381,0.14666853627393062,0
KL-OLOP,316,0.14666853627393062,0,0,0,381,0.0,0
BRUE,316,0.14666853627393062,0,0,0,381,0.14666853627393062,0
UCT,316,0.14666853627393062,0,0,0,381,0.14666853627393062,0
KL-OLOP,31622,0.05625847510148718,0,0,0,376,0.0,0
KL-OLOP,1000,0.14666853627393062,0,0,0,381,0.14666853627393062,0
BRUE,1000,0.14666853627393062,0,0,0,381,0.0,0
UCT,1000,0.14666853627393062,0,0,0,381,0.0,0
BRUE,100000,0.082469459457434,0,0,0,379,0.0,0
KL-OLOP,3162,0.14666853627393062,0,0,0,381,0.14666853627393062,0
KL-OLOP,31622,0.6619634362261029,0,0,0,377,0.0,0
UCT,3162,0.14666853627393062,0,0,0,381,0.0,0
BRUE,3162,0.14666853627393062,0,0,0,381,0.0,0
UCT,10000,0.14666853627393062,0,0,0,381,0.0,0
KL-OLOP,31622,0.3828012842587789,0,0,0,378,0.0,0
BRUE,10000,0.14666853627393062,0,0,0,381,0.0,0
KL-OLOP,10000,0.14666853627393062,0,0,0,381,0.0,0
UCT,100000,0.2451504833182554,0,0,0,380,0.0,0
KL-OLOP,100000,0.3438913375323289,0,0,0,345,0.0,0
UCT,31622,0.14666853627393062,0,0,0,381,0.0,0
BRUE,31622,0.14666853627393062,0,0,0,381,0.0,0
KL-OLOP,10,0.5674056216267971,0,0,0,382,0.0,0
BRUE,10,0.5674056216267971,0,0,0,382,0.0,0
UCT,10,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,31,0.5674056216267971,0,0,0,382,0.0,0
BRUE,31,0.5674056216267971,0,0,0,382,0.0,0
UCT,31,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,100,0.5674056216267971,0,0,0,382,0.0,0
BRUE,100,0.5674056216267971,0,0,0,382,0.0,0
UCT,100,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,316,0.5674056216267971,0,0,0,382,0.0,0
BRUE,316,0.5674056216267971,0,0,0,382,0.0,0
UCT,316,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,1000,0.5674056216267971,0,0,0,382,0.0,0
BRUE,1000,0.5674056216267971,0,0,0,382,0.0,0
UCT,1000,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,3162,0.5674056216267971,0,0,0,382,0.0,0
BRUE,100000,0.2451504833182554,0,0,0,380,0.0,0
BRUE,3162,0.5674056216267971,0,0,0,382,0.0,0
UCT,3162,0.5674056216267971,0,0,0,382,0.0,0
UCT,10000,0.5674056216267971,0,0,0,382,0.0,0
BRUE,10000,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,10000,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,31622,0.082469459457434,0,0,0,379,0.0,0
UCT,100000,0.14666853627393062,0,0,0,381,0.0,0
UCT,31622,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,10,0.10291636169665885,0,0,0,383,0.10291636169665885,0
BRUE,10,0.10291636169665885,0,0,0,383,1.0745452717329722,0
UCT,10,0.10291636169665885,0,0,0,383,0.10291636169665885,0
KL-OLOP,31,0.10291636169665885,0,0,0,383,0.0,0
BRUE,31,0.10291636169665885,0,0,0,383,0.0,0
UCT,31,0.10291636169665885,0,0,0,383,0.0,0
KL-OLOP,100,0.10291636169665885,0,0,0,383,0.0,0
BRUE,100,0.10291636169665885,0,0,0,383,0.0,0
UCT,100,0.10291636169665885,0,0,0,383,0.0,0
KL-OLOP,316,0.10291636169665885,0,0,0,383,0.0,0
BRUE,316,0.10291636169665885,0,0,0,383,0.0,0
UCT,316,0.10291636169665885,0,0,0,383,0.0,0
KL-OLOP,1000,0.10291636169665885,0,0,0,383,0.0,0
BRUE,1000,0.10291636169665885,0,0,0,383,0.0,0
UCT,1000,0.10291636169665885,0,0,0,383,0.0,0
KL-OLOP,3162,0.10291636169665885,0,0,0,383,0.0,0
BRUE,3162,0.10291636169665885,0,0,0,383,0.0,0
UCT,3162,0.10291636169665885,0,0,0,383,0.0,0
BRUE,31622,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,10000,0.10291636169665885,0,0,0,383,0.0,0
BRUE,10000,0.10291636169665885,0,0,0,383,0.0,0
UCT,10000,0.10291636169665885,0,0,0,383,0.0,0
BRUE,100000,0.14666853627393062,0,0,0,381,0.0,0
KL-OLOP,100000,0.32715437139758174,0,0,0,342,0.0,0
UCT,31622,0.10291636169665885,0,0,0,383,0.0,0
UCT,100000,0.5674056216267971,0,0,0,382,0.0,0
KL-OLOP,100000,0.19858178389321735,0,0,0,347,0.0,0
BRUE,31622,0.10291636169665885,0,0,0,383,0.0,0
KL-OLOP,10,0.25783686746040546,0,0,0,384,0.0,0
BRUE,10,0.25783686746040546,0,0,0,384,0.0,0
UCT,10,0.25783686746040546,0,0,0,384,0.25783686746040546,0
KL-OLOP,31,0.25783686746040546,0,0,0,384,0.25783686746040546,0
BRUE,31,0.25783686746040546,0,0,0,384,0.25783686746040546,0
UCT,31,0.25783686746040546,0,0,0,384,0.25783686746040546,0
KL-OLOP,100,0.25783686746040546,0,0,0,384,0.25783686746040546,0
BRUE,100,0.25783686746040546,0,0,0,384,0.0,0
KL-OLOP,31622,0.2451504833182554,0,0,0,380,0.0,0
UCT,100,0.25783686746040546,0,0,0,384,0.25783686746040546,0
KL-OLOP,316,0.25783686746040546,0,0,0,384,0.25783686746040546,0
BRUE,316,0.25783686746040546,0,0,0,384,0.0,0
UCT,316,0.25783686746040546,0,0,0,384,0.25783686746040546,0
KL-OLOP,1000,0.25783686746040546,0,0,0,384,0.25783686746040546,0
BRUE,1000,0.25783686746040546,0,0,0,384,0.25783686746040546,0
UCT,1000,0.25783686746040546,0,0,0,384,0.0,0
KL-OLOP,3162,0.25783686746040546,0,0,0,384,0.25783686746040546,0
BRUE,3162,0.25783686746040546,0,0,0,384,0.25783686746040546,0
UCT,3162,0.25783686746040546,0,0,0,384,0.0,0
BRUE,100000,0.5674056216267971,0,0,0,382,0.0,0
UCT,10000,0.25783686746040546,0,0,0,384,0.25783686746040546,0
BRUE,10000,0.25783686746040546,0,0,0,384,0.0,0
KL-OLOP,10000,0.25783686746040546,0,0,0,384,0.25783686746040546,0
UCT,100000,0.10291636169665885,0,0,0,383,0.0,0
UCT,31622,0.25783686746040546,0,0,0,384,0.0,0
KL-OLOP,31622,0.14666853627393062,0,0,0,381,0.0,0
BRUE,31622,0.25783686746040546,0,0,0,384,0.0,0
KL-OLOP,10,0.18986232075736886,0,0,0,385,0.0,0
BRUE,10,0.18986232075736886,0,0,0,385,0.18986232075736886,0
UCT,10,0.18986232075736886,0,0,0,385,0.7540741202073571,0
KL-OLOP,31,0.18986232075736886,0,0,0,385,0.0,0
BRUE,31,0.18986232075736886,0,0,0,385,0.0,0
UCT,31,0.18986232075736886,0,0,0,385,0.4224737278570052,0
KL-OLOP,100,0.18986232075736886,0,0,0,385,0.0,0
BRUE,100,0.18986232075736886,0,0,0,385,0.18986232075736886,0
UCT,100,0.18986232075736886,0,0,0,385,0.0,0
KL-OLOP,316,0.18986232075736886,0,0,0,385,0.0,0
BRUE,316,0.18986232075736886,0,0,0,385,0.0,0
UCT,316,0.18986232075736886,0,0,0,385,0.0,0
KL-OLOP,1000,0.18986232075736886,0,0,0,385,0.0,0
BRUE,1000,0.18986232075736886,0,0,0,385,0.0,0
UCT,1000,0.18986232075736886,0,0,0,385,0.0,0
KL-OLOP,3162,0.18986232075736886,0,0,0,385,0.0,0
KL-OLOP,100000,0.5113463833752048,0,0,0,350,0.0,0
BRUE,3162,0.18986232075736886,0,0,0,385,0.0,0
UCT,3162,0.18986232075736886,0,0,0,385,0.0,0
BRUE,10000,0.18986232075736886,0,0,0,385,0.0,0
KL-OLOP,100000,0.1293187136787073,0,0,0,353,0.0,0
BRUE,100000,0.10291636169665885,0,0,0,383,0.0,0
UCT,10000,0.18986232075736886,0,0,0,385,0.0,0
KL-OLOP,10000,0.18986232075736886,0,0,0,385,0.0,0
KL-OLOP,31622,0.5674056216267971,0,0,0,382,0.0,0
UCT,100000,0.25783686746040546,0,0,0,384,0.0,0
UCT,31622,0.18986232075736886,0,0,0,385,0.0,0
BRUE,31622,0.18986232075736886,0,0,0,385,0.0,0
KL-OLOP,10,0.08690443199828168,0,0,0,386,0.12365552626569531,0
BRUE,10,0.08690443199828168,0,0,0,386,0.08690443199828168,0
UCT,10,0.08690443199828168,0,0,0,386,0.0,0
KL-OLOP,31,0.08690443199828168,0,0,0,386,0.12365552626569531,0
BRUE,31,0.08690443199828168,0,0,0,386,0.0,0
UCT,31,0.08690443199828168,0,0,0,386,0.12365552626569531,0
KL-OLOP,100,0.08690443199828168,0,0,0,386,0.12365552626569531,0
BRUE,100,0.08690443199828168,0,0,0,386,0.08690443199828168,0
UCT,100,0.08690443199828168,0,0,0,386,0.0,0
KL-OLOP,316,0.08690443199828168,0,0,0,386,0.12365552626569531,0
BRUE,316,0.08690443199828168,0,0,0,386,0.12365552626569531,0
UCT,316,0.08690443199828168,0,0,0,386,0.0,0
KL-OLOP,1000,0.08690443199828168,0,0,0,386,0.0,0
BRUE,1000,0.08690443199828168,0,0,0,386,0.08690443199828168,0
UCT,1000,0.08690443199828168,0,0,0,386,0.08690443199828168,0
KL-OLOP,3162,0.08690443199828168,0,0,0,386,0.0,0
BRUE,100000,0.25783686746040546,0,0,0,384,0.0,0
BRUE,3162,0.08690443199828168,0,0,0,386,0.08690443199828168,0
UCT,3162,0.08690443199828168,0,0,0,386,0.08690443199828168,0
KL-OLOP,31622,0.10291636169665885,0,0,0,383,0.0,0
UCT,10000,0.08690443199828168,0,0,0,386,0.08690443199828168,0
BRUE,10000,0.08690443199828168,0,0,0,386,0.0,0
KL-OLOP,10000,0.08690443199828168,0,0,0,386,0.0,0
UCT,100000,0.18986232075736886,0,0,0,385,0.0,0
UCT,31622,0.08690443199828168,0,0,0,386,0.08690443199828168,0
BRUE,31622,0.08690443199828168,0,0,0,386,0.0,0
KL-OLOP,10,0.5131202728634179,0,0,0,387,0.5166502291133981,0
BRUE,10,0.5131202728634179,0,0,0,387,0.5131202728634179,0
UCT,10,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,31,0.5131202728634179,0,0,0,387,0.0,0
BRUE,31,0.5131202728634179,0,0,0,387,0.6921896797373022,0
UCT,31,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,100,0.5131202728634179,0,0,0,387,0.0,0
BRUE,100,0.5131202728634179,0,0,0,387,0.0,0
UCT,100,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,316,0.5131202728634179,0,0,0,387,0.0,0
BRUE,316,0.5131202728634179,0,0,0,387,0.0,0
UCT,316,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,1000,0.5131202728634179,0,0,0,387,0.0,0
BRUE,1000,0.5131202728634179,0,0,0,387,0.0,0
UCT,1000,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,3162,0.5131202728634179,0,0,0,387,0.0,0
BRUE,100000,0.18986232075736886,0,0,0,385,0.0,0
BRUE,3162,0.5131202728634179,0,0,0,387,0.0,0
UCT,3162,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,100000,0.0704642922259775,0,0,0,351,0.0,0
UCT,10000,0.5131202728634179,0,0,0,387,0.0,0
BRUE,10000,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,10000,0.5131202728634179,0,0,0,387,0.0,0
UCT,100000,0.08690443199828168,0,0,0,386,0.08690443199828168,0
UCT,31622,0.5131202728634179,0,0,0,387,0.0,0
BRUE,31622,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,10,0.11538571991810387,0,0,0,388,0.0,0
BRUE,10,0.11538571991810387,0,0,0,388,0.0,0
UCT,10,0.11538571991810387,0,0,0,388,0.2994812116278791,0
KL-OLOP,31,0.11538571991810387,0,0,0,388,0.0,0
BRUE,31,0.11538571991810387,0,0,0,388,0.0,0
UCT,31,0.11538571991810387,0,0,0,388,0.11538571991810387,0
KL-OLOP,100,0.11538571991810387,0,0,0,388,0.0,0
BRUE,100,0.11538571991810387,0,0,0,388,0.3401853828966841,0
UCT,100,0.11538571991810387,0,0,0,388,0.3401853828966841,0
KL-OLOP,316,0.11538571991810387,0,0,0,388,0.0,0
BRUE,316,0.11538571991810387,0,0,0,388,0.13854136929456184,0
UCT,316,0.11538571991810387,0,0,0,388,0.0,0
KL-OLOP,1000,0.11538571991810387,0,0,0,388,0.0,0
BRUE,1000,0.11538571991810387,0,0,0,388,0.0,0
UCT,1000,0.11538571991810387,0,0,0,388,0.0,0
KL-OLOP,3162,0.11538571991810387,0,0,0,388,0.0,0
BRUE,100000,0.08690443199828168,0,0,0,386,0.0,0
BRUE,3162,0.11538571991810387,0,0,0,388,0.0,0
KL-OLOP,31622,0.25783686746040546,0,0,0,384,0.25783686746040546,0
UCT,3162,0.11538571991810387,0,0,0,388,0.0,0
BRUE,10000,0.11538571991810387,0,0,0,388,0.0,0
UCT,10000,0.11538571991810387,0,0,0,388,0.0,0
KL-OLOP,10000,0.11538571991810387,0,0,0,388,0.0,0
UCT,100000,0.5131202728634179,0,0,0,387,0.0,0
KL-OLOP,31622,0.18986232075736886,0,0,0,385,0.0,0
UCT,31622,0.11538571991810387,0,0,0,388,0.0,0
BRUE,31622,0.11538571991810387,0,0,0,388,0.0,0
KL-OLOP,10,0.418180149931648,0,0,0,389,0.48170375953943223,0
BRUE,10,0.418180149931648,0,0,0,389,0.0,0
UCT,10,0.418180149931648,0,0,0,389,0.48170375953943223,0
KL-OLOP,31,0.418180149931648,0,0,0,389,0.0,0
BRUE,31,0.418180149931648,0,0,0,389,0.0,0
UCT,31,0.418180149931648,0,0,0,389,0.0,0
KL-OLOP,100,0.418180149931648,0,0,0,389,0.0,0
BRUE,100,0.418180149931648,0,0,0,389,0.0,0
UCT,100,0.418180149931648,0,0,0,389,0.0,0
KL-OLOP,316,0.418180149931648,0,0,0,389,0.0,0
BRUE,316,0.418180149931648,0,0,0,389,0.0,0
UCT,316,0.418180149931648,0,0,0,389,0.0,0
KL-OLOP,1000,0.418180149931648,0,0,0,389,0.0,0
BRUE,1000,0.418180149931648,0,0,0,389,0.0,0
UCT,1000,0.418180149931648,0,0,0,389,0.0,0
BRUE,100000,0.5131202728634179,0,0,0,387,0.0,0
BRUE,3162,0.418180149931648,0,0,0,389,0.0,0
UCT,3162,0.418180149931648,0,0,0,389,0.0,0
KL-OLOP,3162,0.418180149931648,0,0,0,389,0.0,0
BRUE,10000,0.418180149931648,0,0,0,389,0.0,0
KL-OLOP,31622,0.08690443199828168,0,0,0,386,0.0,0
KL-OLOP,10000,0.418180149931648,0,0,0,389,0.0,0
UCT,10000,0.418180149931648,0,0,0,389,0.0,0
UCT,100000,0.11538571991810387,0,0,0,388,0.0,0
UCT,31622,0.418180149931648,0,0,0,389,0.0,0
BRUE,31622,0.418180149931648,0,0,0,389,0.0,0
BRUE,100000,0.11538571991810387,0,0,0,388,0.0,0
KL-OLOP,10,0.7322201333238822,0,0,0,390,0.9186940343756866,0
BRUE,10,0.7322201333238822,0,0,0,390,0.0,0
UCT,10,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,31,0.7322201333238822,0,0,0,390,0.0,0
BRUE,31,0.7322201333238822,0,0,0,390,0.0,0
UCT,31,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,100000,0.05417019198066608,0,0,0,349,0.0,0
KL-OLOP,100,0.7322201333238822,0,0,0,390,0.0,0
BRUE,100,0.7322201333238822,0,0,0,390,0.0,0
UCT,100,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,316,0.7322201333238822,0,0,0,390,0.0,0
BRUE,316,0.7322201333238822,0,0,0,390,0.0,0
UCT,316,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,1000,0.7322201333238822,0,0,0,390,0.0,0
BRUE,1000,0.7322201333238822,0,0,0,390,0.0,0
UCT,1000,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,3162,0.7322201333238822,0,0,0,390,0.0,0
BRUE,3162,0.7322201333238822,0,0,0,390,0.0,0
UCT,3162,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,31622,0.5131202728634179,0,0,0,387,0.0,0
UCT,10000,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,10000,0.7322201333238822,0,0,0,390,0.0,0
BRUE,10000,0.7322201333238822,0,0,0,390,0.0,0
UCT,31622,0.7322201333238822,0,0,0,390,0.0,0
UCT,100000,0.418180149931648,0,0,0,389,0.0,0
BRUE,31622,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,10,0.662134590460953,0,0,0,391,0.0,0
BRUE,10,0.662134590460953,0,0,0,391,0.0,0
UCT,10,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,31,0.662134590460953,0,0,0,391,0.0,0
BRUE,31,0.662134590460953,0,0,0,391,0.0,0
UCT,31,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,100,0.662134590460953,0,0,0,391,0.0,0
BRUE,100,0.662134590460953,0,0,0,391,0.0,0
UCT,100,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,316,0.662134590460953,0,0,0,391,0.0,0
BRUE,316,0.662134590460953,0,0,0,391,0.0,0
UCT,316,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,1000,0.662134590460953,0,0,0,391,0.0,0
BRUE,1000,0.662134590460953,0,0,0,391,0.0,0
UCT,1000,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,3162,0.662134590460953,0,0,0,391,0.0,0
BRUE,3162,0.662134590460953,0,0,0,391,0.0,0
UCT,3162,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,10000,0.662134590460953,0,0,0,391,0.0,0
BRUE,100000,0.418180149931648,0,0,0,389,0.0,0
BRUE,10000,0.662134590460953,0,0,0,391,0.0,0
UCT,10000,0.662134590460953,0,0,0,391,0.0,0
UCT,100000,0.7322201333238822,0,0,0,390,0.0,0
KL-OLOP,31622,0.11538571991810387,0,0,0,388,0.0,0
BRUE,31622,0.662134590460953,0,0,0,391,0.0,0
UCT,31622,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,10,0.15495036667241968,0,0,0,392,0.0,0
BRUE,10,0.15495036667241968,0,0,0,392,0.0,0
UCT,10,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,31,0.15495036667241968,0,0,0,392,0.0,0
BRUE,31,0.15495036667241968,0,0,0,392,0.0,0
UCT,31,0.15495036667241968,0,0,0,392,0.41523245826228417,0
KL-OLOP,100,0.15495036667241968,0,0,0,392,0.0,0
BRUE,100,0.15495036667241968,0,0,0,392,0.35590803571801777,0
UCT,100,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,316,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,100000,0.07411048438315682,0,0,0,356,0.0,0
BRUE,316,0.15495036667241968,0,0,0,392,0.0,0
UCT,316,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,1000,0.15495036667241968,0,0,0,392,0.0,0
BRUE,1000,0.15495036667241968,0,0,0,392,0.0,0
UCT,1000,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,3162,0.15495036667241968,0,0,0,392,0.0,0
BRUE,3162,0.15495036667241968,0,0,0,392,0.0,0
UCT,3162,0.15495036667241968,0,0,0,392,0.0,0
BRUE,100000,0.7322201333238822,0,0,0,390,0.0,0
BRUE,10000,0.15495036667241968,0,0,0,392,0.15495036667241968,0
KL-OLOP,10000,0.15495036667241968,0,0,0,392,0.0,0
UCT,10000,0.15495036667241968,0,0,0,392,0.0,0
UCT,100000,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,31622,0.418180149931648,0,0,0,389,0.0,0
UCT,31622,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,31622,0.7322201333238822,0,0,0,390,0.0,0
BRUE,31622,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,10,0.2644008336803705,0,0,0,393,0.0,0
BRUE,10,0.2644008336803705,0,0,0,393,0.0,0
UCT,10,0.2644008336803705,0,0,0,393,0.48032201842823197,0
KL-OLOP,31,0.2644008336803705,0,0,0,393,0.0,0
BRUE,31,0.2644008336803705,0,0,0,393,0.0,0
UCT,31,0.2644008336803705,0,0,0,393,0.0,0
KL-OLOP,100,0.2644008336803705,0,0,0,393,0.0,0
BRUE,100,0.2644008336803705,0,0,0,393,0.0,0
UCT,100,0.2644008336803705,0,0,0,393,0.0,0
KL-OLOP,316,0.2644008336803705,0,0,0,393,0.0,0
BRUE,316,0.2644008336803705,0,0,0,393,0.0,0
UCT,316,0.2644008336803705,0,0,0,393,0.0,0
BRUE,100000,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,1000,0.2644008336803705,0,0,0,393,0.0,0
BRUE,1000,0.2644008336803705,0,0,0,393,0.0,0
UCT,1000,0.2644008336803705,0,0,0,393,0.0,0
KL-OLOP,3162,0.2644008336803705,0,0,0,393,0.0,0
BRUE,3162,0.2644008336803705,0,0,0,393,0.0,0
UCT,3162,0.2644008336803705,0,0,0,393,0.0,0
KL-OLOP,10000,0.2644008336803705,0,0,0,393,0.0,0
UCT,100000,0.15495036667241968,0,0,0,392,0.0,0
BRUE,10000,0.2644008336803705,0,0,0,393,0.0,0
UCT,10000,0.2644008336803705,0,0,0,393,0.0,0
KL-OLOP,31622,0.662134590460953,0,0,0,391,0.0,0
BRUE,31622,0.2644008336803705,0,0,0,393,0.0,0
UCT,31622,0.2644008336803705,0,0,0,393,0.0,0
BRUE,100000,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,100000,1.0722406675809422,0,0,0,363,0.0,0
KL-OLOP,10,0.3467371697047612,0,0,0,394,0.0,0
BRUE,10,0.3467371697047612,0,0,0,394,0.0,0
UCT,10,0.3467371697047612,0,0,0,394,0.3467371697047612,0
KL-OLOP,31,0.3467371697047612,0,0,0,394,0.0,0
BRUE,31,0.3467371697047612,0,0,0,394,0.0,0
UCT,31,0.3467371697047612,0,0,0,394,0.0,0
KL-OLOP,100,0.3467371697047612,0,0,0,394,0.0,0
BRUE,100,0.3467371697047612,0,0,0,394,0.0,0
UCT,100,0.3467371697047612,0,0,0,394,0.0,0
KL-OLOP,316,0.3467371697047612,0,0,0,394,0.0,0
BRUE,316,0.3467371697047612,0,0,0,394,0.0,0
UCT,316,0.3467371697047612,0,0,0,394,0.0,0
KL-OLOP,1000,0.3467371697047612,0,0,0,394,0.0,0
BRUE,1000,0.3467371697047612,0,0,0,394,0.0,0
UCT,1000,0.3467371697047612,0,0,0,394,0.0,0
KL-OLOP,3162,0.3467371697047612,0,0,0,394,0.0,0
BRUE,3162,0.3467371697047612,0,0,0,394,0.0,0
UCT,3162,0.3467371697047612,0,0,0,394,0.0,0
UCT,100000,0.2644008336803705,0,0,0,393,0.0,0
UCT,10000,0.3467371697047612,0,0,0,394,0.0,0
BRUE,10000,0.3467371697047612,0,0,0,394,0.0,0
KL-OLOP,100000,0.3533912808043813,0,0,0,354,0.0,0
KL-OLOP,10000,0.3467371697047612,0,0,0,394,0.0,0
KL-OLOP,100000,0.698895261373724,0,0,0,362,0.0,0
KL-OLOP,100000,0.038645748163717464,0,0,0,352,0.038645748163717464,0
BRUE,100000,0.2644008336803705,0,0,0,393,0.0,0
UCT,31622,0.3467371697047612,0,0,0,394,0.0,0
KL-OLOP,10,0.3277874802340144,0,0,0,395,0.866397985611171,0
BRUE,10,0.3277874802340144,0,0,0,395,0.0,0
UCT,10,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,31,0.3277874802340144,0,0,0,395,0.0,0
BRUE,31,0.3277874802340144,0,0,0,395,0.0,0
UCT,31,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,100,0.3277874802340144,0,0,0,395,0.0,0
BRUE,100,0.3277874802340144,0,0,0,395,0.0,0
UCT,100,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,316,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,31622,0.15495036667241968,0,0,0,392,0.0,0
UCT,316,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,100000,0.7698196536494448,0,0,0,364,0.0,0
KL-OLOP,1000,0.3277874802340144,0,0,0,395,0.0,0
BRUE,316,0.3277874802340144,0,0,0,395,0.0,0
BRUE,1000,0.3277874802340144,0,0,0,395,0.0,0
UCT,1000,0.3277874802340144,0,0,0,395,0.0,0
BRUE,31622,0.3467371697047612,0,0,0,394,0.0,0
KL-OLOP,3162,0.3277874802340144,0,0,0,395,0.0,0
UCT,3162,0.3277874802340144,0,0,0,395,0.0,0
BRUE,3162,0.3277874802340144,0,0,0,395,0.0,0
UCT,10000,0.3277874802340144,0,0,0,395,0.0,0
BRUE,10000,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,10000,0.3277874802340144,0,0,0,395,0.0,0
UCT,31622,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,31622,0.2644008336803705,0,0,0,393,0.0,0
UCT,100000,0.3467371697047612,0,0,0,394,0.0,0
BRUE,31622,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,10,0.39429291433193914,0,0,0,396,0.0,0
BRUE,10,0.39429291433193914,0,0,0,396,0.0,0
UCT,10,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,31,0.39429291433193914,0,0,0,396,0.0,0
BRUE,31,0.39429291433193914,0,0,0,396,0.0,0
UCT,31,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,100,0.39429291433193914,0,0,0,396,0.0,0
BRUE,100,0.39429291433193914,0,0,0,396,0.0,0
UCT,100,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,316,0.39429291433193914,0,0,0,396,0.0,0
BRUE,316,0.39429291433193914,0,0,0,396,0.0,0
UCT,316,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,1000,0.39429291433193914,0,0,0,396,0.0,0
BRUE,1000,0.39429291433193914,0,0,0,396,0.0,0
UCT,1000,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,3162,0.39429291433193914,0,0,0,396,0.0,0
BRUE,3162,0.39429291433193914,0,0,0,396,0.0,0
UCT,3162,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,100000,0.18909878538432423,0,0,0,358,0.0,0
BRUE,100000,0.3467371697047612,0,0,0,394,0.0,0
UCT,10000,0.39429291433193914,0,0,0,396,0.0,0
BRUE,10000,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,10000,0.39429291433193914,0,0,0,396,0.0,0
UCT,100000,0.3277874802340144,0,0,0,395,0.0,0
UCT,31622,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,100000,0.08508579871664601,0,0,0,357,0.08508579871664601,0
KL-OLOP,10,0.021817420856995007,0,0,0,397,0.0,0
BRUE,10,0.021817420856995007,0,0,0,397,0.0,0
UCT,10,0.021817420856995007,0,0,0,397,0.021817420856995007,0
KL-OLOP,31,0.021817420856995007,0,0,0,397,0.0,0
BRUE,31,0.021817420856995007,0,0,0,397,0.0,0
UCT,31,0.021817420856995007,0,0,0,397,0.0,0
KL-OLOP,100,0.021817420856995007,0,0,0,397,0.0,0
BRUE,100,0.021817420856995007,0,0,0,397,0.08255929389554506,0
UCT,100,0.021817420856995007,0,0,0,397,0.0,0
KL-OLOP,316,0.021817420856995007,0,0,0,397,0.0,0
BRUE,316,0.021817420856995007,0,0,0,397,0.0,0
UCT,316,0.021817420856995007,0,0,0,397,0.0,0
KL-OLOP,1000,0.021817420856995007,0,0,0,397,0.021817420856995007,0
BRUE,31622,0.39429291433193914,0,0,0,396,0.0,0
BRUE,1000,0.021817420856995007,0,0,0,397,0.0,0
UCT,1000,0.021817420856995007,0,0,0,397,0.0,0
KL-OLOP,3162,0.021817420856995007,0,0,0,397,0.0,0
UCT,3162,0.021817420856995007,0,0,0,397,0.0,0
BRUE,3162,0.021817420856995007,0,0,0,397,0.0,0
UCT,10000,0.021817420856995007,0,0,0,397,0.0,0
BRUE,10000,0.021817420856995007,0,0,0,397,0.0,0
BRUE,100000,0.3277874802340144,0,0,0,395,0.0,0
KL-OLOP,10000,0.021817420856995007,0,0,0,397,0.0,0
KL-OLOP,100000,0.5922990109124953,0,0,0,366,0.0,0
KL-OLOP,100000,0.6774820925582354,0,0,0,372,0.0,0
KL-OLOP,100000,0.258729704595448,0,0,0,361,0.0,0
KL-OLOP,100000,0.188544980900768,0,0,0,359,0.188544980900768,0
KL-OLOP,10,0.9336813980450005,0,0,0,398,0.9397152517744733,0
BRUE,10,0.9336813980450005,0,0,0,398,0.0,0
UCT,10,0.9336813980450005,0,0,0,398,1.1940475686127747,0
KL-OLOP,31,0.9336813980450005,0,0,0,398,0.0,0
BRUE,31,0.9336813980450005,0,0,0,398,0.0,0
KL-OLOP,31622,0.3467371697047612,0,0,0,394,0.0,0
UCT,31,0.9336813980450005,0,0,0,398,0.0,0
KL-OLOP,100,0.9336813980450005,0,0,0,398,0.0,0
BRUE,100,0.9336813980450005,0,0,0,398,0.0,0
UCT,100,0.9336813980450005,0,0,0,398,0.0,0
KL-OLOP,316,0.9336813980450005,0,0,0,398,0.0,0
BRUE,316,0.9336813980450005,0,0,0,398,0.0,0
UCT,316,0.9336813980450005,0,0,0,398,0.0,0
UCT,31622,0.021817420856995007,0,0,0,397,0.0,0
KL-OLOP,1000,0.9336813980450005,0,0,0,398,0.0,0
BRUE,1000,0.9336813980450005,0,0,0,398,0.0,0
UCT,1000,0.9336813980450005,0,0,0,398,0.0,0
UCT,100000,0.39429291433193914,0,0,0,396,0.0,0
KL-OLOP,3162,0.9336813980450005,0,0,0,398,0.0,0
BRUE,3162,0.9336813980450005,0,0,0,398,0.0,0
UCT,3162,0.9336813980450005,0,0,0,398,0.0,0
UCT,10000,0.9336813980450005,0,0,0,398,0.0,0
BRUE,10000,0.9336813980450005,0,0,0,398,0.0,0
KL-OLOP,10000,0.9336813980450005,0,0,0,398,0.0,0
BRUE,31622,0.021817420856995007,0,0,0,397,0.021817420856995007,0
UCT,100000,0.021817420856995007,0,0,0,397,0.0,0
KL-OLOP,10,0.8382569998502247,0,0,0,399,0.0,0
BRUE,10,0.8382569998502247,0,0,0,399,0.0,0
UCT,10,0.8382569998502247,0,0,0,399,0.0,0
KL-OLOP,31,0.8382569998502247,0,0,0,399,0.0,0
BRUE,31,0.8382569998502247,0,0,0,399,0.0,0
UCT,31622,0.9336813980450005,0,0,0,398,0.0,0
UCT,31,0.8382569998502247,0,0,0,399,0.0,0
KL-OLOP,100,0.8382569998502247,0,0,0,399,0.0,0
BRUE,100,0.8382569998502247,0,0,0,399,0.0,0
UCT,100,0.8382569998502247,0,0,0,399,0.0,0
KL-OLOP,316,0.8382569998502247,0,0,0,399,0.0,0
BRUE,316,0.8382569998502247,0,0,0,399,0.0,0
UCT,316,0.8382569998502247,0,0,0,399,0.0,0
KL-OLOP,1000,0.8382569998502247,0,0,0,399,0.0,0
BRUE,1000,0.8382569998502247,0,0,0,399,0.0,0
UCT,1000,0.8382569998502247,0,0,0,399,0.0,0
KL-OLOP,3162,0.8382569998502247,0,0,0,399,0.0,0
UCT,3162,0.8382569998502247,0,0,0,399,0.0,0
BRUE,3162,0.8382569998502247,0,0,0,399,0.0,0
BRUE,31622,0.9336813980450005,0,0,0,398,0.0,0
BRUE,100000,0.39429291433193914,0,0,0,396,0.0,0
UCT,10000,0.8382569998502247,0,0,0,399,0.0,0
BRUE,10000,0.8382569998502247,0,0,0,399,0.0,0
KL-OLOP,10000,0.8382569998502247,0,0,0,399,0.0,0
KL-OLOP,31622,0.3277874802340144,0,0,0,395,0.0,0
UCT,31622,0.8382569998502247,0,0,0,399,0.0,0
UCT,100000,0.9336813980450005,0,0,0,398,0.0,0
BRUE,100000,0.021817420856995007,0,0,0,397,0.021817420856995007,0
KL-OLOP,10,0.053058639297653976,0,0,0,400,0.09248239384120893,0
BRUE,10,0.053058639297653976,0,0,0,400,0.053058639297653976,0
KL-OLOP,31,0.053058639297653976,0,0,0,400,0.09248239384120893,0
UCT,10,0.053058639297653976,0,0,0,400,0.2599547621042908,0
BRUE,31,0.053058639297653976,0,0,0,400,0.053058639297653976,0
UCT,31,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,100,0.053058639297653976,0,0,0,400,0.09248239384120893,0
BRUE,100,0.053058639297653976,0,0,0,400,0.07218921519130483,0
UCT,100,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,316,0.053058639297653976,0,0,0,400,0.09248239384120893,0
BRUE,316,0.053058639297653976,0,0,0,400,0.0,0
UCT,316,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,1000,0.053058639297653976,0,0,0,400,0.09248239384120893,0
BRUE,1000,0.053058639297653976,0,0,0,400,0.0,0
BRUE,31622,0.8382569998502247,0,0,0,399,0.0,0
UCT,1000,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,3162,0.053058639297653976,0,0,0,400,0.0,0
BRUE,3162,0.053058639297653976,0,0,0,400,0.0,0
UCT,3162,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,31622,0.39429291433193914,0,0,0,396,0.0,0
BRUE,10000,0.053058639297653976,0,0,0,400,0.0,0
UCT,10000,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,10000,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,100000,0.009313481567762238,0,0,0,355,0.0,0
BRUE,100000,0.9336813980450005,0,0,0,398,0.0,0
UCT,31622,0.053058639297653976,0,0,0,400,0.0,0
UCT,100000,0.8382569998502247,0,0,0,399,0.0,0
KL-OLOP,10,0.014240134604099008,0,0,0,401,0.014240134604099008,0
BRUE,10,0.014240134604099008,0,0,0,401,0.0,0
UCT,10,0.014240134604099008,0,0,0,401,0.466870493347896,0
KL-OLOP,31,0.014240134604099008,0,0,0,401,0.014240134604099008,0
BRUE,31,0.014240134604099008,0,0,0,401,0.014240134604099008,0
UCT,31,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,100,0.014240134604099008,0,0,0,401,0.014240134604099008,0
BRUE,100,0.014240134604099008,0,0,0,401,0.0,0
UCT,100,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,316,0.014240134604099008,0,0,0,401,0.014240134604099008,0
BRUE,316,0.014240134604099008,0,0,0,401,0.0,0
BRUE,31622,0.053058639297653976,0,0,0,400,0.07218921519130483,0
UCT,316,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,1000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
BRUE,1000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
UCT,1000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,3162,0.014240134604099008,0,0,0,401,0.014240134604099008,0
BRUE,3162,0.014240134604099008,0,0,0,401,0.014240134604099008,0
UCT,3162,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,10000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
BRUE,10000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
BRUE,100000,0.8382569998502247,0,0,0,399,0.0,0
UCT,10000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
UCT,100000,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,31622,0.9336813980450005,0,0,0,398,0.0,0
UCT,31622,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,31622,0.021817420856995007,0,0,0,397,0.0,0
BRUE,31622,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,10,0.26665345922346817,0,0,0,402,0.0,0
BRUE,10,0.26665345922346817,0,0,0,402,0.0,0
UCT,10,0.26665345922346817,0,0,0,402,0.2713420075654436,0
KL-OLOP,31,0.26665345922346817,0,0,0,402,0.0,0
BRUE,31,0.26665345922346817,0,0,0,402,0.0,0
UCT,31,0.26665345922346817,0,0,0,402,0.29852037006932175,0
KL-OLOP,100,0.26665345922346817,0,0,0,402,0.0,0
BRUE,100,0.26665345922346817,0,0,0,402,0.29852037006932175,0
UCT,100,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,316,0.26665345922346817,0,0,0,402,0.0,0
BRUE,316,0.26665345922346817,0,0,0,402,0.2713420075654436,0
UCT,316,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,1000,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,31622,0.8382569998502247,0,0,0,399,0.0,0
BRUE,1000,0.26665345922346817,0,0,0,402,0.29852037006932175,0
UCT,1000,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,3162,0.26665345922346817,0,0,0,402,0.0,0
BRUE,3162,0.26665345922346817,0,0,0,402,0.0,0
UCT,3162,0.26665345922346817,0,0,0,402,0.0,0
BRUE,100000,0.053058639297653976,0,0,0,400,0.0,0
UCT,10000,0.26665345922346817,0,0,0,402,0.0,0
BRUE,10000,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,10000,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,100000,0.23065866617775121,0,0,0,360,0.0,0
UCT,100000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
UCT,31622,0.26665345922346817,0,0,0,402,0.0,0
BRUE,31622,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,10,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,10,0.005909360090794458,0,0,0,403,0.04463609160514803,0
UCT,10,0.005909360090794458,0,0,0,403,0.04463609160514803,0
KL-OLOP,31,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,31,0.005909360090794458,0,0,0,403,0.04463609160514803,0
UCT,31,0.005909360090794458,0,0,0,403,0.005909360090794458,0
KL-OLOP,100,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,100,0.005909360090794458,0,0,0,403,0.04463609160514803,0
UCT,100,0.005909360090794458,0,0,0,403,0.005909360090794458,0
KL-OLOP,316,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,316,0.005909360090794458,0,0,0,403,0.005909360090794458,0
UCT,316,0.005909360090794458,0,0,0,403,0.04463609160514803,0
KL-OLOP,1000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,100000,0.014240134604099008,0,0,0,401,0.0,0
UCT,1000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,1000,0.005909360090794458,0,0,0,403,0.0,0
KL-OLOP,3162,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,3162,0.005909360090794458,0,0,0,403,0.04463609160514803,0
UCT,3162,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,10000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
KL-OLOP,10000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
UCT,10000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
UCT,100000,0.26665345922346817,0,0,0,402,0.0,0
UCT,31622,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,31622,0.005909360090794458,0,0,0,403,0.0,0
BRUE,100000,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,31622,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,10,0.1170424657604987,0,0,0,404,0.1170424657604987,0
BRUE,10,0.1170424657604987,0,0,0,404,0.0,0
UCT,10,0.1170424657604987,0,0,0,404,0.1170424657604987,0
KL-OLOP,31,0.1170424657604987,0,0,0,404,0.1170424657604987,0
BRUE,31,0.1170424657604987,0,0,0,404,0.48064270260784037,0
UCT,31,0.1170424657604987,0,0,0,404,0.1170424657604987,0
KL-OLOP,100,0.1170424657604987,0,0,0,404,0.0,0
BRUE,100,0.1170424657604987,0,0,0,404,0.0,0
UCT,100,0.1170424657604987,0,0,0,404,0.0,0
KL-OLOP,316,0.1170424657604987,0,0,0,404,0.0,0
BRUE,316,0.1170424657604987,0,0,0,404,0.1170424657604987,0
UCT,316,0.1170424657604987,0,0,0,404,0.1170424657604987,0
KL-OLOP,1000,0.1170424657604987,0,0,0,404,0.0,0
UCT,1000,0.1170424657604987,0,0,0,404,0.0,0
BRUE,1000,0.1170424657604987,0,0,0,404,0.1170424657604987,0
KL-OLOP,31622,0.053058639297653976,0,0,0,400,0.0,0
KL-OLOP,3162,0.1170424657604987,0,0,0,404,0.0,0
BRUE,3162,0.1170424657604987,0,0,0,404,0.0,0
UCT,3162,0.1170424657604987,0,0,0,404,0.0,0
BRUE,10000,0.1170424657604987,0,0,0,404,0.0,0
UCT,10000,0.1170424657604987,0,0,0,404,0.0,0
KL-OLOP,10000,0.1170424657604987,0,0,0,404,0.0,0
UCT,100000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
UCT,31622,0.1170424657604987,0,0,0,404,0.1170424657604987,0
BRUE,31622,0.1170424657604987,0,0,0,404,0.0,0
BRUE,100000,0.005909360090794458,0,0,0,403,0.0,0
KL-OLOP,10,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,31622,0.26665345922346817,0,0,0,402,0.0,0
BRUE,10,0.0703908604677963,0,0,0,405,0.8415876935760966,0
UCT,10,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,31,0.0703908604677963,0,0,0,405,0.0,0
BRUE,31,0.0703908604677963,0,0,0,405,0.0,0
UCT,31,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,100,0.0703908604677963,0,0,0,405,0.0,0
BRUE,100,0.0703908604677963,0,0,0,405,0.0703908604677963,0
UCT,100,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,316,0.0703908604677963,0,0,0,405,0.0,0
BRUE,316,0.0703908604677963,0,0,0,405,0.0,0
UCT,316,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,1000,0.0703908604677963,0,0,0,405,0.0,0
BRUE,1000,0.0703908604677963,0,0,0,405,0.0,0
UCT,1000,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,3162,0.0703908604677963,0,0,0,405,0.0,0
BRUE,3162,0.0703908604677963,0,0,0,405,0.0,0
UCT,3162,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,10000,0.0703908604677963,0,0,0,405,0.0,0
BRUE,10000,0.0703908604677963,0,0,0,405,0.0,0
UCT,10000,0.0703908604677963,0,0,0,405,0.0,0
UCT,100000,0.1170424657604987,0,0,0,404,0.0,0
KL-OLOP,100000,0.709996162010232,0,0,0,370,0.0,0
UCT,31622,0.0703908604677963,0,0,0,405,0.0,0
BRUE,100000,0.1170424657604987,0,0,0,404,0.0,0
BRUE,31622,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,10,0.025742900984147665,0,0,0,406,0.6280285248511766,0
BRUE,10,0.025742900984147665,0,0,0,406,0.0,0
UCT,10,0.025742900984147665,0,0,0,406,0.20803614664768655,0
KL-OLOP,31,0.025742900984147665,0,0,0,406,0.6280285248511766,0
BRUE,31,0.025742900984147665,0,0,0,406,0.025742900984147665,0
UCT,31,0.025742900984147665,0,0,0,406,0.025742900984147665,0
KL-OLOP,100,0.025742900984147665,0,0,0,406,0.6280285248511766,0
BRUE,100,0.025742900984147665,0,0,0,406,0.03967947062445387,0
UCT,100,0.025742900984147665,0,0,0,406,0.0,0
KL-OLOP,316,0.025742900984147665,0,0,0,406,0.0,0
BRUE,316,0.025742900984147665,0,0,0,406,0.025742900984147665,0
UCT,316,0.025742900984147665,0,0,0,406,0.025742900984147665,0
KL-OLOP,1000,0.025742900984147665,0,0,0,406,0.0,0
BRUE,1000,0.025742900984147665,0,0,0,406,0.0,0
UCT,1000,0.025742900984147665,0,0,0,406,0.0,0
KL-OLOP,3162,0.025742900984147665,0,0,0,406,0.0,0
BRUE,3162,0.025742900984147665,0,0,0,406,0.025742900984147665,0
UCT,3162,0.025742900984147665,0,0,0,406,0.0,0
KL-OLOP,100000,0.2778061214852081,0,0,0,368,0.0,0
KL-OLOP,10000,0.025742900984147665,0,0,0,406,0.0,0
UCT,100000,0.0703908604677963,0,0,0,405,0.0,0
UCT,10000,0.025742900984147665,0,0,0,406,0.0,0
BRUE,10000,0.025742900984147665,0,0,0,406,0.0,0
KL-OLOP,100000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
UCT,31622,0.025742900984147665,0,0,0,406,0.0,0
KL-OLOP,31622,0.005909360090794458,0,0,0,403,0.04463609160514803,0
BRUE,31622,0.025742900984147665,0,0,0,406,0.0,0
BRUE,100000,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,10,0.051903028741512314,0,0,0,407,0.051903028741512314,0
BRUE,10,0.051903028741512314,0,0,0,407,0.0,0
UCT,10,0.051903028741512314,0,0,0,407,0.051903028741512314,0
KL-OLOP,31,0.051903028741512314,0,0,0,407,0.051903028741512314,0
BRUE,31,0.051903028741512314,0,0,0,407,0.08512754466935002,0
UCT,31,0.051903028741512314,0,0,0,407,0.0,0
KL-OLOP,100,0.051903028741512314,0,0,0,407,0.051903028741512314,0
BRUE,100,0.051903028741512314,0,0,0,407,0.08512754466935002,0
UCT,100,0.051903028741512314,0,0,0,407,0.051903028741512314,0
KL-OLOP,316,0.051903028741512314,0,0,0,407,0.051903028741512314,0
BRUE,316,0.051903028741512314,0,0,0,407,0.0,0
UCT,316,0.051903028741512314,0,0,0,407,0.051903028741512314,0
KL-OLOP,1000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
BRUE,1000,0.051903028741512314,0,0,0,407,0.0,0
UCT,1000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
KL-OLOP,31622,0.1170424657604987,0,0,0,404,0.0,0
KL-OLOP,3162,0.051903028741512314,0,0,0,407,0.051903028741512314,0
BRUE,3162,0.051903028741512314,0,0,0,407,0.0,0
UCT,3162,0.051903028741512314,0,0,0,407,0.051903028741512314,0
KL-OLOP,100000,0.5786007595736615,0,0,0,371,0.0,0
BRUE,10000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
UCT,10000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
KL-OLOP,100000,0.24911612392200988,0,0,0,375,0.0,0
KL-OLOP,10000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
KL-OLOP,31622,0.0703908604677963,0,0,0,405,0.0,0
UCT,100000,0.025742900984147665,0,0,0,406,0.025742900984147665,0
UCT,31622,0.051903028741512314,0,0,0,407,0.051903028741512314,0
BRUE,31622,0.051903028741512314,0,0,0,407,0.051903028741512314,0
KL-OLOP,10,0.03930780399846645,0,0,0,408,0.0,0
BRUE,10,0.03930780399846645,0,0,0,408,0.0,0
UCT,10,0.03930780399846645,0,0,0,408,0.42850771673933674,0
KL-OLOP,31,0.03930780399846645,0,0,0,408,0.0,0
BRUE,31,0.03930780399846645,0,0,0,408,0.0,0
KL-OLOP,100,0.03930780399846645,0,0,0,408,0.0,0
UCT,31,0.03930780399846645,0,0,0,408,0.0,0
UCT,100,0.03930780399846645,0,0,0,408,0.0,0
BRUE,100,0.03930780399846645,0,0,0,408,0.0,0
KL-OLOP,316,0.03930780399846645,0,0,0,408,0.0,0
BRUE,316,0.03930780399846645,0,0,0,408,0.0,0
UCT,316,0.03930780399846645,0,0,0,408,0.0,0
KL-OLOP,1000,0.03930780399846645,0,0,0,408,0.0,0
BRUE,1000,0.03930780399846645,0,0,0,408,0.0,0
UCT,1000,0.03930780399846645,0,0,0,408,0.0,0
BRUE,3162,0.03930780399846645,0,0,0,408,0.03930780399846645,0
KL-OLOP,3162,0.03930780399846645,0,0,0,408,0.0,0
UCT,3162,0.03930780399846645,0,0,0,408,0.0,0
BRUE,100000,0.025742900984147665,0,0,0,406,0.0,0
UCT,10000,0.03930780399846645,0,0,0,408,0.0,0
BRUE,10000,0.03930780399846645,0,0,0,408,0.03930780399846645,0
KL-OLOP,100000,0.38749073144908497,0,0,0,369,0.0,0
KL-OLOP,10000,0.03930780399846645,0,0,0,408,0.0,0
UCT,100000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
UCT,31622,0.03930780399846645,0,0,0,408,0.0,0
BRUE,31622,0.03930780399846645,0,0,0,408,0.0,0
KL-OLOP,10,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
BRUE,10,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
UCT,10,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
KL-OLOP,31,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
BRUE,31,0.0007307529033708793,0,0,0,409,0.0007307529033708793,0
UCT,31,0.0007307529033708793,0,0,0,409,0.0,0
KL-OLOP,100,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
BRUE,100,0.0007307529033708793,0,0,0,409,0.16410737227831262,0
UCT,100,0.0007307529033708793,0,0,0,409,0.16410737227831262,0
KL-OLOP,316,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
BRUE,316,0.0007307529033708793,0,0,0,409,0.16410737227831262,0
BRUE,100000,0.051903028741512314,0,0,0,407,0.0,0
UCT,316,0.0007307529033708793,0,0,0,409,0.0,0
KL-OLOP,1000,0.0007307529033708793,0,0,0,409,0.0,0
BRUE,1000,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
UCT,1000,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
KL-OLOP,3162,0.0007307529033708793,0,0,0,409,0.0,0
UCT,3162,0.0007307529033708793,0,0,0,409,0.0,0
BRUE,3162,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
BRUE,10000,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
KL-OLOP,10000,0.0007307529033708793,0,0,0,409,0.0,0
KL-OLOP,100000,0.6619634362261029,0,0,0,377,0.0,0
UCT,10000,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
UCT,100000,0.03930780399846645,0,0,0,408,0.0,0
UCT,31622,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
KL-OLOP,100000,0.589631828193925,0,0,0,374,0.0,0
KL-OLOP,100000,0.32185754096418684,0,0,0,373,0.0,0
BRUE,31622,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
KL-OLOP,10,0.24376333466704558,0,0,0,410,0.0,0
BRUE,10,0.24376333466704558,0,0,0,410,0.0,0
UCT,10,0.24376333466704558,0,0,0,410,0.24376333466704558,0
KL-OLOP,31,0.24376333466704558,0,0,0,410,0.24376333466704558,0
BRUE,31,0.24376333466704558,0,0,0,410,0.24376333466704558,0
UCT,31,0.24376333466704558,0,0,0,410,0.24376333466704558,0
KL-OLOP,100,0.24376333466704558,0,0,0,410,0.0,0
BRUE,100,0.24376333466704558,0,0,0,410,0.24376333466704558,0
UCT,100,0.24376333466704558,0,0,0,410,0.24376333466704558,0
KL-OLOP,316,0.24376333466704558,0,0,0,410,0.0,0
BRUE,316,0.24376333466704558,0,0,0,410,0.0,0
UCT,316,0.24376333466704558,0,0,0,410,0.0,0
KL-OLOP,1000,0.24376333466704558,0,0,0,410,0.0,0
BRUE,1000,0.24376333466704558,0,0,0,410,0.0,0
UCT,1000,0.24376333466704558,0,0,0,410,0.0,0
KL-OLOP,3162,0.24376333466704558,0,0,0,410,0.0,0
BRUE,3162,0.24376333466704558,0,0,0,410,0.0,0
UCT,3162,0.24376333466704558,0,0,0,410,0.0,0
KL-OLOP,100000,0.7322201333238822,0,0,0,390,0.0,0
BRUE,100000,0.03930780399846645,0,0,0,408,0.0,0
BRUE,10000,0.24376333466704558,0,0,0,410,0.0,0
UCT,10000,0.24376333466704558,0,0,0,410,0.0,0
KL-OLOP,10000,0.24376333466704558,0,0,0,410,0.0,0
KL-OLOP,31622,0.025742900984147665,0,0,0,406,0.0,0
KL-OLOP,31622,0.051903028741512314,0,0,0,407,0.051903028741512314,0
UCT,100000,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
UCT,31622,0.24376333466704558,0,0,0,410,0.0,0
KL-OLOP,10,0.22122276919618544,0,0,0,411,0.0,0
BRUE,10,0.22122276919618544,0,0,0,411,0.6468247252951334,0
UCT,10,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,31,0.22122276919618544,0,0,0,411,0.0,0
BRUE,31,0.22122276919618544,0,0,0,411,0.22122276919618544,0
UCT,31,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,100,0.22122276919618544,0,0,0,411,0.0,0
BRUE,100,0.22122276919618544,0,0,0,411,0.22122276919618544,0
UCT,100,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,316,0.22122276919618544,0,0,0,411,0.0,0
BRUE,316,0.22122276919618544,0,0,0,411,0.0,0
UCT,316,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,1000,0.22122276919618544,0,0,0,411,0.0,0
BRUE,1000,0.22122276919618544,0,0,0,411,0.0,0
UCT,1000,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,3162,0.22122276919618544,0,0,0,411,0.0,0
BRUE,31622,0.24376333466704558,0,0,0,410,0.0,0
BRUE,3162,0.22122276919618544,0,0,0,411,0.0,0
UCT,3162,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,10000,0.22122276919618544,0,0,0,411,0.0,0
BRUE,10000,0.22122276919618544,0,0,0,411,0.0,0
UCT,10000,0.22122276919618544,0,0,0,411,0.0,0
UCT,100000,0.24376333466704558,0,0,0,410,0.0,0
BRUE,100000,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
UCT,31622,0.22122276919618544,0,0,0,411,0.0,0
BRUE,31622,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,100000,0.13021485699788915,0,0,0,367,0.0,0
KL-OLOP,10,0.760294887445202,0,0,0,412,0.760294887445202,0
BRUE,10,0.760294887445202,0,0,0,412,0.0,0
UCT,10,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,31,0.760294887445202,0,0,0,412,0.0,0
BRUE,31,0.760294887445202,0,0,0,412,0.0,0
UCT,31,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,100,0.760294887445202,0,0,0,412,0.0,0
BRUE,100,0.760294887445202,0,0,0,412,0.0,0
UCT,100,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,316,0.760294887445202,0,0,0,412,0.0,0
BRUE,316,0.760294887445202,0,0,0,412,0.0,0
UCT,316,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,1000,0.760294887445202,0,0,0,412,0.0,0
BRUE,1000,0.760294887445202,0,0,0,412,0.0,0
UCT,1000,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,3162,0.760294887445202,0,0,0,412,0.0,0
BRUE,3162,0.760294887445202,0,0,0,412,0.0,0
UCT,3162,0.760294887445202,0,0,0,412,0.0,0
BRUE,100000,0.24376333466704558,0,0,0,410,0.0,0
KL-OLOP,31622,0.03930780399846645,0,0,0,408,0.0,0
UCT,10000,0.760294887445202,0,0,0,412,0.0,0
BRUE,10000,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,10000,0.760294887445202,0,0,0,412,0.0,0
UCT,100000,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,31622,0.0007307529033708793,0,0,0,409,0.0,0
UCT,31622,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,10,0.33557774171271637,0,0,0,413,0.33557774171271637,0
BRUE,10,0.33557774171271637,0,0,0,413,0.0,0
UCT,10,0.33557774171271637,0,0,0,413,0.0,0
KL-OLOP,31,0.33557774171271637,0,0,0,413,0.0,0
BRUE,31,0.33557774171271637,0,0,0,413,0.0,0
UCT,31,0.33557774171271637,0,0,0,413,0.0,0
KL-OLOP,100,0.33557774171271637,0,0,0,413,0.0,0
BRUE,100,0.33557774171271637,0,0,0,413,0.0,0
UCT,100,0.33557774171271637,0,0,0,413,0.0,0
KL-OLOP,316,0.33557774171271637,0,0,0,413,0.0,0
BRUE,316,0.33557774171271637,0,0,0,413,0.0,0
UCT,316,0.33557774171271637,0,0,0,413,0.0,0
KL-OLOP,1000,0.33557774171271637,0,0,0,413,0.0,0
BRUE,1000,0.33557774171271637,0,0,0,413,0.0,0
UCT,1000,0.33557774171271637,0,0,0,413,0.0,0
KL-OLOP,3162,0.33557774171271637,0,0,0,413,0.0,0
BRUE,3162,0.33557774171271637,0,0,0,413,0.0,0
BRUE,31622,0.760294887445202,0,0,0,412,0.0,0
UCT,3162,0.33557774171271637,0,0,0,413,0.0,0
BRUE,10000,0.33557774171271637,0,0,0,413,0.0,0
UCT,10000,0.33557774171271637,0,0,0,413,0.0,0
KL-OLOP,10000,0.33557774171271637,0,0,0,413,0.0,0
BRUE,100000,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,100000,0.3828012842587789,0,0,0,378,0.0,0
KL-OLOP,100000,0.082469459457434,0,0,0,379,0.0,0
UCT,31622,0.33557774171271637,0,0,0,413,0.0,0
UCT,100000,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,10,0.046231355734678736,0,0,0,414,0.046231355734678736,0
BRUE,10,0.046231355734678736,0,0,0,414,0.046231355734678736,0
UCT,10,0.046231355734678736,0,0,0,414,0.0,0
KL-OLOP,31,0.046231355734678736,0,0,0,414,0.046231355734678736,0
BRUE,31,0.046231355734678736,0,0,0,414,0.046231355734678736,0
UCT,31,0.046231355734678736,0,0,0,414,0.0,0
KL-OLOP,100,0.046231355734678736,0,0,0,414,0.046231355734678736,0
BRUE,100,0.046231355734678736,0,0,0,414,0.046231355734678736,0
UCT,100,0.046231355734678736,0,0,0,414,0.046231355734678736,0
KL-OLOP,316,0.046231355734678736,0,0,0,414,0.046231355734678736,0
BRUE,316,0.046231355734678736,0,0,0,414,0.046231355734678736,0
UCT,316,0.046231355734678736,0,0,0,414,0.046231355734678736,0
KL-OLOP,1000,0.046231355734678736,0,0,0,414,0.046231355734678736,0
BRUE,1000,0.046231355734678736,0,0,0,414,0.046231355734678736,0
UCT,1000,0.046231355734678736,0,0,0,414,0.046231355734678736,0
KL-OLOP,31622,0.22122276919618544,0,0,0,411,0.0,0
KL-OLOP,3162,0.046231355734678736,0,0,0,414,0.046231355734678736,0
BRUE,31622,0.33557774171271637,0,0,0,413,0.0,0
BRUE,3162,0.046231355734678736,0,0,0,414,0.0,0
UCT,3162,0.046231355734678736,0,0,0,414,0.046231355734678736,0
KL-OLOP,31622,0.760294887445202,0,0,0,412,0.0,0
UCT,10000,0.046231355734678736,0,0,0,414,0.046231355734678736,0
BRUE,10000,0.046231355734678736,0,0,0,414,0.046231355734678736,0
KL-OLOP,10000,0.046231355734678736,0,0,0,414,0.0,0
BRUE,100000,0.760294887445202,0,0,0,412,0.0,0
UCT,100000,0.33557774171271637,0,0,0,413,0.0,0
UCT,31622,0.046231355734678736,0,0,0,414,0.046231355734678736,0
KL-OLOP,10,0.4722146503095779,0,0,0,415,0.4722146503095779,0
BRUE,10,0.4722146503095779,0,0,0,415,0.0,0
UCT,10,0.4722146503095779,0,0,0,415,0.4722146503095779,0
KL-OLOP,31,0.4722146503095779,0,0,0,415,0.0,0
BRUE,31,0.4722146503095779,0,0,0,415,0.0,0
UCT,31,0.4722146503095779,0,0,0,415,0.4722146503095779,0
KL-OLOP,100,0.4722146503095779,0,0,0,415,0.0,0
BRUE,100,0.4722146503095779,0,0,0,415,0.0,0
UCT,100,0.4722146503095779,0,0,0,415,0.0,0
KL-OLOP,316,0.4722146503095779,0,0,0,415,0.0,0
KL-OLOP,31622,0.24376333466704558,0,0,0,410,0.0,0
BRUE,316,0.4722146503095779,0,0,0,415,0.0,0
UCT,316,0.4722146503095779,0,0,0,415,0.0,0
KL-OLOP,1000,0.4722146503095779,0,0,0,415,0.0,0
BRUE,31622,0.046231355734678736,0,0,0,414,0.0,0
BRUE,1000,0.4722146503095779,0,0,0,415,0.0,0
UCT,1000,0.4722146503095779,0,0,0,415,0.0,0
KL-OLOP,3162,0.4722146503095779,0,0,0,415,0.0,0
BRUE,3162,0.4722146503095779,0,0,0,415,0.0,0
UCT,3162,0.4722146503095779,0,0,0,415,0.0,0
KL-OLOP,100000,0.10291636169665885,0,0,0,383,0.0,0
BRUE,10000,0.4722146503095779,0,0,0,415,0.0,0
UCT,10000,0.4722146503095779,0,0,0,415,0.0,0
KL-OLOP,10000,0.4722146503095779,0,0,0,415,0.0,0
UCT,31622,0.4722146503095779,0,0,0,415,0.0,0
KL-OLOP,100000,0.05625847510148718,0,0,0,376,0.0,0
UCT,100000,0.046231355734678736,0,0,0,414,0.046231355734678736,0
KL-OLOP,10,0.02963308100612183,0,0,0,416,0.02963308100612183,0
BRUE,10,0.02963308100612183,0,0,0,416,0.0,0
UCT,10,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,31,0.02963308100612183,0,0,0,416,0.0,0
BRUE,31622,0.4722146503095779,0,0,0,415,0.0,0
BRUE,31,0.02963308100612183,0,0,0,416,0.02963308100612183,0
UCT,31,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,100,0.02963308100612183,0,0,0,416,0.0,0
BRUE,100000,0.33557774171271637,0,0,0,413,0.0,0
BRUE,100,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,316,0.02963308100612183,0,0,0,416,0.0,0
UCT,100,0.02963308100612183,0,0,0,416,0.0,0
BRUE,316,0.02963308100612183,0,0,0,416,0.0,0
UCT,316,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,1000,0.02963308100612183,0,0,0,416,0.0,0
UCT,1000,0.02963308100612183,0,0,0,416,0.02963308100612183,0
BRUE,1000,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,3162,0.02963308100612183,0,0,0,416,0.02963308100612183,0
BRUE,3162,0.02963308100612183,0,0,0,416,0.0,0
UCT,3162,0.02963308100612183,0,0,0,416,0.02963308100612183,0
UCT,10000,0.02963308100612183,0,0,0,416,0.02963308100612183,0
BRUE,10000,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,10000,0.02963308100612183,0,0,0,416,0.02963308100612183,0
BRUE,100000,0.046231355734678736,0,0,0,414,0.0,0
UCT,100000,0.4722146503095779,0,0,0,415,0.0,0
UCT,31622,0.02963308100612183,0,0,0,416,0.02963308100612183,0
BRUE,31622,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,10,0.08015387028420018,0,0,0,417,0.08015387028420018,0
BRUE,10,0.08015387028420018,0,0,0,417,0.0,0
UCT,10,0.08015387028420018,0,0,0,417,0.30231715732475317,0
KL-OLOP,31,0.08015387028420018,0,0,0,417,0.08015387028420018,0
BRUE,31,0.08015387028420018,0,0,0,417,0.0,0
KL-OLOP,31622,0.33557774171271637,0,0,0,413,0.0,0
UCT,31,0.08015387028420018,0,0,0,417,0.08015387028420018,0
KL-OLOP,100,0.08015387028420018,0,0,0,417,0.08015387028420018,0
BRUE,100,0.08015387028420018,0,0,0,417,0.08015387028420018,0
KL-OLOP,316,0.08015387028420018,0,0,0,417,0.08015387028420018,0
UCT,100,0.08015387028420018,0,0,0,417,0.08015387028420018,0
BRUE,316,0.08015387028420018,0,0,0,417,0.08015387028420018,0
UCT,316,0.08015387028420018,0,0,0,417,0.08015387028420018,0
KL-OLOP,1000,0.08015387028420018,0,0,0,417,0.08015387028420018,0
BRUE,1000,0.08015387028420018,0,0,0,417,0.08015387028420018,0
UCT,1000,0.08015387028420018,0,0,0,417,0.08015387028420018,0
KL-OLOP,3162,0.08015387028420018,0,0,0,417,0.08015387028420018,0
UCT,3162,0.08015387028420018,0,0,0,417,0.08015387028420018,0
BRUE,3162,0.08015387028420018,0,0,0,417,0.0,0
BRUE,10000,0.08015387028420018,0,0,0,417,0.0,0
KL-OLOP,10000,0.08015387028420018,0,0,0,417,0.08015387028420018,0
UCT,10000,0.08015387028420018,0,0,0,417,0.08015387028420018,0
KL-OLOP,31622,0.046231355734678736,0,0,0,414,0.0,0
BRUE,100000,0.4722146503095779,0,0,0,415,0.0,0
UCT,100000,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,100000,0.2451504833182554,0,0,0,380,0.0,0
BRUE,31622,0.08015387028420018,0,0,0,417,0.08015387028420018,0
KL-OLOP,10,0.2810069494458509,0,0,0,418,0.2810069494458509,0
BRUE,10,0.2810069494458509,0,0,0,418,0.3820041372097185,0
UCT,10,0.2810069494458509,0,0,0,418,0.0,0
UCT,31622,0.08015387028420018,0,0,0,417,0.08015387028420018,0
KL-OLOP,31,0.2810069494458509,0,0,0,418,0.2810069494458509,0
BRUE,31,0.2810069494458509,0,0,0,418,0.2810069494458509,0
UCT,31,0.2810069494458509,0,0,0,418,0.2810069494458509,0
KL-OLOP,100,0.2810069494458509,0,0,0,418,0.2810069494458509,0
BRUE,100,0.2810069494458509,0,0,0,418,0.2810069494458509,0
UCT,100,0.2810069494458509,0,0,0,418,0.0,0
KL-OLOP,316,0.2810069494458509,0,0,0,418,0.0,0
BRUE,316,0.2810069494458509,0,0,0,418,0.0,0
UCT,316,0.2810069494458509,0,0,0,418,0.0,0
KL-OLOP,1000,0.2810069494458509,0,0,0,418,0.0,0
UCT,1000,0.2810069494458509,0,0,0,418,0.2810069494458509,0
BRUE,1000,0.2810069494458509,0,0,0,418,0.0,0
KL-OLOP,3162,0.2810069494458509,0,0,0,418,0.0,0
BRUE,3162,0.2810069494458509,0,0,0,418,0.2810069494458509,0
UCT,3162,0.2810069494458509,0,0,0,418,0.0,0
KL-OLOP,100000,0.5674056216267971,0,0,0,382,0.0,0
UCT,10000,0.2810069494458509,0,0,0,418,0.0,0
BRUE,10000,0.2810069494458509,0,0,0,418,0.0,0
BRUE,100000,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,10000,0.2810069494458509,0,0,0,418,0.0,0
UCT,100000,0.08015387028420018,0,0,0,417,0.08015387028420018,0
UCT,31622,0.2810069494458509,0,0,0,418,0.0,0
KL-OLOP,31622,0.4722146503095779,0,0,0,415,0.0,0
BRUE,31622,0.2810069494458509,0,0,0,418,0.0,0
KL-OLOP,10,0.23909003213322144,0,0,0,419,0.0,0
BRUE,10,0.23909003213322144,0,0,0,419,0.41702766158099647,0
UCT,10,0.23909003213322144,0,0,0,419,0.23909003213322144,0
KL-OLOP,31,0.23909003213322144,0,0,0,419,0.23909003213322144,0
BRUE,31,0.23909003213322144,0,0,0,419,0.0,0
UCT,31,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,100,0.23909003213322144,0,0,0,419,0.23909003213322144,0
BRUE,100,0.23909003213322144,0,0,0,419,0.0,0
UCT,100,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,316,0.23909003213322144,0,0,0,419,0.0,0
BRUE,316,0.23909003213322144,0,0,0,419,0.0,0
UCT,316,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,1000,0.23909003213322144,0,0,0,419,0.0,0
BRUE,1000,0.23909003213322144,0,0,0,419,0.0,0
UCT,1000,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,3162,0.23909003213322144,0,0,0,419,0.0,0
BRUE,3162,0.23909003213322144,0,0,0,419,0.0,0
UCT,3162,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,100000,0.14666853627393062,0,0,0,381,0.0,0
KL-OLOP,100000,0.18986232075736886,0,0,0,385,0.0,0
UCT,10000,0.23909003213322144,0,0,0,419,0.0,0
BRUE,10000,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,10000,0.23909003213322144,0,0,0,419,0.0,0
BRUE,100000,0.08015387028420018,0,0,0,417,0.0,0
UCT,31622,0.23909003213322144,0,0,0,419,0.0,0
UCT,100000,0.2810069494458509,0,0,0,418,0.0,0
BRUE,31622,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,10,0.0476538194412095,0,0,0,420,0.0476538194412095,0
BRUE,10,0.0476538194412095,0,0,0,420,0.4485155834752923,0
UCT,10,0.0476538194412095,0,0,0,420,0.0476538194412095,0
KL-OLOP,31,0.0476538194412095,0,0,0,420,0.0476538194412095,0
BRUE,31,0.0476538194412095,0,0,0,420,0.0,0
UCT,31,0.0476538194412095,0,0,0,420,0.0476538194412095,0
KL-OLOP,100,0.0476538194412095,0,0,0,420,0.0476538194412095,0
BRUE,100,0.0476538194412095,0,0,0,420,0.0476538194412095,0
UCT,100,0.0476538194412095,0,0,0,420,0.0476538194412095,0
KL-OLOP,316,0.0476538194412095,0,0,0,420,0.0476538194412095,0
BRUE,316,0.0476538194412095,0,0,0,420,0.0476538194412095,0
UCT,316,0.0476538194412095,0,0,0,420,0.0476538194412095,0
KL-OLOP,1000,0.0476538194412095,0,0,0,420,0.0476538194412095,0
BRUE,1000,0.0476538194412095,0,0,0,420,0.0476538194412095,0
UCT,1000,0.0476538194412095,0,0,0,420,0.0476538194412095,0
KL-OLOP,3162,0.0476538194412095,0,0,0,420,0.0476538194412095,0
BRUE,3162,0.0476538194412095,0,0,0,420,0.0,0
KL-OLOP,31622,0.02963308100612183,0,0,0,416,0.02963308100612183,0
UCT,3162,0.0476538194412095,0,0,0,420,0.0476538194412095,0
UCT,10000,0.0476538194412095,0,0,0,420,0.0,0
BRUE,100000,0.2810069494458509,0,0,0,418,0.0,0
BRUE,10000,0.0476538194412095,0,0,0,420,0.0,0
KL-OLOP,10000,0.0476538194412095,0,0,0,420,0.0476538194412095,0
KL-OLOP,31622,0.08015387028420018,0,0,0,417,0.08015387028420018,0
UCT,100000,0.23909003213322144,0,0,0,419,0.0,0
UCT,31622,0.0476538194412095,0,0,0,420,0.0476538194412095,0
KL-OLOP,10,0.26862326235251954,0,0,0,421,0.0,0
BRUE,10,0.26862326235251954,0,0,0,421,0.26862326235251954,0
UCT,10,0.26862326235251954,0,0,0,421,0.0,0
KL-OLOP,31,0.26862326235251954,0,0,0,421,0.0,0
BRUE,31,0.26862326235251954,0,0,0,421,0.26862326235251954,0
UCT,31,0.26862326235251954,0,0,0,421,0.0,0
KL-OLOP,100,0.26862326235251954,0,0,0,421,0.0,0
BRUE,100,0.26862326235251954,0,0,0,421,0.0,0
UCT,100,0.26862326235251954,0,0,0,421,0.26862326235251954,0
KL-OLOP,316,0.26862326235251954,0,0,0,421,0.0,0
BRUE,316,0.26862326235251954,0,0,0,421,0.0,0
UCT,316,0.26862326235251954,0,0,0,421,0.0,0
KL-OLOP,1000,0.26862326235251954,0,0,0,421,0.0,0
BRUE,1000,0.26862326235251954,0,0,0,421,0.0,0
UCT,1000,0.26862326235251954,0,0,0,421,0.0,0
KL-OLOP,3162,0.26862326235251954,0,0,0,421,0.0,0
BRUE,31622,0.0476538194412095,0,0,0,420,0.0476538194412095,0
BRUE,3162,0.26862326235251954,0,0,0,421,0.0,0
UCT,3162,0.26862326235251954,0,0,0,421,0.0,0
BRUE,100000,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,10000,0.26862326235251954,0,0,0,421,0.0,0
UCT,10000,0.26862326235251954,0,0,0,421,0.0,0
BRUE,10000,0.26862326235251954,0,0,0,421,0.0,0
UCT,100000,0.0476538194412095,0,0,0,420,0.0476538194412095,0
UCT,31622,0.26862326235251954,0,0,0,421,0.0,0
BRUE,31622,0.26862326235251954,0,0,0,421,0.0,0
KL-OLOP,100000,0.662134590460953,0,0,0,391,0.0,0
KL-OLOP,10,0.7200589187788866,0,0,0,422,0.0,0
BRUE,10,0.7200589187788866,0,0,0,422,0.7200589187788866,0
UCT,10,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,31,0.7200589187788866,0,0,0,422,0.0,0
BRUE,31,0.7200589187788866,0,0,0,422,1.0849429363291017,0
UCT,31,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,100,0.7200589187788866,0,0,0,422,0.0,0
BRUE,100,0.7200589187788866,0,0,0,422,0.0,0
UCT,100,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,316,0.7200589187788866,0,0,0,422,0.0,0
BRUE,316,0.7200589187788866,0,0,0,422,0.0,0
UCT,316,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,1000,0.7200589187788866,0,0,0,422,0.0,0
BRUE,100000,0.0476538194412095,0,0,0,420,0.0,0
BRUE,1000,0.7200589187788866,0,0,0,422,0.0,0
UCT,1000,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,3162,0.7200589187788866,0,0,0,422,0.0,0
UCT,3162,0.7200589187788866,0,0,0,422,0.0,0
BRUE,3162,0.7200589187788866,0,0,0,422,0.0,0
UCT,10000,0.7200589187788866,0,0,0,422,0.0,0
BRUE,10000,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,10000,0.7200589187788866,0,0,0,422,0.0,0
UCT,100000,0.26862326235251954,0,0,0,421,0.0,0
KL-OLOP,31622,0.2810069494458509,0,0,0,418,0.0,0
KL-OLOP,100000,0.2644008336803705,0,0,0,393,0.0,0
UCT,31622,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,10,0.5259145314145381,0,0,0,423,0.0,0
BRUE,10,0.5259145314145381,0,0,0,423,0.0,0
UCT,10,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,31,0.5259145314145381,0,0,0,423,0.0,0
BRUE,31,0.5259145314145381,0,0,0,423,0.0,0
UCT,31,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,100,0.5259145314145381,0,0,0,423,0.0,0
BRUE,100,0.5259145314145381,0,0,0,423,0.528962611251576,0
UCT,100,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,316,0.5259145314145381,0,0,0,423,0.0,0
BRUE,316,0.5259145314145381,0,0,0,423,0.0,0
UCT,316,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,31622,0.23909003213322144,0,0,0,419,0.0,0
KL-OLOP,1000,0.5259145314145381,0,0,0,423,0.0,0
BRUE,1000,0.5259145314145381,0,0,0,423,0.0,0
UCT,1000,0.5259145314145381,0,0,0,423,0.0,0
BRUE,31622,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,3162,0.5259145314145381,0,0,0,423,0.0,0
BRUE,3162,0.5259145314145381,0,0,0,423,0.0,0
UCT,3162,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,100000,0.418180149931648,0,0,0,389,0.0,0
BRUE,10000,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,10000,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,31622,0.7200589187788866,0,0,0,422,0.0,0
UCT,10000,0.5259145314145381,0,0,0,423,0.0,0
BRUE,100000,0.26862326235251954,0,0,0,421,0.0,0
KL-OLOP,31622,0.0476538194412095,0,0,0,420,0.0476538194412095,0
UCT,31622,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,10,0.29733552837287247,0,0,0,424,0.0,0
BRUE,10,0.29733552837287247,0,0,0,424,0.0,0
UCT,100000,0.7200589187788866,0,0,0,422,0.0,0
UCT,10,0.29733552837287247,0,0,0,424,0.0,0
KL-OLOP,31,0.29733552837287247,0,0,0,424,0.0,0
BRUE,31,0.29733552837287247,0,0,0,424,0.29733552837287247,0
UCT,31,0.29733552837287247,0,0,0,424,0.0,0
KL-OLOP,100,0.29733552837287247,0,0,0,424,0.0,0
BRUE,100,0.29733552837287247,0,0,0,424,0.0,0
UCT,100,0.29733552837287247,0,0,0,424,0.0,0
KL-OLOP,316,0.29733552837287247,0,0,0,424,0.0,0
BRUE,316,0.29733552837287247,0,0,0,424,0.0,0
UCT,316,0.29733552837287247,0,0,0,424,0.0,0
KL-OLOP,1000,0.29733552837287247,0,0,0,424,0.0,0
BRUE,1000,0.29733552837287247,0,0,0,424,0.0,0
UCT,1000,0.29733552837287247,0,0,0,424,0.0,0
BRUE,31622,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,3162,0.29733552837287247,0,0,0,424,0.0,0
BRUE,3162,0.29733552837287247,0,0,0,424,0.0,0
UCT,3162,0.29733552837287247,0,0,0,424,0.0,0
UCT,10000,0.29733552837287247,0,0,0,424,0.0,0
BRUE,10000,0.29733552837287247,0,0,0,424,0.0,0
KL-OLOP,10000,0.29733552837287247,0,0,0,424,0.0,0
UCT,31622,0.29733552837287247,0,0,0,424,0.0,0
BRUE,100000,0.7200589187788866,0,0,0,422,0.0,0
KL-OLOP,31622,0.26862326235251954,0,0,0,421,0.0,0
BRUE,31622,0.29733552837287247,0,0,0,424,0.0,0
KL-OLOP,10,0.10980243998434247,0,0,0,425,0.1166129762850705,0
BRUE,10,0.10980243998434247,0,0,0,425,0.1166129762850705,0
UCT,10,0.10980243998434247,0,0,0,425,0.10980243998434247,0
KL-OLOP,31,0.10980243998434247,0,0,0,425,0.1166129762850705,0
BRUE,31,0.10980243998434247,0,0,0,425,0.0,0
UCT,31,0.10980243998434247,0,0,0,425,0.10980243998434247,0
UCT,100000,0.5259145314145381,0,0,0,423,0.0,0
KL-OLOP,100,0.10980243998434247,0,0,0,425,0.0,0
BRUE,100,0.10980243998434247,0,0,0,425,0.1166129762850705,0
UCT,100,0.10980243998434247,0,0,0,425,0.1166129762850705,0
BRUE,316,0.10980243998434247,0,0,0,425,0.0,0
KL-OLOP,316,0.10980243998434247,0,0,0,425,0.0,0
UCT,316,0.10980243998434247,0,0,0,425,0.0,0
KL-OLOP,1000,0.10980243998434247,0,0,0,425,0.0,0
BRUE,1000,0.10980243998434247,0,0,0,425,0.0,0
UCT,1000,0.10980243998434247,0,0,0,425,0.0,0
KL-OLOP,3162,0.10980243998434247,0,0,0,425,0.0,0
BRUE,3162,0.10980243998434247,0,0,0,425,0.0,0
UCT,3162,0.10980243998434247,0,0,0,425,0.0,0
BRUE,10000,0.10980243998434247,0,0,0,425,0.0,0
UCT,10000,0.10980243998434247,0,0,0,425,0.0,0
KL-OLOP,10000,0.10980243998434247,0,0,0,425,0.0,0
UCT,31622,0.10980243998434247,0,0,0,425,0.0,0
BRUE,100000,0.5259145314145381,0,0,0,423,0.0,0
UCT,100000,0.29733552837287247,0,0,0,424,0.0,0
BRUE,31622,0.10980243998434247,0,0,0,425,0.0,0
KL-OLOP,10,0.09742965625443523,0,0,0,426,0.28268184101302807,0
BRUE,10,0.09742965625443523,0,0,0,426,0.09742965625443523,0
UCT,10,0.09742965625443523,0,0,0,426,0.0,0
KL-OLOP,31,0.09742965625443523,0,0,0,426,0.28268184101302807,0
BRUE,31,0.09742965625443523,0,0,0,426,0.09742965625443523,0
UCT,31,0.09742965625443523,0,0,0,426,0.09742965625443523,0
KL-OLOP,100,0.09742965625443523,0,0,0,426,0.28268184101302807,0
BRUE,100,0.09742965625443523,0,0,0,426,0.09742965625443523,0
UCT,100,0.09742965625443523,0,0,0,426,0.0,0
KL-OLOP,316,0.09742965625443523,0,0,0,426,0.21790056477783715,0
BRUE,316,0.09742965625443523,0,0,0,426,0.0,0
UCT,316,0.09742965625443523,0,0,0,426,0.21790056477783715,0
KL-OLOP,1000,0.09742965625443523,0,0,0,426,0.0,0
BRUE,1000,0.09742965625443523,0,0,0,426,0.21790056477783715,0
UCT,1000,0.09742965625443523,0,0,0,426,0.28268184101302807,0
KL-OLOP,3162,0.09742965625443523,0,0,0,426,0.09742965625443523,0
BRUE,3162,0.09742965625443523,0,0,0,426,0.0,0
UCT,3162,0.09742965625443523,0,0,0,426,0.21790056477783715,0
BRUE,100000,0.29733552837287247,0,0,0,424,0.0,0
BRUE,10000,0.09742965625443523,0,0,0,426,0.0,0
KL-OLOP,10000,0.09742965625443523,0,0,0,426,0.0,0
UCT,10000,0.09742965625443523,0,0,0,426,0.09742965625443523,0
UCT,100000,0.10980243998434247,0,0,0,425,0.0,0
KL-OLOP,100000,0.11538571991810387,0,0,0,388,0.0,0
KL-OLOP,31622,0.5259145314145381,0,0,0,423,0.0,0
UCT,31622,0.09742965625443523,0,0,0,426,0.21790056477783715,0
KL-OLOP,31622,0.29733552837287247,0,0,0,424,0.0,0
BRUE,31622,0.09742965625443523,0,0,0,426,0.0,0
KL-OLOP,10,0.13187300974462257,0,0,0,427,0.0,0
BRUE,10,0.13187300974462257,0,0,0,427,0.6983482530659579,0
UCT,10,0.13187300974462257,0,0,0,427,0.0,0
KL-OLOP,31,0.13187300974462257,0,0,0,427,0.0,0
BRUE,31,0.13187300974462257,0,0,0,427,0.13187300974462257,0
UCT,31,0.13187300974462257,0,0,0,427,0.0,0
KL-OLOP,100,0.13187300974462257,0,0,0,427,0.0,0
BRUE,100,0.13187300974462257,0,0,0,427,0.13187300974462257,0
KL-OLOP,100000,0.08690443199828168,0,0,0,386,0.0,0
UCT,100,0.13187300974462257,0,0,0,427,0.0,0
KL-OLOP,316,0.13187300974462257,0,0,0,427,0.0,0
BRUE,316,0.13187300974462257,0,0,0,427,0.0,0
UCT,316,0.13187300974462257,0,0,0,427,0.0,0
KL-OLOP,1000,0.13187300974462257,0,0,0,427,0.0,0
BRUE,1000,0.13187300974462257,0,0,0,427,0.0,0
UCT,1000,0.13187300974462257,0,0,0,427,0.0,0
KL-OLOP,3162,0.13187300974462257,0,0,0,427,0.0,0
BRUE,100000,0.10980243998434247,0,0,0,425,0.0,0
BRUE,3162,0.13187300974462257,0,0,0,427,0.13187300974462257,0
UCT,3162,0.13187300974462257,0,0,0,427,0.0,0
KL-OLOP,100000,0.5131202728634179,0,0,0,387,0.0,0
UCT,10000,0.13187300974462257,0,0,0,427,0.0,0
BRUE,10000,0.13187300974462257,0,0,0,427,0.13187300974462257,0
KL-OLOP,10000,0.13187300974462257,0,0,0,427,0.0,0
UCT,31622,0.13187300974462257,0,0,0,427,0.0,0
BRUE,31622,0.13187300974462257,0,0,0,427,0.0,0
UCT,100000,0.09742965625443523,0,0,0,426,0.21790056477783715,0
KL-OLOP,10,0.4100897694007841,0,0,0,428,0.0,0
BRUE,10,0.4100897694007841,0,0,0,428,0.0,0
UCT,10,0.4100897694007841,0,0,0,428,0.4100897694007841,0
KL-OLOP,31,0.4100897694007841,0,0,0,428,0.0,0
BRUE,31,0.4100897694007841,0,0,0,428,0.0,0
UCT,31,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,100,0.4100897694007841,0,0,0,428,0.0,0
BRUE,100,0.4100897694007841,0,0,0,428,0.4100897694007841,0
UCT,100,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,316,0.4100897694007841,0,0,0,428,0.0,0
BRUE,316,0.4100897694007841,0,0,0,428,0.0,0
UCT,316,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,1000,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,31622,0.10980243998434247,0,0,0,425,0.0,0
BRUE,1000,0.4100897694007841,0,0,0,428,0.0,0
UCT,1000,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,3162,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,100000,0.25783686746040546,0,0,0,384,0.25783686746040546,0
BRUE,3162,0.4100897694007841,0,0,0,428,0.0,0
UCT,3162,0.4100897694007841,0,0,0,428,0.0,0
BRUE,100000,0.09742965625443523,0,0,0,426,0.09742965625443523,0
UCT,10000,0.4100897694007841,0,0,0,428,0.0,0
BRUE,10000,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,10000,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,100000,0.7200589187788866,0,0,0,422,0.0,0
UCT,100000,0.13187300974462257,0,0,0,427,0.0,0
UCT,31622,0.4100897694007841,0,0,0,428,0.0,0
KL-OLOP,10,0.4373663229880673,0,0,0,429,0.0,0
BRUE,10,0.4373663229880673,0,0,0,429,0.6952441565234986,0
UCT,10,0.4373663229880673,0,0,0,429,0.4373663229880673,0
KL-OLOP,31,0.4373663229880673,0,0,0,429,0.0,0
BRUE,31,0.4373663229880673,0,0,0,429,0.4373663229880673,0
UCT,31,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,100,0.4373663229880673,0,0,0,429,0.0,0
BRUE,100,0.4373663229880673,0,0,0,429,0.0,0
UCT,100,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,316,0.4373663229880673,0,0,0,429,0.0,0
BRUE,316,0.4373663229880673,0,0,0,429,0.0,0
BRUE,31622,0.4100897694007841,0,0,0,428,0.0,0
UCT,316,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,1000,0.4373663229880673,0,0,0,429,0.0,0
BRUE,1000,0.4373663229880673,0,0,0,429,0.0,0
UCT,1000,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,3162,0.4373663229880673,0,0,0,429,0.0,0
BRUE,3162,0.4373663229880673,0,0,0,429,0.0,0
UCT,3162,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,10000,0.4373663229880673,0,0,0,429,0.0,0
BRUE,10000,0.4373663229880673,0,0,0,429,0.0,0
UCT,10000,0.4373663229880673,0,0,0,429,0.0,0
BRUE,100000,0.13187300974462257,0,0,0,427,0.0,0
KL-OLOP,100000,0.8382569998502247,0,0,0,399,0.0,0
UCT,100000,0.4100897694007841,0,0,0,428,0.0,0
UCT,31622,0.4373663229880673,0,0,0,429,0.0,0
BRUE,31622,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,10,0.6937328394880198,0,0,0,430,0.0,0
BRUE,10,0.6937328394880198,0,0,0,430,0.6937328394880198,0
KL-OLOP,31,0.6937328394880198,0,0,0,430,0.0,0
UCT,10,0.6937328394880198,0,0,0,430,0.7085352290579281,0
BRUE,31,0.6937328394880198,0,0,0,430,0.6937328394880198,0
UCT,31,0.6937328394880198,0,0,0,430,0.6937328394880198,0
KL-OLOP,100,0.6937328394880198,0,0,0,430,0.0,0
BRUE,100,0.6937328394880198,0,0,0,430,0.0,0
UCT,100,0.6937328394880198,0,0,0,430,0.0,0
KL-OLOP,316,0.6937328394880198,0,0,0,430,0.0,0
BRUE,316,0.6937328394880198,0,0,0,430,0.0,0
UCT,316,0.6937328394880198,0,0,0,430,0.0,0
KL-OLOP,1000,0.6937328394880198,0,0,0,430,0.0,0
BRUE,1000,0.6937328394880198,0,0,0,430,0.0,0
UCT,1000,0.6937328394880198,0,0,0,430,0.0,0
KL-OLOP,3162,0.6937328394880198,0,0,0,430,0.0,0
BRUE,3162,0.6937328394880198,0,0,0,430,0.0,0
UCT,3162,0.6937328394880198,0,0,0,430,0.0,0
KL-OLOP,10000,0.6937328394880198,0,0,0,430,0.0,0
BRUE,100000,0.4100897694007841,0,0,0,428,0.0,0
UCT,10000,0.6937328394880198,0,0,0,430,0.0,0
BRUE,10000,0.6937328394880198,0,0,0,430,0.0,0
KL-OLOP,100000,0.15495036667241968,0,0,0,392,0.0,0
KL-OLOP,31622,0.13187300974462257,0,0,0,427,0.0,0
UCT,100000,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,10,0.3165190937877074,0,0,0,431,0.0,0
BRUE,10,0.3165190937877074,0,0,0,431,0.3165190937877074,0
UCT,10,0.3165190937877074,0,0,0,431,0.3165190937877074,0
KL-OLOP,31,0.3165190937877074,0,0,0,431,0.3165190937877074,0
BRUE,31,0.3165190937877074,0,0,0,431,0.3165190937877074,0
KL-OLOP,31622,0.09742965625443523,0,0,0,426,0.0,0
UCT,31,0.3165190937877074,0,0,0,431,0.0,0
KL-OLOP,100,0.3165190937877074,0,0,0,431,0.3165190937877074,0
BRUE,100,0.3165190937877074,0,0,0,431,0.0,0
UCT,100,0.3165190937877074,0,0,0,431,0.0,0
KL-OLOP,316,0.3165190937877074,0,0,0,431,0.3165190937877074,0
BRUE,316,0.3165190937877074,0,0,0,431,0.0,0
UCT,316,0.3165190937877074,0,0,0,431,0.0,0
UCT,31622,0.6937328394880198,0,0,0,430,0.0,0
KL-OLOP,1000,0.3165190937877074,0,0,0,431,0.0,0
UCT,1000,0.3165190937877074,0,0,0,431,0.0,0
BRUE,1000,0.3165190937877074,0,0,0,431,0.0,0
BRUE,3162,0.3165190937877074,0,0,0,431,0.0,0
KL-OLOP,3162,0.3165190937877074,0,0,0,431,0.0,0
UCT,3162,0.3165190937877074,0,0,0,431,0.0,0
BRUE,31622,0.6937328394880198,0,0,0,430,0.0,0
BRUE,10000,0.3165190937877074,0,0,0,431,0.0,0
KL-OLOP,10000,0.3165190937877074,0,0,0,431,0.0,0
UCT,10000,0.3165190937877074,0,0,0,431,0.0,0
BRUE,100000,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,31622,0.4100897694007841,0,0,0,428,0.0,0
UCT,31622,0.3165190937877074,0,0,0,431,0.0,0
UCT,100000,0.6937328394880198,0,0,0,430,0.0,0
KL-OLOP,10,0.35049656594083745,0,0,0,432,0.0,0
BRUE,10,0.35049656594083745,0,0,0,432,0.489112564293148,0
UCT,10,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,31,0.35049656594083745,0,0,0,432,0.0,0
BRUE,31,0.35049656594083745,0,0,0,432,0.3703812711669623,0
UCT,31,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,100,0.35049656594083745,0,0,0,432,0.0,0
BRUE,100,0.35049656594083745,0,0,0,432,0.0,0
UCT,100,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,316,0.35049656594083745,0,0,0,432,0.0,0
BRUE,316,0.35049656594083745,0,0,0,432,0.0,0
UCT,316,0.35049656594083745,0,0,0,432,0.0,0
BRUE,31622,0.3165190937877074,0,0,0,431,0.0,0
KL-OLOP,1000,0.35049656594083745,0,0,0,432,0.0,0
BRUE,1000,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,100000,0.9336813980450005,0,0,0,398,0.0,0
UCT,1000,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,3162,0.35049656594083745,0,0,0,432,0.0,0
BRUE,3162,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,100000,0.39429291433193914,0,0,0,396,0.0,0
UCT,3162,0.35049656594083745,0,0,0,432,0.0,0
UCT,10000,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,100000,0.3277874802340144,0,0,0,395,0.0,0
BRUE,10000,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,10000,0.35049656594083745,0,0,0,432,0.0,0
UCT,100000,0.3165190937877074,0,0,0,431,0.0,0
UCT,31622,0.35049656594083745,0,0,0,432,0.0,0
KL-OLOP,10,0.4716020151231328,0,0,0,433,0.0,0
BRUE,10,0.4716020151231328,0,0,0,433,0.4716020151231328,0
UCT,10,0.4716020151231328,0,0,0,433,0.0,0
KL-OLOP,31,0.4716020151231328,0,0,0,433,0.0,0
BRUE,100000,0.6937328394880198,0,0,0,430,0.0,0
BRUE,31,0.4716020151231328,0,0,0,433,0.0,0
UCT,31,0.4716020151231328,0,0,0,433,0.0,0
KL-OLOP,100,0.4716020151231328,0,0,0,433,0.0,0
BRUE,100,0.4716020151231328,0,0,0,433,0.0,0
UCT,100,0.4716020151231328,0,0,0,433,0.0,0
KL-OLOP,316,0.4716020151231328,0,0,0,433,0.0,0
BRUE,316,0.4716020151231328,0,0,0,433,0.0,0
UCT,316,0.4716020151231328,0,0,0,433,0.0,0
KL-OLOP,1000,0.4716020151231328,0,0,0,433,0.0,0
BRUE,1000,0.4716020151231328,0,0,0,433,0.0,0
UCT,1000,0.4716020151231328,0,0,0,433,0.0,0
KL-OLOP,3162,0.4716020151231328,0,0,0,433,0.0,0
BRUE,31622,0.35049656594083745,0,0,0,432,0.0,0
BRUE,3162,0.4716020151231328,0,0,0,433,0.0,0
UCT,3162,0.4716020151231328,0,0,0,433,0.0,0
BRUE,10000,0.4716020151231328,0,0,0,433,0.0,0
KL-OLOP,10000,0.4716020151231328,0,0,0,433,0.0,0
UCT,10000,0.4716020151231328,0,0,0,433,0.0,0
UCT,100000,0.35049656594083745,0,0,0,432,0.0,0
UCT,31622,0.4716020151231328,0,0,0,433,0.0,0
KL-OLOP,31622,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,10,0.05855997243816957,0,0,0,434,0.4734419520994595,0
BRUE,10,0.05855997243816957,0,0,0,434,0.19235622674934127,0
UCT,10,0.05855997243816957,0,0,0,434,0.4734419520994595,0
KL-OLOP,31,0.05855997243816957,0,0,0,434,0.4734419520994595,0
BRUE,100000,0.3165190937877074,0,0,0,431,0.0,0
BRUE,31,0.05855997243816957,0,0,0,434,0.0,0
KL-OLOP,100,0.05855997243816957,0,0,0,434,0.4734419520994595,0
UCT,31,0.05855997243816957,0,0,0,434,0.19235622674934127,0
BRUE,100,0.05855997243816957,0,0,0,434,0.17453534651013602,0
UCT,100,0.05855997243816957,0,0,0,434,0.05855997243816957,0
KL-OLOP,316,0.05855997243816957,0,0,0,434,0.0,0
BRUE,316,0.05855997243816957,0,0,0,434,0.0,0
UCT,316,0.05855997243816957,0,0,0,434,0.05855997243816957,0
KL-OLOP,1000,0.05855997243816957,0,0,0,434,0.0,0
BRUE,1000,0.05855997243816957,0,0,0,434,0.05855997243816957,0
BRUE,31622,0.4716020151231328,0,0,0,433,0.0,0
UCT,1000,0.05855997243816957,0,0,0,434,0.0,0
BRUE,3162,0.05855997243816957,0,0,0,434,0.0,0
KL-OLOP,3162,0.05855997243816957,0,0,0,434,0.0,0
UCT,3162,0.05855997243816957,0,0,0,434,0.05855997243816957,0
BRUE,10000,0.05855997243816957,0,0,0,434,0.05855997243816957,0
UCT,10000,0.05855997243816957,0,0,0,434,0.05855997243816957,0
KL-OLOP,10000,0.05855997243816957,0,0,0,434,0.0,0
BRUE,100000,0.35049656594083745,0,0,0,432,0.0,0
UCT,100000,0.4716020151231328,0,0,0,433,0.0,0
KL-OLOP,31622,0.6937328394880198,0,0,0,430,0.0,0
UCT,31622,0.05855997243816957,0,0,0,434,0.05855997243816957,0
BRUE,31622,0.05855997243816957,0,0,0,434,0.05855997243816957,0
KL-OLOP,10,0.7004773706977652,0,0,0,435,0.0,0
BRUE,10,0.7004773706977652,0,0,0,435,0.0,0
UCT,10,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,31,0.7004773706977652,0,0,0,435,0.0,0
BRUE,31,0.7004773706977652,0,0,0,435,0.0,0
UCT,31,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,100,0.7004773706977652,0,0,0,435,0.0,0
BRUE,100,0.7004773706977652,0,0,0,435,0.0,0
UCT,100,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,316,0.7004773706977652,0,0,0,435,0.0,0
BRUE,316,0.7004773706977652,0,0,0,435,0.0,0
UCT,316,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,1000,0.7004773706977652,0,0,0,435,0.0,0
BRUE,1000,0.7004773706977652,0,0,0,435,0.0,0
UCT,1000,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,3162,0.7004773706977652,0,0,0,435,0.0,0
BRUE,3162,0.7004773706977652,0,0,0,435,0.0,0
UCT,3162,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,10000,0.7004773706977652,0,0,0,435,0.0,0
BRUE,100000,0.4716020151231328,0,0,0,433,0.0,0
UCT,10000,0.7004773706977652,0,0,0,435,0.0,0
BRUE,10000,0.7004773706977652,0,0,0,435,0.0,0
UCT,100000,0.05855997243816957,0,0,0,434,0.05855997243816957,0
KL-OLOP,100000,0.760294887445202,0,0,0,412,0.0,0
KL-OLOP,31622,0.3165190937877074,0,0,0,431,0.0,0
UCT,31622,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,10,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,31622,0.35049656594083745,0,0,0,432,0.0,0
BRUE,10,0.7035687956987862,0,0,0,436,0.0,0
UCT,10,0.7035687956987862,0,0,0,436,1.0376774071135304,0
KL-OLOP,31,0.7035687956987862,0,0,0,436,0.0,0
BRUE,31,0.7035687956987862,0,0,0,436,0.0,0
BRUE,31622,0.7004773706977652,0,0,0,435,0.0,0
UCT,31,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,100,0.7035687956987862,0,0,0,436,0.0,0
BRUE,100,0.7035687956987862,0,0,0,436,0.0,0
UCT,100,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,316,0.7035687956987862,0,0,0,436,0.0,0
BRUE,316,0.7035687956987862,0,0,0,436,0.0,0
UCT,316,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,1000,0.7035687956987862,0,0,0,436,0.0,0
BRUE,1000,0.7035687956987862,0,0,0,436,0.0,0
UCT,1000,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,3162,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,100000,0.3467371697047612,0,0,0,394,0.0,0
BRUE,3162,0.7035687956987862,0,0,0,436,0.0,0
UCT,3162,0.7035687956987862,0,0,0,436,0.0,0
UCT,10000,0.7035687956987862,0,0,0,436,0.0,0
BRUE,10000,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,10000,0.7035687956987862,0,0,0,436,0.0,0
BRUE,100000,0.05855997243816957,0,0,0,434,0.05855997243816957,0
UCT,31622,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,31622,0.4716020151231328,0,0,0,433,0.0,0
UCT,100000,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,10,0.0034002522948961555,0,0,0,437,0.0,0
BRUE,10,0.0034002522948961555,0,0,0,437,0.0,0
UCT,10,0.0034002522948961555,0,0,0,437,0.7918262020145734,0
KL-OLOP,31,0.0034002522948961555,0,0,0,437,0.0,0
BRUE,31,0.0034002522948961555,0,0,0,437,0.0,0
UCT,31,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
KL-OLOP,100,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
BRUE,100,0.0034002522948961555,0,0,0,437,0.0,0
UCT,100,0.0034002522948961555,0,0,0,437,0.0,0
KL-OLOP,316,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
BRUE,316,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
BRUE,31622,0.7035687956987862,0,0,0,436,0.0,0
UCT,316,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
KL-OLOP,1000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
BRUE,1000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
UCT,1000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
KL-OLOP,3162,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
BRUE,3162,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
UCT,3162,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
BRUE,10000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
KL-OLOP,10000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
UCT,10000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
KL-OLOP,31622,0.7004773706977652,0,0,0,435,0.0,0
BRUE,100000,0.7004773706977652,0,0,0,435,0.0,0
UCT,31622,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
UCT,100000,0.7035687956987862,0,0,0,436,0.0,0
BRUE,31622,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
KL-OLOP,10,0.31569803556769127,0,0,0,438,0.0,0
BRUE,10,0.31569803556769127,0,0,0,438,0.0,0
UCT,10,0.31569803556769127,0,0,0,438,0.0,0
KL-OLOP,31,0.31569803556769127,0,0,0,438,0.0,0
BRUE,31,0.31569803556769127,0,0,0,438,0.0,0
UCT,31,0.31569803556769127,0,0,0,438,0.31569803556769127,0
KL-OLOP,100,0.31569803556769127,0,0,0,438,0.0,0
BRUE,100,0.31569803556769127,0,0,0,438,0.0,0
UCT,100,0.31569803556769127,0,0,0,438,0.31569803556769127,0
KL-OLOP,316,0.31569803556769127,0,0,0,438,0.0,0
BRUE,316,0.31569803556769127,0,0,0,438,0.0,0
UCT,316,0.31569803556769127,0,0,0,438,0.0,0
KL-OLOP,1000,0.31569803556769127,0,0,0,438,0.0,0
BRUE,1000,0.31569803556769127,0,0,0,438,0.0,0
UCT,1000,0.31569803556769127,0,0,0,438,0.0,0
KL-OLOP,3162,0.31569803556769127,0,0,0,438,0.0,0
KL-OLOP,100000,0.03930780399846645,0,0,0,408,0.03930780399846645,0
BRUE,3162,0.31569803556769127,0,0,0,438,0.0,0
UCT,3162,0.31569803556769127,0,0,0,438,0.0,0
KL-OLOP,31622,0.05855997243816957,0,0,0,434,0.05855997243816957,0
UCT,10000,0.31569803556769127,0,0,0,438,0.0,0
BRUE,10000,0.31569803556769127,0,0,0,438,0.0,0
BRUE,100000,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,10000,0.31569803556769127,0,0,0,438,0.0,0
UCT,100000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
UCT,31622,0.31569803556769127,0,0,0,438,0.0,0
KL-OLOP,100000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
KL-OLOP,100000,0.26665345922346817,0,0,0,402,0.0,0
KL-OLOP,10,0.36285575950690685,0,0,0,439,0.0,0
BRUE,10,0.36285575950690685,0,0,0,439,0.36285575950690685,0
UCT,10,0.36285575950690685,0,0,0,439,0.36285575950690685,0
KL-OLOP,31,0.36285575950690685,0,0,0,439,0.0,0
BRUE,31,0.36285575950690685,0,0,0,439,0.0,0
UCT,31,0.36285575950690685,0,0,0,439,0.0,0
KL-OLOP,100,0.36285575950690685,0,0,0,439,0.0,0
BRUE,100,0.36285575950690685,0,0,0,439,0.0,0
UCT,100,0.36285575950690685,0,0,0,439,0.0,0
KL-OLOP,316,0.36285575950690685,0,0,0,439,0.0,0
BRUE,31622,0.31569803556769127,0,0,0,438,0.0,0
BRUE,316,0.36285575950690685,0,0,0,439,0.0,0
UCT,316,0.36285575950690685,0,0,0,439,0.0,0
KL-OLOP,1000,0.36285575950690685,0,0,0,439,0.0,0
BRUE,1000,0.36285575950690685,0,0,0,439,0.0,0
UCT,1000,0.36285575950690685,0,0,0,439,0.0,0
KL-OLOP,3162,0.36285575950690685,0,0,0,439,0.0,0
BRUE,3162,0.36285575950690685,0,0,0,439,0.0,0
UCT,3162,0.36285575950690685,0,0,0,439,0.0,0
KL-OLOP,31622,0.7035687956987862,0,0,0,436,0.0,0
BRUE,100000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
UCT,10000,0.36285575950690685,0,0,0,439,0.0,0
BRUE,10000,0.36285575950690685,0,0,0,439,0.0,0
KL-OLOP,10000,0.36285575950690685,0,0,0,439,0.0,0
UCT,100000,0.31569803556769127,0,0,0,438,0.0,0
UCT,31622,0.36285575950690685,0,0,0,439,0.0,0
BRUE,31622,0.36285575950690685,0,0,0,439,0.0,0
KL-OLOP,10,0.24282577071248634,0,0,0,440,0.24282577071248634,0
BRUE,10,0.24282577071248634,0,0,0,440,0.24282577071248634,0
UCT,10,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,31,0.24282577071248634,0,0,0,440,0.24282577071248634,0
BRUE,31,0.24282577071248634,0,0,0,440,0.24282577071248634,0
UCT,31,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,100,0.24282577071248634,0,0,0,440,0.24282577071248634,0
BRUE,100,0.24282577071248634,0,0,0,440,0.0,0
UCT,100,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,316,0.24282577071248634,0,0,0,440,0.24282577071248634,0
BRUE,316,0.24282577071248634,0,0,0,440,0.0,0
UCT,316,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,1000,0.24282577071248634,0,0,0,440,0.0,0
BRUE,1000,0.24282577071248634,0,0,0,440,0.0,0
UCT,1000,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,3162,0.24282577071248634,0,0,0,440,0.0,0
BRUE,3162,0.24282577071248634,0,0,0,440,0.0,0
UCT,3162,0.24282577071248634,0,0,0,440,0.0,0
BRUE,100000,0.31569803556769127,0,0,0,438,0.0,0
BRUE,10000,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,10000,0.24282577071248634,0,0,0,440,0.0,0
UCT,100000,0.36285575950690685,0,0,0,439,0.0,0
UCT,10000,0.24282577071248634,0,0,0,440,0.0,0
UCT,31622,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,31622,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
BRUE,31622,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,10,0.4612868410089357,0,0,0,441,0.4612868410089357,0
BRUE,10,0.4612868410089357,0,0,0,441,0.4612868410089357,0
UCT,10,0.4612868410089357,0,0,0,441,0.4612868410089357,0
KL-OLOP,31,0.4612868410089357,0,0,0,441,0.0,0
BRUE,31,0.4612868410089357,0,0,0,441,0.0,0
UCT,31,0.4612868410089357,0,0,0,441,0.0,0
KL-OLOP,100,0.4612868410089357,0,0,0,441,0.0,0
BRUE,100,0.4612868410089357,0,0,0,441,0.7472128390922825,0
UCT,100,0.4612868410089357,0,0,0,441,0.0,0
KL-OLOP,316,0.4612868410089357,0,0,0,441,0.0,0
BRUE,316,0.4612868410089357,0,0,0,441,0.0,0
UCT,316,0.4612868410089357,0,0,0,441,0.0,0
BRUE,100000,0.36285575950690685,0,0,0,439,0.0,0
KL-OLOP,1000,0.4612868410089357,0,0,0,441,0.0,0
BRUE,1000,0.4612868410089357,0,0,0,441,0.0,0
UCT,1000,0.4612868410089357,0,0,0,441,0.0,0
KL-OLOP,3162,0.4612868410089357,0,0,0,441,0.0,0
BRUE,3162,0.4612868410089357,0,0,0,441,0.0,0
UCT,3162,0.4612868410089357,0,0,0,441,0.0,0
KL-OLOP,31622,0.31569803556769127,0,0,0,438,0.0,0
BRUE,10000,0.4612868410089357,0,0,0,441,0.0,0
UCT,10000,0.4612868410089357,0,0,0,441,0.0,0
KL-OLOP,10000,0.4612868410089357,0,0,0,441,0.0,0
UCT,100000,0.24282577071248634,0,0,0,440,0.0,0
UCT,31622,0.4612868410089357,0,0,0,441,0.0,0
BRUE,31622,0.4612868410089357,0,0,0,441,0.0,0
KL-OLOP,10,0.021536002573784963,0,0,0,442,0.021536002573784963,0
BRUE,10,0.021536002573784963,0,0,0,442,0.164897933064859,0
UCT,10,0.021536002573784963,0,0,0,442,0.021536002573784963,0
KL-OLOP,31,0.021536002573784963,0,0,0,442,0.027949907903635163,0
BRUE,31,0.021536002573784963,0,0,0,442,0.027949907903635163,0
UCT,31,0.021536002573784963,0,0,0,442,0.027949907903635163,0
KL-OLOP,100,0.021536002573784963,0,0,0,442,0.027949907903635163,0
BRUE,100,0.021536002573784963,0,0,0,442,0.021536002573784963,0
UCT,100,0.021536002573784963,0,0,0,442,0.027949907903635163,0
KL-OLOP,316,0.021536002573784963,0,0,0,442,0.027949907903635163,0
KL-OLOP,100000,0.021817420856995007,0,0,0,397,0.0,0
BRUE,316,0.021536002573784963,0,0,0,442,0.027949907903635163,0
UCT,316,0.021536002573784963,0,0,0,442,0.027949907903635163,0
KL-OLOP,1000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
BRUE,1000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
UCT,1000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
KL-OLOP,3162,0.021536002573784963,0,0,0,442,0.027949907903635163,0
BRUE,100000,0.24282577071248634,0,0,0,440,0.0,0
UCT,3162,0.021536002573784963,0,0,0,442,0.027949907903635163,0
BRUE,3162,0.021536002573784963,0,0,0,442,0.027949907903635163,0
BRUE,10000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
UCT,10000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
KL-OLOP,10000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
UCT,100000,0.4612868410089357,0,0,0,441,0.0,0
KL-OLOP,31622,0.36285575950690685,0,0,0,439,0.0,0
UCT,31622,0.021536002573784963,0,0,0,442,0.027949907903635163,0
BRUE,31622,0.021536002573784963,0,0,0,442,0.027949907903635163,0
BRUE,100000,0.4612868410089357,0,0,0,441,0.0,0
KL-OLOP,10,0.35765122767177404,0,0,0,443,0.0,0
BRUE,10,0.35765122767177404,0,0,0,443,0.0,0
UCT,10,0.35765122767177404,0,0,0,443,0.35765122767177404,0
KL-OLOP,31,0.35765122767177404,0,0,0,443,0.0,0
BRUE,31,0.35765122767177404,0,0,0,443,0.35765122767177404,0
UCT,31,0.35765122767177404,0,0,0,443,0.0,0
KL-OLOP,100,0.35765122767177404,0,0,0,443,0.0,0
BRUE,100,0.35765122767177404,0,0,0,443,0.0,0
UCT,100,0.35765122767177404,0,0,0,443,0.0,0
KL-OLOP,316,0.35765122767177404,0,0,0,443,0.0,0
BRUE,316,0.35765122767177404,0,0,0,443,0.0,0
UCT,316,0.35765122767177404,0,0,0,443,0.0,0
KL-OLOP,1000,0.35765122767177404,0,0,0,443,0.0,0
BRUE,1000,0.35765122767177404,0,0,0,443,0.0,0
UCT,1000,0.35765122767177404,0,0,0,443,0.0,0
KL-OLOP,3162,0.35765122767177404,0,0,0,443,0.0,0
BRUE,3162,0.35765122767177404,0,0,0,443,0.0,0
UCT,3162,0.35765122767177404,0,0,0,443,0.0,0
KL-OLOP,10000,0.35765122767177404,0,0,0,443,0.0,0
UCT,100000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
UCT,10000,0.35765122767177404,0,0,0,443,0.0,0
KL-OLOP,100000,0.22122276919618544,0,0,0,411,0.0,0
BRUE,10000,0.35765122767177404,0,0,0,443,0.0,0
KL-OLOP,31622,0.24282577071248634,0,0,0,440,0.0,0
KL-OLOP,100000,0.0703908604677963,0,0,0,405,0.0,0
KL-OLOP,31622,0.4612868410089357,0,0,0,441,0.0,0
UCT,31622,0.35765122767177404,0,0,0,443,0.0,0
BRUE,31622,0.35765122767177404,0,0,0,443,0.0,0
KL-OLOP,10,0.41362513941923185,0,0,0,444,0.0,0
BRUE,10,0.41362513941923185,0,0,0,444,0.0,0
UCT,10,0.41362513941923185,0,0,0,444,0.41362513941923185,0
KL-OLOP,31,0.41362513941923185,0,0,0,444,0.0,0
BRUE,31,0.41362513941923185,0,0,0,444,0.0,0
UCT,31,0.41362513941923185,0,0,0,444,0.0,0
KL-OLOP,100,0.41362513941923185,0,0,0,444,0.0,0
BRUE,100,0.41362513941923185,0,0,0,444,0.0,0
UCT,100,0.41362513941923185,0,0,0,444,0.0,0
KL-OLOP,316,0.41362513941923185,0,0,0,444,0.0,0
BRUE,316,0.41362513941923185,0,0,0,444,0.0,0
UCT,316,0.41362513941923185,0,0,0,444,0.0,0
KL-OLOP,1000,0.41362513941923185,0,0,0,444,0.0,0
KL-OLOP,100000,0.1170424657604987,0,0,0,404,0.0,0
BRUE,1000,0.41362513941923185,0,0,0,444,0.0,0
UCT,1000,0.41362513941923185,0,0,0,444,0.0,0
KL-OLOP,3162,0.41362513941923185,0,0,0,444,0.0,0
BRUE,100000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
UCT,3162,0.41362513941923185,0,0,0,444,0.0,0
BRUE,3162,0.41362513941923185,0,0,0,444,0.0,0
BRUE,10000,0.41362513941923185,0,0,0,444,0.0,0
UCT,10000,0.41362513941923185,0,0,0,444,0.0,0
KL-OLOP,10000,0.41362513941923185,0,0,0,444,0.0,0
UCT,100000,0.35765122767177404,0,0,0,443,0.0,0
UCT,31622,0.41362513941923185,0,0,0,444,0.0,0
KL-OLOP,10,0.4732072077745524,0,0,0,445,0.0,0
BRUE,31622,0.41362513941923185,0,0,0,444,0.0,0
BRUE,10,0.4732072077745524,0,0,0,445,0.0,0
UCT,10,0.4732072077745524,0,0,0,445,0.0,0
KL-OLOP,31,0.4732072077745524,0,0,0,445,0.0,0
BRUE,31,0.4732072077745524,0,0,0,445,0.0,0
KL-OLOP,100,0.4732072077745524,0,0,0,445,0.0,0
UCT,31,0.4732072077745524,0,0,0,445,0.4732072077745524,0
BRUE,100,0.4732072077745524,0,0,0,445,0.0,0
UCT,100,0.4732072077745524,0,0,0,445,0.0,0
KL-OLOP,316,0.4732072077745524,0,0,0,445,0.0,0
BRUE,316,0.4732072077745524,0,0,0,445,0.0,0
UCT,316,0.4732072077745524,0,0,0,445,0.0,0
KL-OLOP,1000,0.4732072077745524,0,0,0,445,0.0,0
BRUE,1000,0.4732072077745524,0,0,0,445,0.0,0
UCT,1000,0.4732072077745524,0,0,0,445,0.0,0
KL-OLOP,3162,0.4732072077745524,0,0,0,445,0.0,0
BRUE,3162,0.4732072077745524,0,0,0,445,0.0,0
UCT,3162,0.4732072077745524,0,0,0,445,0.0,0
KL-OLOP,10000,0.4732072077745524,0,0,0,445,0.0,0
BRUE,100000,0.35765122767177404,0,0,0,443,0.0,0
BRUE,10000,0.4732072077745524,0,0,0,445,0.0,0
UCT,10000,0.4732072077745524,0,0,0,445,0.0,0
UCT,100000,0.41362513941923185,0,0,0,444,0.0,0
UCT,31622,0.4732072077745524,0,0,0,445,0.0,0
BRUE,31622,0.4732072077745524,0,0,0,445,0.0,0
KL-OLOP,10,0.582201431767132,0,0,0,446,0.0,0
BRUE,10,0.582201431767132,0,0,0,446,0.0,0
UCT,10,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,31,0.582201431767132,0,0,0,446,0.0,0
BRUE,31,0.582201431767132,0,0,0,446,0.0,0
UCT,31,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,100,0.582201431767132,0,0,0,446,0.0,0
BRUE,100,0.582201431767132,0,0,0,446,0.0,0
UCT,100,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,316,0.582201431767132,0,0,0,446,0.0,0
BRUE,316,0.582201431767132,0,0,0,446,0.0,0
UCT,316,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,1000,0.582201431767132,0,0,0,446,0.0,0
BRUE,1000,0.582201431767132,0,0,0,446,0.0,0
UCT,1000,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,31622,0.021536002573784963,0,0,0,442,0.027949907903635163,0
KL-OLOP,3162,0.582201431767132,0,0,0,446,0.0,0
BRUE,3162,0.582201431767132,0,0,0,446,0.0,0
UCT,3162,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,100000,0.053058639297653976,0,0,0,400,0.0,0
BRUE,100000,0.41362513941923185,0,0,0,444,0.0,0
BRUE,10000,0.582201431767132,0,0,0,446,0.0,0
UCT,10000,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,10000,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,31622,0.35765122767177404,0,0,0,443,0.0,0
UCT,31622,0.582201431767132,0,0,0,446,0.0,0
UCT,100000,0.4732072077745524,0,0,0,445,0.0,0
BRUE,31622,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,10,0.11313734611600523,0,0,0,447,0.0,0
BRUE,10,0.11313734611600523,0,0,0,447,0.0,0
UCT,10,0.11313734611600523,0,0,0,447,0.0,0
KL-OLOP,31,0.11313734611600523,0,0,0,447,0.0,0
BRUE,31,0.11313734611600523,0,0,0,447,0.11313734611600523,0
UCT,31,0.11313734611600523,0,0,0,447,0.0,0
KL-OLOP,100,0.11313734611600523,0,0,0,447,0.0,0
BRUE,100,0.11313734611600523,0,0,0,447,0.11313734611600523,0
UCT,100,0.11313734611600523,0,0,0,447,0.11313734611600523,0
KL-OLOP,316,0.11313734611600523,0,0,0,447,0.0,0
BRUE,316,0.11313734611600523,0,0,0,447,0.0,0
UCT,316,0.11313734611600523,0,0,0,447,0.0,0
KL-OLOP,1000,0.11313734611600523,0,0,0,447,0.0,0
BRUE,1000,0.11313734611600523,0,0,0,447,0.11313734611600523,0
UCT,1000,0.11313734611600523,0,0,0,447,0.0,0
KL-OLOP,3162,0.11313734611600523,0,0,0,447,0.11313734611600523,0
BRUE,3162,0.11313734611600523,0,0,0,447,0.0,0
UCT,3162,0.11313734611600523,0,0,0,447,0.0,0
BRUE,100000,0.4732072077745524,0,0,0,445,0.0,0
KL-OLOP,31622,0.41362513941923185,0,0,0,444,0.0,0
UCT,10000,0.11313734611600523,0,0,0,447,0.0,0
KL-OLOP,10000,0.11313734611600523,0,0,0,447,0.0,0
BRUE,10000,0.11313734611600523,0,0,0,447,0.0,0
KL-OLOP,100000,0.33557774171271637,0,0,0,413,0.0,0
UCT,100000,0.582201431767132,0,0,0,446,0.0,0
UCT,31622,0.11313734611600523,0,0,0,447,0.0,0
BRUE,31622,0.11313734611600523,0,0,0,447,0.0,0
KL-OLOP,100000,0.4722146503095779,0,0,0,415,0.0,0
KL-OLOP,10,0.17531880313176273,0,0,0,448,0.0,0
BRUE,10,0.17531880313176273,0,0,0,448,0.3349709907897136,0
UCT,10,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,31,0.17531880313176273,0,0,0,448,0.0,0
BRUE,31,0.17531880313176273,0,0,0,448,0.0,0
UCT,31,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,100,0.17531880313176273,0,0,0,448,0.0,0
BRUE,100,0.17531880313176273,0,0,0,448,0.0,0
UCT,100,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,316,0.17531880313176273,0,0,0,448,0.0,0
BRUE,100000,0.582201431767132,0,0,0,446,0.0,0
BRUE,316,0.17531880313176273,0,0,0,448,0.0,0
UCT,316,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,1000,0.17531880313176273,0,0,0,448,0.0,0
BRUE,1000,0.17531880313176273,0,0,0,448,0.0,0
UCT,1000,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,3162,0.17531880313176273,0,0,0,448,0.0,0
BRUE,3162,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,31622,0.4732072077745524,0,0,0,445,0.0,0
UCT,3162,0.17531880313176273,0,0,0,448,0.0,0
BRUE,10000,0.17531880313176273,0,0,0,448,0.0,0
UCT,10000,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,10000,0.17531880313176273,0,0,0,448,0.0,0
UCT,100000,0.11313734611600523,0,0,0,447,0.0,0
UCT,31622,0.17531880313176273,0,0,0,448,0.0,0
BRUE,31622,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,31622,0.582201431767132,0,0,0,446,0.0,0
KL-OLOP,100000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
KL-OLOP,10,0.17337105597949787,0,0,0,449,0.0,0
BRUE,10,0.17337105597949787,0,0,0,449,0.5649837994321101,0
BRUE,100000,0.11313734611600523,0,0,0,447,0.0,0
KL-OLOP,31,0.17337105597949787,0,0,0,449,0.0,0
UCT,10,0.17337105597949787,0,0,0,449,0.17337105597949787,0
BRUE,31,0.17337105597949787,0,0,0,449,0.17337105597949787,0
UCT,31,0.17337105597949787,0,0,0,449,0.0,0
KL-OLOP,100,0.17337105597949787,0,0,0,449,0.0,0
BRUE,100,0.17337105597949787,0,0,0,449,0.0,0
KL-OLOP,316,0.17337105597949787,0,0,0,449,0.0,0
UCT,100,0.17337105597949787,0,0,0,449,0.0,0
UCT,316,0.17337105597949787,0,0,0,449,0.0,0
KL-OLOP,1000,0.17337105597949787,0,0,0,449,0.0,0
BRUE,316,0.17337105597949787,0,0,0,449,0.0,0
BRUE,1000,0.17337105597949787,0,0,0,449,0.0,0
UCT,1000,0.17337105597949787,0,0,0,449,0.0,0
KL-OLOP,3162,0.17337105597949787,0,0,0,449,0.0,0
UCT,3162,0.17337105597949787,0,0,0,449,0.0,0
BRUE,3162,0.17337105597949787,0,0,0,449,0.0,0
BRUE,10000,0.17337105597949787,0,0,0,449,0.0,0
KL-OLOP,10000,0.17337105597949787,0,0,0,449,0.0,0
UCT,10000,0.17337105597949787,0,0,0,449,0.0,0
KL-OLOP,100000,0.025742900984147665,0,0,0,406,0.0,0
UCT,100000,0.17531880313176273,0,0,0,448,0.0,0
UCT,31622,0.17337105597949787,0,0,0,449,0.0,0
BRUE,31622,0.17337105597949787,0,0,0,449,0.0,0
KL-OLOP,10,0.3288221057551257,0,0,0,450,0.0,0
BRUE,10,0.3288221057551257,0,0,0,450,0.3288221057551257,0
UCT,10,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,31,0.3288221057551257,0,0,0,450,0.0,0
BRUE,31,0.3288221057551257,0,0,0,450,0.3288221057551257,0
UCT,31,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,100,0.3288221057551257,0,0,0,450,0.0,0
BRUE,100,0.3288221057551257,0,0,0,450,0.0,0
UCT,100,0.3288221057551257,0,0,0,450,0.3288221057551257,0
KL-OLOP,316,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,31622,0.11313734611600523,0,0,0,447,0.0,0
BRUE,316,0.3288221057551257,0,0,0,450,0.0,0
UCT,316,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,1000,0.3288221057551257,0,0,0,450,0.0,0
BRUE,100000,0.17531880313176273,0,0,0,448,0.0,0
UCT,1000,0.3288221057551257,0,0,0,450,0.0,0
BRUE,1000,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,3162,0.3288221057551257,0,0,0,450,0.0,0
BRUE,3162,0.3288221057551257,0,0,0,450,0.0,0
UCT,3162,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,100000,0.046231355734678736,0,0,0,414,0.0,0
UCT,10000,0.3288221057551257,0,0,0,450,0.0,0
BRUE,10000,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,10000,0.3288221057551257,0,0,0,450,0.0,0
UCT,100000,0.17337105597949787,0,0,0,449,0.0,0
UCT,31622,0.3288221057551257,0,0,0,450,0.0,0
BRUE,31622,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,31622,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,10,0.08126544458072305,0,0,0,451,0.3525519272185125,0
BRUE,10,0.08126544458072305,0,0,0,451,0.3525519272185125,0
UCT,10,0.08126544458072305,0,0,0,451,0.0,0
KL-OLOP,31,0.08126544458072305,0,0,0,451,0.0,0
BRUE,31,0.08126544458072305,0,0,0,451,0.0,0
UCT,31,0.08126544458072305,0,0,0,451,0.0,0
KL-OLOP,100,0.08126544458072305,0,0,0,451,0.0,0
BRUE,100,0.08126544458072305,0,0,0,451,0.08126544458072305,0
UCT,100,0.08126544458072305,0,0,0,451,0.0,0
KL-OLOP,316,0.08126544458072305,0,0,0,451,0.0,0
BRUE,316,0.08126544458072305,0,0,0,451,0.0,0
UCT,316,0.08126544458072305,0,0,0,451,0.0,0
BRUE,100000,0.17337105597949787,0,0,0,449,0.0,0
BRUE,1000,0.08126544458072305,0,0,0,451,0.08126544458072305,0
KL-OLOP,1000,0.08126544458072305,0,0,0,451,0.0,0
UCT,1000,0.08126544458072305,0,0,0,451,0.0,0
BRUE,3162,0.08126544458072305,0,0,0,451,0.0,0
KL-OLOP,3162,0.08126544458072305,0,0,0,451,0.0,0
UCT,3162,0.08126544458072305,0,0,0,451,0.0,0
BRUE,10000,0.08126544458072305,0,0,0,451,0.0,0
KL-OLOP,10000,0.08126544458072305,0,0,0,451,0.0,0
UCT,10000,0.08126544458072305,0,0,0,451,0.0,0
UCT,100000,0.3288221057551257,0,0,0,450,0.0,0
UCT,31622,0.08126544458072305,0,0,0,451,0.0,0
BRUE,31622,0.08126544458072305,0,0,0,451,0.0,0
KL-OLOP,100000,0.29733552837287247,0,0,0,424,0.0,0
KL-OLOP,10,0.6636496933984002,0,0,0,452,0.0,0
BRUE,10,0.6636496933984002,0,0,0,452,0.0,0
UCT,10,0.6636496933984002,0,0,0,452,0.0,0
KL-OLOP,31,0.6636496933984002,0,0,0,452,0.0,0
BRUE,31,0.6636496933984002,0,0,0,452,0.0,0
UCT,31,0.6636496933984002,0,0,0,452,0.0,0
KL-OLOP,100,0.6636496933984002,0,0,0,452,0.0,0
BRUE,100,0.6636496933984002,0,0,0,452,0.0,0
UCT,100,0.6636496933984002,0,0,0,452,0.0,0
KL-OLOP,316,0.6636496933984002,0,0,0,452,0.0,0
BRUE,316,0.6636496933984002,0,0,0,452,0.0,0
UCT,316,0.6636496933984002,0,0,0,452,0.0,0
KL-OLOP,1000,0.6636496933984002,0,0,0,452,0.0,0
BRUE,1000,0.6636496933984002,0,0,0,452,0.0,0
UCT,1000,0.6636496933984002,0,0,0,452,0.0,0
BRUE,100000,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,3162,0.6636496933984002,0,0,0,452,0.0,0
BRUE,3162,0.6636496933984002,0,0,0,452,0.0,0
UCT,3162,0.6636496933984002,0,0,0,452,0.0,0
KL-OLOP,31622,0.17337105597949787,0,0,0,449,0.0,0
UCT,10000,0.6636496933984002,0,0,0,452,0.0,0
BRUE,10000,0.6636496933984002,0,0,0,452,0.0,0
KL-OLOP,10000,0.6636496933984002,0,0,0,452,0.0,0
KL-OLOP,100000,0.24376333466704558,0,0,0,410,0.0,0
UCT,31622,0.6636496933984002,0,0,0,452,0.0,0
UCT,100000,0.08126544458072305,0,0,0,451,0.0,0
KL-OLOP,10,0.9022838638744326,0,0,0,453,0.0,0
BRUE,10,0.9022838638744326,0,0,0,453,0.0,0
UCT,10,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,31,0.9022838638744326,0,0,0,453,0.0,0
BRUE,31,0.9022838638744326,0,0,0,453,0.0,0
UCT,31,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,100,0.9022838638744326,0,0,0,453,0.0,0
BRUE,100,0.9022838638744326,0,0,0,453,0.0,0
UCT,100,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,316,0.9022838638744326,0,0,0,453,0.0,0
BRUE,316,0.9022838638744326,0,0,0,453,0.0,0
UCT,316,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,1000,0.9022838638744326,0,0,0,453,0.0,0
BRUE,31622,0.6636496933984002,0,0,0,452,0.0,0
UCT,1000,0.9022838638744326,0,0,0,453,0.0,0
BRUE,1000,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,3162,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,31622,0.3288221057551257,0,0,0,450,0.0,0
UCT,3162,0.9022838638744326,0,0,0,453,0.0,0
BRUE,3162,0.9022838638744326,0,0,0,453,0.0,0
UCT,10000,0.9022838638744326,0,0,0,453,0.0,0
BRUE,10000,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,10000,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,100000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
BRUE,100000,0.08126544458072305,0,0,0,451,0.0,0
UCT,31622,0.9022838638744326,0,0,0,453,0.0,0
UCT,100000,0.6636496933984002,0,0,0,452,0.0,0
KL-OLOP,10,0.23638086933293234,0,0,0,454,0.0,0
BRUE,10,0.23638086933293234,0,0,0,454,0.0,0
UCT,10,0.23638086933293234,0,0,0,454,0.0,0
KL-OLOP,31,0.23638086933293234,0,0,0,454,0.0,0
BRUE,31,0.23638086933293234,0,0,0,454,0.0,0
UCT,31,0.23638086933293234,0,0,0,454,0.0,0
KL-OLOP,100,0.23638086933293234,0,0,0,454,0.0,0
BRUE,100,0.23638086933293234,0,0,0,454,0.0,0
BRUE,31622,0.9022838638744326,0,0,0,453,0.0,0
UCT,100,0.23638086933293234,0,0,0,454,0.23638086933293234,0
KL-OLOP,316,0.23638086933293234,0,0,0,454,0.0,0
BRUE,316,0.23638086933293234,0,0,0,454,0.23638086933293234,0
UCT,316,0.23638086933293234,0,0,0,454,0.0,0
KL-OLOP,1000,0.23638086933293234,0,0,0,454,0.0,0
BRUE,1000,0.23638086933293234,0,0,0,454,0.0,0
UCT,1000,0.23638086933293234,0,0,0,454,0.0,0
KL-OLOP,3162,0.23638086933293234,0,0,0,454,0.0,0
UCT,3162,0.23638086933293234,0,0,0,454,0.0,0
BRUE,3162,0.23638086933293234,0,0,0,454,0.0,0
KL-OLOP,10000,0.23638086933293234,0,0,0,454,0.0,0
UCT,100000,0.9022838638744326,0,0,0,453,0.0,0
UCT,10000,0.23638086933293234,0,0,0,454,0.0,0
BRUE,10000,0.23638086933293234,0,0,0,454,0.0,0
BRUE,100000,0.6636496933984002,0,0,0,452,0.0,0
UCT,31622,0.23638086933293234,0,0,0,454,0.0,0
KL-OLOP,100000,0.7004773706977652,0,0,0,435,0.0,0
KL-OLOP,100000,0.0007307529033708793,0,0,0,409,0.0,0
BRUE,31622,0.23638086933293234,0,0,0,454,0.0,0
KL-OLOP,10,0.19041979965618427,0,0,0,455,0.19041979965618427,0
BRUE,10,0.19041979965618427,0,0,0,455,0.19041979965618427,0
UCT,10,0.19041979965618427,0,0,0,455,0.20562433156953608,0
KL-OLOP,31,0.19041979965618427,0,0,0,455,0.19041979965618427,0
BRUE,31,0.19041979965618427,0,0,0,455,0.19041979965618427,0
UCT,31,0.19041979965618427,0,0,0,455,0.4078644913218663,0
KL-OLOP,100,0.19041979965618427,0,0,0,455,0.19041979965618427,0
BRUE,100,0.19041979965618427,0,0,0,455,0.19041979965618427,0
UCT,100,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,316,0.19041979965618427,0,0,0,455,0.19041979965618427,0
BRUE,316,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,31622,0.08126544458072305,0,0,0,451,0.0,0
UCT,316,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,1000,0.19041979965618427,0,0,0,455,0.0,0
BRUE,1000,0.19041979965618427,0,0,0,455,0.0,0
UCT,1000,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,3162,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,31622,0.9022838638744326,0,0,0,453,0.0,0
BRUE,3162,0.19041979965618427,0,0,0,455,0.0,0
UCT,3162,0.19041979965618427,0,0,0,455,0.0,0
BRUE,100000,0.9022838638744326,0,0,0,453,0.0,0
KL-OLOP,100000,0.10980243998434247,0,0,0,425,0.0,0
BRUE,10000,0.19041979965618427,0,0,0,455,0.0,0
UCT,10000,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,10000,0.19041979965618427,0,0,0,455,0.0,0
UCT,31622,0.19041979965618427,0,0,0,455,0.0,0
UCT,100000,0.23638086933293234,0,0,0,454,0.0,0
BRUE,31622,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,10,0.0812239120806808,0,0,0,456,0.0,0
BRUE,10,0.0812239120806808,0,0,0,456,0.0812239120806808,0
UCT,10,0.0812239120806808,0,0,0,456,0.0812239120806808,0
KL-OLOP,31,0.0812239120806808,0,0,0,456,0.0,0
BRUE,31,0.0812239120806808,0,0,0,456,0.0812239120806808,0
UCT,31,0.0812239120806808,0,0,0,456,0.10975399953069309,0
KL-OLOP,100,0.0812239120806808,0,0,0,456,0.0,0
BRUE,100,0.0812239120806808,0,0,0,456,0.0812239120806808,0
UCT,100,0.0812239120806808,0,0,0,456,0.0812239120806808,0
KL-OLOP,316,0.0812239120806808,0,0,0,456,0.0,0
KL-OLOP,31622,0.6636496933984002,0,0,0,452,0.0,0
BRUE,316,0.0812239120806808,0,0,0,456,0.0812239120806808,0
UCT,316,0.0812239120806808,0,0,0,456,0.0812239120806808,0
KL-OLOP,1000,0.0812239120806808,0,0,0,456,0.0,0
BRUE,1000,0.0812239120806808,0,0,0,456,0.0,0
UCT,1000,0.0812239120806808,0,0,0,456,0.0812239120806808,0
KL-OLOP,3162,0.0812239120806808,0,0,0,456,0.0,0
BRUE,3162,0.0812239120806808,0,0,0,456,0.0812239120806808,0
UCT,3162,0.0812239120806808,0,0,0,456,0.0812239120806808,0
BRUE,100000,0.23638086933293234,0,0,0,454,0.0,0
UCT,10000,0.0812239120806808,0,0,0,456,0.0812239120806808,0
BRUE,10000,0.0812239120806808,0,0,0,456,0.0,0
KL-OLOP,10000,0.0812239120806808,0,0,0,456,0.0812239120806808,0
KL-OLOP,100000,0.5259145314145381,0,0,0,423,0.0,0
UCT,31622,0.0812239120806808,0,0,0,456,0.0812239120806808,0
UCT,100000,0.19041979965618427,0,0,0,455,0.0,0
BRUE,31622,0.0812239120806808,0,0,0,456,0.10975399953069309,0
KL-OLOP,10,0.4968370210007489,0,0,0,457,0.0,0
BRUE,10,0.4968370210007489,0,0,0,457,0.0,0
UCT,10,0.4968370210007489,0,0,0,457,0.4968370210007489,0
KL-OLOP,31,0.4968370210007489,0,0,0,457,0.0,0
BRUE,31,0.4968370210007489,0,0,0,457,0.5960894191680695,0
UCT,31,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,100,0.4968370210007489,0,0,0,457,0.0,0
BRUE,100,0.4968370210007489,0,0,0,457,0.0,0
UCT,100,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,316,0.4968370210007489,0,0,0,457,0.0,0
BRUE,316,0.4968370210007489,0,0,0,457,0.0,0
UCT,316,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,1000,0.4968370210007489,0,0,0,457,0.0,0
BRUE,1000,0.4968370210007489,0,0,0,457,0.0,0
UCT,1000,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,100000,0.02963308100612183,0,0,0,416,0.02963308100612183,0
KL-OLOP,3162,0.4968370210007489,0,0,0,457,0.0,0
BRUE,3162,0.4968370210007489,0,0,0,457,0.0,0
UCT,3162,0.4968370210007489,0,0,0,457,0.0,0
BRUE,10000,0.4968370210007489,0,0,0,457,0.0,0
BRUE,100000,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,10000,0.4968370210007489,0,0,0,457,0.0,0
UCT,10000,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,31622,0.23638086933293234,0,0,0,454,0.0,0
UCT,100000,0.0812239120806808,0,0,0,456,0.0812239120806808,0
KL-OLOP,100000,0.23909003213322144,0,0,0,419,0.0,0
UCT,31622,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,10,0.1330135370109895,0,0,0,458,0.0,0
BRUE,10,0.1330135370109895,0,0,0,458,0.0,0
UCT,10,0.1330135370109895,0,0,0,458,0.1647404568947075,0
KL-OLOP,31,0.1330135370109895,0,0,0,458,0.0,0
BRUE,31,0.1330135370109895,0,0,0,458,0.0,0
UCT,31,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,100,0.1330135370109895,0,0,0,458,0.0,0
BRUE,100,0.1330135370109895,0,0,0,458,0.0,0
UCT,100,0.1330135370109895,0,0,0,458,0.1647404568947075,0
KL-OLOP,316,0.1330135370109895,0,0,0,458,0.0,0
BRUE,316,0.1330135370109895,0,0,0,458,0.0,0
UCT,316,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,1000,0.1330135370109895,0,0,0,458,0.0,0
BRUE,31622,0.4968370210007489,0,0,0,457,0.0,0
UCT,1000,0.1330135370109895,0,0,0,458,0.0,0
BRUE,1000,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,3162,0.1330135370109895,0,0,0,458,0.0,0
BRUE,3162,0.1330135370109895,0,0,0,458,0.1330135370109895,0
UCT,3162,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,100000,0.08015387028420018,0,0,0,417,0.0,0
BRUE,10000,0.1330135370109895,0,0,0,458,0.0,0
UCT,10000,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,10000,0.1330135370109895,0,0,0,458,0.0,0
BRUE,100000,0.0812239120806808,0,0,0,456,0.0,0
UCT,100000,0.4968370210007489,0,0,0,457,0.0,0
UCT,31622,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,100000,0.26862326235251954,0,0,0,421,0.0,0
KL-OLOP,10,0.09694861545010003,0,0,0,459,0.22292159531501188,0
BRUE,10,0.09694861545010003,0,0,0,459,0.25138137405211514,0
UCT,10,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,31,0.09694861545010003,0,0,0,459,0.22292159531501188,0
BRUE,31,0.09694861545010003,0,0,0,459,0.09694861545010003,0
UCT,31,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,100,0.09694861545010003,0,0,0,459,0.22292159531501188,0
BRUE,100,0.09694861545010003,0,0,0,459,0.22292159531501188,0
UCT,100,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,316,0.09694861545010003,0,0,0,459,0.09694861545010003,0
BRUE,31622,0.1330135370109895,0,0,0,458,0.0,0
BRUE,316,0.09694861545010003,0,0,0,459,0.25138137405211514,0
UCT,316,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,1000,0.09694861545010003,0,0,0,459,0.09694861545010003,0
BRUE,1000,0.09694861545010003,0,0,0,459,0.09694861545010003,0
UCT,1000,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,3162,0.09694861545010003,0,0,0,459,0.0,0
BRUE,3162,0.09694861545010003,0,0,0,459,0.0,0
UCT,3162,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,100000,0.0476538194412095,0,0,0,420,0.0476538194412095,0
KL-OLOP,31622,0.19041979965618427,0,0,0,455,0.0,0
KL-OLOP,100000,0.4100897694007841,0,0,0,428,0.0,0
UCT,10000,0.09694861545010003,0,0,0,459,0.0,0
BRUE,10000,0.09694861545010003,0,0,0,459,0.0,0
BRUE,100000,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,10000,0.09694861545010003,0,0,0,459,0.0,0
UCT,100000,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,10,0.6414170709797966,0,0,0,460,0.0,0
BRUE,10,0.6414170709797966,0,0,0,460,0.0,0
UCT,10,0.6414170709797966,0,0,0,460,0.0,0
KL-OLOP,31,0.6414170709797966,0,0,0,460,0.0,0
BRUE,31,0.6414170709797966,0,0,0,460,0.0,0
UCT,31,0.6414170709797966,0,0,0,460,0.0,0
KL-OLOP,100,0.6414170709797966,0,0,0,460,0.0,0
BRUE,100,0.6414170709797966,0,0,0,460,0.0,0
UCT,100,0.6414170709797966,0,0,0,460,0.0,0
UCT,31622,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,316,0.6414170709797966,0,0,0,460,0.0,0
BRUE,316,0.6414170709797966,0,0,0,460,0.0,0
UCT,316,0.6414170709797966,0,0,0,460,0.0,0
KL-OLOP,1000,0.6414170709797966,0,0,0,460,0.0,0
BRUE,1000,0.6414170709797966,0,0,0,460,0.0,0
UCT,1000,0.6414170709797966,0,0,0,460,0.0,0
KL-OLOP,3162,0.6414170709797966,0,0,0,460,0.0,0
BRUE,3162,0.6414170709797966,0,0,0,460,0.0,0
BRUE,31622,0.09694861545010003,0,0,0,459,0.09694861545010003,0
UCT,3162,0.6414170709797966,0,0,0,460,0.0,0
KL-OLOP,31622,0.0812239120806808,0,0,0,456,0.0,0
KL-OLOP,100000,0.2810069494458509,0,0,0,418,0.0,0
BRUE,10000,0.6414170709797966,0,0,0,460,0.0,0
KL-OLOP,10000,0.6414170709797966,0,0,0,460,0.0,0
UCT,10000,0.6414170709797966,0,0,0,460,0.0,0
UCT,31622,0.6414170709797966,0,0,0,460,0.0,0
BRUE,100000,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,10,0.07985358605875081,0,0,0,461,0.0,0
BRUE,10,0.07985358605875081,0,0,0,461,0.07985358605875081,0
UCT,10,0.07985358605875081,0,0,0,461,0.43845123962628185,0
KL-OLOP,31,0.07985358605875081,0,0,0,461,0.0,0
BRUE,31,0.07985358605875081,0,0,0,461,0.0,0
UCT,31,0.07985358605875081,0,0,0,461,0.07985358605875081,0
KL-OLOP,100,0.07985358605875081,0,0,0,461,0.07985358605875081,0
BRUE,100,0.07985358605875081,0,0,0,461,0.0,0
UCT,100,0.07985358605875081,0,0,0,461,0.0,0
KL-OLOP,316,0.07985358605875081,0,0,0,461,0.07985358605875081,0
BRUE,316,0.07985358605875081,0,0,0,461,0.07985358605875081,0
UCT,316,0.07985358605875081,0,0,0,461,0.07985358605875081,0
KL-OLOP,1000,0.07985358605875081,0,0,0,461,0.07985358605875081,0
BRUE,1000,0.07985358605875081,0,0,0,461,0.07985358605875081,0
UCT,1000,0.07985358605875081,0,0,0,461,0.0,0
UCT,100000,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,3162,0.07985358605875081,0,0,0,461,0.07985358605875081,0
UCT,3162,0.07985358605875081,0,0,0,461,0.0,0
BRUE,31622,0.6414170709797966,0,0,0,460,0.0,0
BRUE,3162,0.07985358605875081,0,0,0,461,0.07985358605875081,0
UCT,10000,0.07985358605875081,0,0,0,461,0.0,0
BRUE,10000,0.07985358605875081,0,0,0,461,0.0,0
KL-OLOP,31622,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,10000,0.07985358605875081,0,0,0,461,0.07985358605875081,0
UCT,100000,0.6414170709797966,0,0,0,460,0.0,0
BRUE,100000,0.09694861545010003,0,0,0,459,0.0,0
KL-OLOP,31622,0.1330135370109895,0,0,0,458,0.0,0
KL-OLOP,10,0.6604960505750392,0,0,0,462,0.0,0
UCT,31622,0.07985358605875081,0,0,0,461,0.0,0
BRUE,10,0.6604960505750392,0,0,0,462,0.0,0
UCT,10,0.6604960505750392,0,0,0,462,0.6971281320642619,0
KL-OLOP,31,0.6604960505750392,0,0,0,462,0.0,0
BRUE,31,0.6604960505750392,0,0,0,462,0.0,0
UCT,31,0.6604960505750392,0,0,0,462,0.0,0
KL-OLOP,100,0.6604960505750392,0,0,0,462,0.0,0
BRUE,100,0.6604960505750392,0,0,0,462,0.0,0
UCT,100,0.6604960505750392,0,0,0,462,0.0,0
KL-OLOP,316,0.6604960505750392,0,0,0,462,0.0,0
BRUE,316,0.6604960505750392,0,0,0,462,0.0,0
UCT,316,0.6604960505750392,0,0,0,462,0.0,0
KL-OLOP,1000,0.6604960505750392,0,0,0,462,0.0,0
BRUE,1000,0.6604960505750392,0,0,0,462,0.0,0
BRUE,31622,0.07985358605875081,0,0,0,461,0.0,0
UCT,1000,0.6604960505750392,0,0,0,462,0.0,0
KL-OLOP,3162,0.6604960505750392,0,0,0,462,0.0,0
BRUE,3162,0.6604960505750392,0,0,0,462,0.0,0
UCT,3162,0.6604960505750392,0,0,0,462,0.0,0
KL-OLOP,10000,0.6604960505750392,0,0,0,462,0.0,0
BRUE,10000,0.6604960505750392,0,0,0,462,0.0,0
UCT,10000,0.6604960505750392,0,0,0,462,0.0,0
BRUE,100000,0.6414170709797966,0,0,0,460,0.0,0
UCT,31622,0.6604960505750392,0,0,0,462,0.0,0
UCT,100000,0.07985358605875081,0,0,0,461,0.0,0
KL-OLOP,10,0.4999566562004416,0,0,0,463,0.0,0
BRUE,10,0.4999566562004416,0,0,0,463,0.4999566562004416,0
UCT,10,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,31,0.4999566562004416,0,0,0,463,0.0,0
BRUE,31,0.4999566562004416,0,0,0,463,0.0,0
UCT,31,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,100,0.4999566562004416,0,0,0,463,0.0,0
BRUE,100,0.4999566562004416,0,0,0,463,0.0,0
UCT,100,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,316,0.4999566562004416,0,0,0,463,0.0,0
BRUE,316,0.4999566562004416,0,0,0,463,0.0,0
UCT,316,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,1000,0.4999566562004416,0,0,0,463,0.0,0
BRUE,1000,0.4999566562004416,0,0,0,463,0.0,0
UCT,1000,0.4999566562004416,0,0,0,463,0.0,0
BRUE,31622,0.6604960505750392,0,0,0,462,0.0,0
KL-OLOP,3162,0.4999566562004416,0,0,0,463,0.0,0
BRUE,3162,0.4999566562004416,0,0,0,463,0.0,0
UCT,3162,0.4999566562004416,0,0,0,463,0.0,0
BRUE,10000,0.4999566562004416,0,0,0,463,0.0,0
UCT,10000,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,10000,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,100000,0.6937328394880198,0,0,0,430,0.0,0
KL-OLOP,100000,0.35049656594083745,0,0,0,432,0.0,0
BRUE,100000,0.07985358605875081,0,0,0,461,0.0,0
KL-OLOP,31622,0.09694861545010003,0,0,0,459,0.09694861545010003,0
UCT,100000,0.6604960505750392,0,0,0,462,0.0,0
KL-OLOP,10,0.015489016319556903,0,0,0,464,0.19446729983734,0
BRUE,10,0.015489016319556903,0,0,0,464,0.048418392928705645,0
UCT,10,0.015489016319556903,0,0,0,464,0.19446729983734,0
KL-OLOP,31,0.015489016319556903,0,0,0,464,0.19446729983734,0
BRUE,31,0.015489016319556903,0,0,0,464,0.048418392928705645,0
UCT,31,0.015489016319556903,0,0,0,464,0.015489016319556903,0
KL-OLOP,100,0.015489016319556903,0,0,0,464,0.19446729983734,0
BRUE,100,0.015489016319556903,0,0,0,464,0.0,0
UCT,100,0.015489016319556903,0,0,0,464,0.048418392928705645,0
KL-OLOP,316,0.015489016319556903,0,0,0,464,0.19446729983734,0
KL-OLOP,31622,0.6414170709797966,0,0,0,460,0.0,0
UCT,31622,0.4999566562004416,0,0,0,463,0.0,0
BRUE,316,0.015489016319556903,0,0,0,464,0.015489016319556903,0
UCT,316,0.015489016319556903,0,0,0,464,0.015489016319556903,0
KL-OLOP,1000,0.015489016319556903,0,0,0,464,0.19446729983734,0
UCT,1000,0.015489016319556903,0,0,0,464,0.0,0
BRUE,1000,0.015489016319556903,0,0,0,464,0.048418392928705645,0
KL-OLOP,3162,0.015489016319556903,0,0,0,464,0.0,0
BRUE,3162,0.015489016319556903,0,0,0,464,0.0,0
UCT,3162,0.015489016319556903,0,0,0,464,0.0,0
BRUE,31622,0.4999566562004416,0,0,0,463,0.0,0
UCT,10000,0.015489016319556903,0,0,0,464,0.048418392928705645,0
BRUE,10000,0.015489016319556903,0,0,0,464,0.0,0
KL-OLOP,10000,0.015489016319556903,0,0,0,464,0.048418392928705645,0
KL-OLOP,100000,0.13187300974462257,0,0,0,427,0.0,0
UCT,31622,0.015489016319556903,0,0,0,464,0.048418392928705645,0
BRUE,100000,0.6604960505750392,0,0,0,462,0.0,0
UCT,100000,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,10,0.04352352134831894,0,0,0,465,0.0,0
BRUE,10,0.04352352134831894,0,0,0,465,0.22019122883996078,0
UCT,10,0.04352352134831894,0,0,0,465,0.29340690055575336,0
KL-OLOP,31,0.04352352134831894,0,0,0,465,0.0,0
BRUE,31,0.04352352134831894,0,0,0,465,0.22019122883996078,0
UCT,31,0.04352352134831894,0,0,0,465,0.22019122883996078,0
KL-OLOP,100,0.04352352134831894,0,0,0,465,0.0,0
BRUE,100,0.04352352134831894,0,0,0,465,0.04352352134831894,0
UCT,100,0.04352352134831894,0,0,0,465,0.3435928224173175,0
KL-OLOP,316,0.04352352134831894,0,0,0,465,0.0,0
BRUE,316,0.04352352134831894,0,0,0,465,0.22019122883996078,0
UCT,316,0.04352352134831894,0,0,0,465,0.04352352134831894,0
KL-OLOP,1000,0.04352352134831894,0,0,0,465,0.0,0
BRUE,31622,0.015489016319556903,0,0,0,464,0.048418392928705645,0
UCT,1000,0.04352352134831894,0,0,0,465,0.22019122883996078,0
BRUE,1000,0.04352352134831894,0,0,0,465,0.0,0
KL-OLOP,3162,0.04352352134831894,0,0,0,465,0.0,0
BRUE,3162,0.04352352134831894,0,0,0,465,0.04352352134831894,0
KL-OLOP,100000,0.4716020151231328,0,0,0,433,0.0,0
UCT,3162,0.04352352134831894,0,0,0,465,0.04352352134831894,0
UCT,10000,0.04352352134831894,0,0,0,465,0.04352352134831894,0
BRUE,10000,0.04352352134831894,0,0,0,465,0.04352352134831894,0
KL-OLOP,10000,0.04352352134831894,0,0,0,465,0.04352352134831894,0
UCT,100000,0.015489016319556903,0,0,0,464,0.0,0
UCT,31622,0.04352352134831894,0,0,0,465,0.04352352134831894,0
BRUE,100000,0.4999566562004416,0,0,0,463,0.0,0
BRUE,31622,0.04352352134831894,0,0,0,465,0.0,0
KL-OLOP,31622,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,10,0.5000148859143085,0,0,0,466,0.0,0
BRUE,10,0.5000148859143085,0,0,0,466,0.0,0
UCT,10,0.5000148859143085,0,0,0,466,0.6260687504828586,0
KL-OLOP,31,0.5000148859143085,0,0,0,466,0.0,0
BRUE,31,0.5000148859143085,0,0,0,466,0.0,0
UCT,31,0.5000148859143085,0,0,0,466,0.0,0
KL-OLOP,100,0.5000148859143085,0,0,0,466,0.0,0
BRUE,100,0.5000148859143085,0,0,0,466,0.0,0
UCT,100,0.5000148859143085,0,0,0,466,0.0,0
KL-OLOP,31622,0.07985358605875081,0,0,0,461,0.07985358605875081,0
KL-OLOP,316,0.5000148859143085,0,0,0,466,0.0,0
BRUE,316,0.5000148859143085,0,0,0,466,0.0,0
UCT,316,0.5000148859143085,0,0,0,466,0.0,0
KL-OLOP,1000,0.5000148859143085,0,0,0,466,0.0,0
BRUE,1000,0.5000148859143085,0,0,0,466,0.0,0
UCT,1000,0.5000148859143085,0,0,0,466,0.0,0
KL-OLOP,3162,0.5000148859143085,0,0,0,466,0.0,0
UCT,3162,0.5000148859143085,0,0,0,466,0.0,0
BRUE,3162,0.5000148859143085,0,0,0,466,0.0,0
BRUE,10000,0.5000148859143085,0,0,0,466,0.0,0
BRUE,100000,0.015489016319556903,0,0,0,464,0.048418392928705645,0
KL-OLOP,10000,0.5000148859143085,0,0,0,466,0.0,0
UCT,10000,0.5000148859143085,0,0,0,466,0.0,0
KL-OLOP,31622,0.6604960505750392,0,0,0,462,0.0,0
UCT,31622,0.5000148859143085,0,0,0,466,0.0,0
UCT,100000,0.04352352134831894,0,0,0,465,0.04352352134831894,0
KL-OLOP,10,0.26412257799394556,0,0,0,467,0.3274365818336036,0
BRUE,10,0.26412257799394556,0,0,0,467,0.3274365818336036,0
UCT,10,0.26412257799394556,0,0,0,467,0.3274365818336036,0
KL-OLOP,31,0.26412257799394556,0,0,0,467,0.3274365818336036,0
BRUE,31,0.26412257799394556,0,0,0,467,0.0,0
UCT,31,0.26412257799394556,0,0,0,467,0.26412257799394556,0
KL-OLOP,100,0.26412257799394556,0,0,0,467,0.3274365818336036,0
BRUE,100,0.26412257799394556,0,0,0,467,0.0,0
UCT,100,0.26412257799394556,0,0,0,467,0.26412257799394556,0
KL-OLOP,316,0.26412257799394556,0,0,0,467,0.0,0
BRUE,316,0.26412257799394556,0,0,0,467,0.0,0
BRUE,31622,0.5000148859143085,0,0,0,466,0.0,0
UCT,316,0.26412257799394556,0,0,0,467,0.0,0
KL-OLOP,1000,0.26412257799394556,0,0,0,467,0.0,0
BRUE,1000,0.26412257799394556,0,0,0,467,0.0,0
UCT,1000,0.26412257799394556,0,0,0,467,0.0,0
KL-OLOP,3162,0.26412257799394556,0,0,0,467,0.0,0
BRUE,3162,0.26412257799394556,0,0,0,467,0.0,0
UCT,3162,0.26412257799394556,0,0,0,467,0.0,0
KL-OLOP,10000,0.26412257799394556,0,0,0,467,0.0,0
BRUE,10000,0.26412257799394556,0,0,0,467,0.0,0
UCT,10000,0.26412257799394556,0,0,0,467,0.0,0
UCT,100000,0.5000148859143085,0,0,0,466,0.0,0
BRUE,100000,0.04352352134831894,0,0,0,465,0.0,0
UCT,31622,0.26412257799394556,0,0,0,467,0.0,0
BRUE,31622,0.26412257799394556,0,0,0,467,0.0,0
KL-OLOP,100000,0.7035687956987862,0,0,0,436,0.0,0
KL-OLOP,10,0.06219842561479427,0,0,0,468,0.06219842561479427,0
BRUE,10,0.06219842561479427,0,0,0,468,0.28875237340747306,0
UCT,10,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,31,0.06219842561479427,0,0,0,468,0.06219842561479427,0
BRUE,31,0.06219842561479427,0,0,0,468,0.0,0
UCT,31,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,100,0.06219842561479427,0,0,0,468,0.06219842561479427,0
BRUE,100,0.06219842561479427,0,0,0,468,0.2792065829133479,0
UCT,100,0.06219842561479427,0,0,0,468,0.06219842561479427,0
KL-OLOP,316,0.06219842561479427,0,0,0,468,0.2792065829133479,0
BRUE,316,0.06219842561479427,0,0,0,468,0.0,0
UCT,316,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,1000,0.06219842561479427,0,0,0,468,0.0,0
BRUE,1000,0.06219842561479427,0,0,0,468,0.06219842561479427,0
UCT,1000,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,100000,0.3165190937877074,0,0,0,431,0.0,0
KL-OLOP,3162,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,100000,0.09742965625443523,0,0,0,426,0.0,0
UCT,3162,0.06219842561479427,0,0,0,468,0.0,0
BRUE,100000,0.5000148859143085,0,0,0,466,0.0,0
BRUE,3162,0.06219842561479427,0,0,0,468,0.2792065829133479,0
UCT,10000,0.06219842561479427,0,0,0,468,0.0,0
BRUE,10000,0.06219842561479427,0,0,0,468,0.06219842561479427,0
KL-OLOP,10000,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,31622,0.015489016319556903,0,0,0,464,0.0,0
UCT,100000,0.26412257799394556,0,0,0,467,0.0,0
UCT,31622,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,10,0.39727958876120306,0,0,0,469,0.0,0
BRUE,10,0.39727958876120306,0,0,0,469,0.39727958876120306,0
UCT,10,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,31,0.39727958876120306,0,0,0,469,0.0,0
BRUE,31,0.39727958876120306,0,0,0,469,0.0,0
UCT,31,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,100,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,31622,0.04352352134831894,0,0,0,465,0.04352352134831894,0
BRUE,100,0.39727958876120306,0,0,0,469,0.0,0
UCT,100,0.39727958876120306,0,0,0,469,0.39727958876120306,0
KL-OLOP,316,0.39727958876120306,0,0,0,469,0.0,0
BRUE,316,0.39727958876120306,0,0,0,469,0.0,0
UCT,316,0.39727958876120306,0,0,0,469,0.0,0
BRUE,31622,0.06219842561479427,0,0,0,468,0.0,0
BRUE,1000,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,1000,0.39727958876120306,0,0,0,469,0.0,0
UCT,1000,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,3162,0.39727958876120306,0,0,0,469,0.0,0
BRUE,3162,0.39727958876120306,0,0,0,469,0.0,0
UCT,3162,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,10000,0.39727958876120306,0,0,0,469,0.0,0
BRUE,10000,0.39727958876120306,0,0,0,469,0.0,0
UCT,10000,0.39727958876120306,0,0,0,469,0.0,0
BRUE,100000,0.26412257799394556,0,0,0,467,0.0,0
UCT,31622,0.39727958876120306,0,0,0,469,0.0,0
UCT,100000,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,10,0.028757713216887026,0,0,0,470,0.0,0
BRUE,10,0.028757713216887026,0,0,0,470,0.12824762377747057,0
UCT,10,0.028757713216887026,0,0,0,470,0.12824762377747057,0
KL-OLOP,31,0.028757713216887026,0,0,0,470,0.028757713216887026,0
BRUE,31,0.028757713216887026,0,0,0,470,0.028757713216887026,0
UCT,31,0.028757713216887026,0,0,0,470,0.0,0
KL-OLOP,100,0.028757713216887026,0,0,0,470,0.028757713216887026,0
BRUE,100,0.028757713216887026,0,0,0,470,0.0,0
UCT,100,0.028757713216887026,0,0,0,470,0.12824762377747057,0
KL-OLOP,316,0.028757713216887026,0,0,0,470,0.028757713216887026,0
BRUE,316,0.028757713216887026,0,0,0,470,0.028757713216887026,0
UCT,316,0.028757713216887026,0,0,0,470,0.028757713216887026,0
BRUE,31622,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,1000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
BRUE,1000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
UCT,1000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
KL-OLOP,3162,0.028757713216887026,0,0,0,470,0.028757713216887026,0
BRUE,3162,0.028757713216887026,0,0,0,470,0.028757713216887026,0
UCT,3162,0.028757713216887026,0,0,0,470,0.028757713216887026,0
BRUE,10000,0.028757713216887026,0,0,0,470,0.0,0
KL-OLOP,100000,0.4373663229880673,0,0,0,429,0.0,0
KL-OLOP,10000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
UCT,10000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
KL-OLOP,31622,0.5000148859143085,0,0,0,466,0.0,0
BRUE,100000,0.06219842561479427,0,0,0,468,0.0,0
UCT,100000,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,31622,0.26412257799394556,0,0,0,467,0.0,0
UCT,31622,0.028757713216887026,0,0,0,470,0.028757713216887026,0
KL-OLOP,10,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,10,0.09784204558131737,0,0,0,471,0.0,0
UCT,10,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,31,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,31,0.09784204558131737,0,0,0,471,0.09784204558131737,0
UCT,31,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,100,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,100,0.09784204558131737,0,0,0,471,0.09784204558131737,0
UCT,100,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,316,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,316,0.09784204558131737,0,0,0,471,0.0,0
UCT,316,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,1000,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,31622,0.028757713216887026,0,0,0,470,0.0,0
BRUE,1000,0.09784204558131737,0,0,0,471,0.09784204558131737,0
UCT,1000,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,3162,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,3162,0.09784204558131737,0,0,0,471,0.0,0
UCT,3162,0.09784204558131737,0,0,0,471,0.0,0
KL-OLOP,100000,0.31569803556769127,0,0,0,438,0.0,0
UCT,10000,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,10000,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,10000,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,100000,0.39727958876120306,0,0,0,469,0.0,0
UCT,100000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
UCT,31622,0.09784204558131737,0,0,0,471,0.09784204558131737,0
BRUE,31622,0.09784204558131737,0,0,0,471,0.0,0
KL-OLOP,10,0.0194829041115967,0,0,0,472,0.14297950765854095,0
BRUE,10,0.0194829041115967,0,0,0,472,0.0,0
UCT,10,0.0194829041115967,0,0,0,472,0.0194829041115967,0
KL-OLOP,31,0.0194829041115967,0,0,0,472,0.0,0
BRUE,31,0.0194829041115967,0,0,0,472,0.0,0
UCT,31,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,100,0.0194829041115967,0,0,0,472,0.0,0
BRUE,100,0.0194829041115967,0,0,0,472,0.0,0
UCT,100,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,316,0.0194829041115967,0,0,0,472,0.0,0
BRUE,316,0.0194829041115967,0,0,0,472,0.0,0
UCT,316,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,1000,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,31622,0.06219842561479427,0,0,0,468,0.0,0
BRUE,1000,0.0194829041115967,0,0,0,472,0.0,0
UCT,1000,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,3162,0.0194829041115967,0,0,0,472,0.0,0
BRUE,3162,0.0194829041115967,0,0,0,472,0.0,0
UCT,3162,0.0194829041115967,0,0,0,472,0.0,0
BRUE,100000,0.028757713216887026,0,0,0,470,0.0,0
BRUE,10000,0.0194829041115967,0,0,0,472,0.0,0
UCT,10000,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,10000,0.0194829041115967,0,0,0,472,0.0,0
UCT,100000,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,31622,0.39727958876120306,0,0,0,469,0.0,0
UCT,31622,0.0194829041115967,0,0,0,472,0.0,0
BRUE,31622,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,10,0.16673278099162814,0,0,0,473,0.16673278099162814,0
BRUE,10,0.16673278099162814,0,0,0,473,0.0,0
UCT,10,0.16673278099162814,0,0,0,473,0.0,0
KL-OLOP,31,0.16673278099162814,0,0,0,473,0.16673278099162814,0
BRUE,31,0.16673278099162814,0,0,0,473,0.16673278099162814,0
UCT,31,0.16673278099162814,0,0,0,473,0.0,0
KL-OLOP,100,0.16673278099162814,0,0,0,473,0.16673278099162814,0
BRUE,100,0.16673278099162814,0,0,0,473,0.0,0
UCT,100,0.16673278099162814,0,0,0,473,0.16673278099162814,0
KL-OLOP,316,0.16673278099162814,0,0,0,473,0.16673278099162814,0
BRUE,316,0.16673278099162814,0,0,0,473,0.0,0
UCT,316,0.16673278099162814,0,0,0,473,0.16673278099162814,0
BRUE,100000,0.09784204558131737,0,0,0,471,0.0,0
KL-OLOP,1000,0.16673278099162814,0,0,0,473,0.0,0
UCT,1000,0.16673278099162814,0,0,0,473,0.0,0
BRUE,1000,0.16673278099162814,0,0,0,473,0.16673278099162814,0
KL-OLOP,3162,0.16673278099162814,0,0,0,473,0.16673278099162814,0
UCT,3162,0.16673278099162814,0,0,0,473,0.0,0
BRUE,3162,0.16673278099162814,0,0,0,473,0.0,0
BRUE,10000,0.16673278099162814,0,0,0,473,0.0,0
KL-OLOP,10000,0.16673278099162814,0,0,0,473,0.0,0
UCT,10000,0.16673278099162814,0,0,0,473,0.0,0
UCT,100000,0.0194829041115967,0,0,0,472,0.0,0
BRUE,31622,0.16673278099162814,0,0,0,473,0.0,0
UCT,31622,0.16673278099162814,0,0,0,473,0.16673278099162814,0
BRUE,100000,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,10,0.45681942743328263,0,0,0,474,0.0,0
BRUE,10,0.45681942743328263,0,0,0,474,0.0,0
UCT,10,0.45681942743328263,0,0,0,474,0.4623408024115432,0
KL-OLOP,31622,0.028757713216887026,0,0,0,470,0.028757713216887026,0
KL-OLOP,31,0.45681942743328263,0,0,0,474,0.0,0
BRUE,31,0.45681942743328263,0,0,0,474,0.0,0
UCT,31,0.45681942743328263,0,0,0,474,0.46619596027336074,0
KL-OLOP,100,0.45681942743328263,0,0,0,474,0.0,0
BRUE,100,0.45681942743328263,0,0,0,474,0.4623408024115432,0
UCT,100,0.45681942743328263,0,0,0,474,0.0,0
KL-OLOP,316,0.45681942743328263,0,0,0,474,0.0,0
BRUE,316,0.45681942743328263,0,0,0,474,0.0,0
UCT,316,0.45681942743328263,0,0,0,474,0.0,0
KL-OLOP,1000,0.45681942743328263,0,0,0,474,0.0,0
UCT,1000,0.45681942743328263,0,0,0,474,0.0,0
BRUE,1000,0.45681942743328263,0,0,0,474,0.0,0
KL-OLOP,3162,0.45681942743328263,0,0,0,474,0.0,0
BRUE,3162,0.45681942743328263,0,0,0,474,0.0,0
UCT,3162,0.45681942743328263,0,0,0,474,0.0,0
KL-OLOP,10000,0.45681942743328263,0,0,0,474,0.0,0
BRUE,10000,0.45681942743328263,0,0,0,474,0.0,0
UCT,10000,0.45681942743328263,0,0,0,474,0.0,0
KL-OLOP,100000,0.24282577071248634,0,0,0,440,0.0,0
UCT,100000,0.16673278099162814,0,0,0,473,0.0,0
UCT,31622,0.45681942743328263,0,0,0,474,0.0,0
KL-OLOP,31622,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,31622,0.0194829041115967,0,0,0,472,0.0,0
BRUE,31622,0.45681942743328263,0,0,0,474,0.0,0
KL-OLOP,10,0.2708521521184415,0,0,0,475,0.2708521521184415,0
BRUE,10,0.2708521521184415,0,0,0,475,0.0,0
UCT,10,0.2708521521184415,0,0,0,475,0.2708521521184415,0
KL-OLOP,31,0.2708521521184415,0,0,0,475,0.0,0
BRUE,31,0.2708521521184415,0,0,0,475,0.2708521521184415,0
UCT,31,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,100,0.2708521521184415,0,0,0,475,0.0,0
BRUE,100,0.2708521521184415,0,0,0,475,0.2708521521184415,0
UCT,100,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,316,0.2708521521184415,0,0,0,475,0.0,0
BRUE,100000,0.16673278099162814,0,0,0,473,0.0,0
BRUE,316,0.2708521521184415,0,0,0,475,0.0,0
UCT,316,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,1000,0.2708521521184415,0,0,0,475,0.0,0
BRUE,1000,0.2708521521184415,0,0,0,475,0.0,0
UCT,1000,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,3162,0.2708521521184415,0,0,0,475,0.0,0
BRUE,3162,0.2708521521184415,0,0,0,475,0.0,0
UCT,3162,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,100000,0.9022838638744326,0,0,0,453,0.0,0
BRUE,10000,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,10000,0.2708521521184415,0,0,0,475,0.0,0
UCT,10000,0.2708521521184415,0,0,0,475,0.0,0
UCT,100000,0.45681942743328263,0,0,0,474,0.0,0
UCT,31622,0.2708521521184415,0,0,0,475,0.0,0
BRUE,31622,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,10,0.04645332034690908,0,0,0,476,0.04645332034690908,0
BRUE,10,0.04645332034690908,0,0,0,476,0.27983512542207367,0
UCT,10,0.04645332034690908,0,0,0,476,0.17733732711028938,0
KL-OLOP,31,0.04645332034690908,0,0,0,476,0.04645332034690908,0
BRUE,31,0.04645332034690908,0,0,0,476,0.04645332034690908,0
UCT,31,0.04645332034690908,0,0,0,476,0.0,0
KL-OLOP,100,0.04645332034690908,0,0,0,476,0.04645332034690908,0
BRUE,100,0.04645332034690908,0,0,0,476,0.04645332034690908,0
UCT,100,0.04645332034690908,0,0,0,476,0.04645332034690908,0
KL-OLOP,316,0.04645332034690908,0,0,0,476,0.0,0
BRUE,316,0.04645332034690908,0,0,0,476,0.0,0
UCT,316,0.04645332034690908,0,0,0,476,0.04645332034690908,0
KL-OLOP,1000,0.04645332034690908,0,0,0,476,0.0,0
KL-OLOP,100000,0.05855997243816957,0,0,0,434,0.05855997243816957,0
BRUE,1000,0.04645332034690908,0,0,0,476,0.0,0
UCT,1000,0.04645332034690908,0,0,0,476,0.0,0
KL-OLOP,3162,0.04645332034690908,0,0,0,476,0.0,0
BRUE,3162,0.04645332034690908,0,0,0,476,0.0,0
UCT,3162,0.04645332034690908,0,0,0,476,0.0,0
KL-OLOP,100000,0.4612868410089357,0,0,0,441,0.0,0
BRUE,10000,0.04645332034690908,0,0,0,476,0.0,0
KL-OLOP,10000,0.04645332034690908,0,0,0,476,0.0,0
BRUE,100000,0.45681942743328263,0,0,0,474,0.0,0
UCT,10000,0.04645332034690908,0,0,0,476,0.04645332034690908,0
KL-OLOP,31622,0.16673278099162814,0,0,0,473,0.0,0
UCT,31622,0.04645332034690908,0,0,0,476,0.0,0
UCT,100000,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,10,0.6818487248366492,0,0,0,477,0.0,0
BRUE,10,0.6818487248366492,0,0,0,477,0.0,0
UCT,10,0.6818487248366492,0,0,0,477,1.0103028973886634,0
KL-OLOP,31,0.6818487248366492,0,0,0,477,0.0,0
BRUE,31,0.6818487248366492,0,0,0,477,0.0,0
UCT,31,0.6818487248366492,0,0,0,477,0.0,0
KL-OLOP,100,0.6818487248366492,0,0,0,477,0.0,0
BRUE,100,0.6818487248366492,0,0,0,477,0.0,0
UCT,100,0.6818487248366492,0,0,0,477,0.0,0
KL-OLOP,316,0.6818487248366492,0,0,0,477,0.0,0
BRUE,316,0.6818487248366492,0,0,0,477,0.0,0
UCT,316,0.6818487248366492,0,0,0,477,0.0,0
BRUE,31622,0.04645332034690908,0,0,0,476,0.0,0
KL-OLOP,1000,0.6818487248366492,0,0,0,477,0.0,0
BRUE,1000,0.6818487248366492,0,0,0,477,0.0,0
UCT,1000,0.6818487248366492,0,0,0,477,0.0,0
KL-OLOP,3162,0.6818487248366492,0,0,0,477,0.0,0
BRUE,3162,0.6818487248366492,0,0,0,477,0.0,0
UCT,3162,0.6818487248366492,0,0,0,477,0.0,0
KL-OLOP,10000,0.6818487248366492,0,0,0,477,0.0,0
UCT,10000,0.6818487248366492,0,0,0,477,0.0,0
BRUE,100000,0.2708521521184415,0,0,0,475,0.0,0
BRUE,10000,0.6818487248366492,0,0,0,477,0.0,0
UCT,100000,0.04645332034690908,0,0,0,476,0.04645332034690908,0
KL-OLOP,31622,0.45681942743328263,0,0,0,474,0.0,0
UCT,31622,0.6818487248366492,0,0,0,477,0.0,0
KL-OLOP,10,0.3162003207863424,0,0,0,478,0.0,0
BRUE,10,0.3162003207863424,0,0,0,478,0.0,0
UCT,10,0.3162003207863424,0,0,0,478,0.4660397504502698,0
KL-OLOP,31,0.3162003207863424,0,0,0,478,0.3162003207863424,0
BRUE,31,0.3162003207863424,0,0,0,478,0.0,0
UCT,31,0.3162003207863424,0,0,0,478,0.0,0
BRUE,31622,0.6818487248366492,0,0,0,477,0.0,0
KL-OLOP,100,0.3162003207863424,0,0,0,478,0.3162003207863424,0
BRUE,100,0.3162003207863424,0,0,0,478,0.0,0
UCT,100,0.3162003207863424,0,0,0,478,0.0,0
KL-OLOP,316,0.3162003207863424,0,0,0,478,0.0,0
BRUE,316,0.3162003207863424,0,0,0,478,0.0,0
UCT,316,0.3162003207863424,0,0,0,478,0.0,0
KL-OLOP,1000,0.3162003207863424,0,0,0,478,0.0,0
BRUE,1000,0.3162003207863424,0,0,0,478,0.3162003207863424,0
UCT,1000,0.3162003207863424,0,0,0,478,0.0,0
KL-OLOP,3162,0.3162003207863424,0,0,0,478,0.0,0
BRUE,3162,0.3162003207863424,0,0,0,478,0.0,0
UCT,3162,0.3162003207863424,0,0,0,478,0.0,0
BRUE,100000,0.04645332034690908,0,0,0,476,0.0,0
BRUE,10000,0.3162003207863424,0,0,0,478,0.0,0
KL-OLOP,10000,0.3162003207863424,0,0,0,478,0.0,0
UCT,10000,0.3162003207863424,0,0,0,478,0.0,0
KL-OLOP,31622,0.2708521521184415,0,0,0,475,0.0,0
UCT,100000,0.6818487248366492,0,0,0,477,0.0,0
UCT,31622,0.3162003207863424,0,0,0,478,0.0,0
BRUE,31622,0.3162003207863424,0,0,0,478,0.0,0
KL-OLOP,10,0.4347800201408456,0,0,0,479,0.0,0
BRUE,10,0.4347800201408456,0,0,0,479,0.47190014529947244,0
UCT,10,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,31,0.4347800201408456,0,0,0,479,0.0,0
BRUE,31,0.4347800201408456,0,0,0,479,0.0,0
UCT,31,0.4347800201408456,0,0,0,479,0.47190014529947244,0
KL-OLOP,100,0.4347800201408456,0,0,0,479,0.0,0
BRUE,100,0.4347800201408456,0,0,0,479,0.47190014529947244,0
UCT,100,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,316,0.4347800201408456,0,0,0,479,0.0,0
BRUE,316,0.4347800201408456,0,0,0,479,0.0,0
UCT,316,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,1000,0.4347800201408456,0,0,0,479,0.0,0
BRUE,100000,0.6818487248366492,0,0,0,477,0.0,0
BRUE,1000,0.4347800201408456,0,0,0,479,0.0,0
UCT,1000,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,31622,0.6818487248366492,0,0,0,477,0.0,0
KL-OLOP,3162,0.4347800201408456,0,0,0,479,0.0,0
BRUE,3162,0.4347800201408456,0,0,0,479,0.0,0
UCT,3162,0.4347800201408456,0,0,0,479,0.0,0
BRUE,10000,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,10000,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,100000,0.582201431767132,0,0,0,446,0.0,0
UCT,10000,0.4347800201408456,0,0,0,479,0.0,0
UCT,100000,0.3162003207863424,0,0,0,478,0.0,0
UCT,31622,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,31622,0.04645332034690908,0,0,0,476,0.0,0
BRUE,31622,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,10,0.08651320961300413,0,0,0,480,0.08651320961300413,0
BRUE,10,0.08651320961300413,0,0,0,480,0.0,0
UCT,10,0.08651320961300413,0,0,0,480,0.0,0
KL-OLOP,31,0.08651320961300413,0,0,0,480,0.08651320961300413,0
BRUE,31,0.08651320961300413,0,0,0,480,0.27484561856002987,0
UCT,31,0.08651320961300413,0,0,0,480,0.08651320961300413,0
KL-OLOP,100000,0.41362513941923185,0,0,0,444,0.0,0
KL-OLOP,100,0.08651320961300413,0,0,0,480,0.08651320961300413,0
UCT,100,0.08651320961300413,0,0,0,480,0.08651320961300413,0
BRUE,100,0.08651320961300413,0,0,0,480,0.0,0
KL-OLOP,316,0.08651320961300413,0,0,0,480,0.08651320961300413,0
BRUE,316,0.08651320961300413,0,0,0,480,0.08651320961300413,0
UCT,316,0.08651320961300413,0,0,0,480,0.08651320961300413,0
KL-OLOP,1000,0.08651320961300413,0,0,0,480,0.08651320961300413,0
BRUE,1000,0.08651320961300413,0,0,0,480,0.08651320961300413,0
UCT,1000,0.08651320961300413,0,0,0,480,0.08651320961300413,0
KL-OLOP,3162,0.08651320961300413,0,0,0,480,0.0,0
UCT,3162,0.08651320961300413,0,0,0,480,0.08651320961300413,0
BRUE,3162,0.08651320961300413,0,0,0,480,0.0,0
BRUE,100000,0.3162003207863424,0,0,0,478,0.0,0
BRUE,10000,0.08651320961300413,0,0,0,480,0.0,0
UCT,10000,0.08651320961300413,0,0,0,480,0.08651320961300413,0
KL-OLOP,100000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
KL-OLOP,10000,0.08651320961300413,0,0,0,480,0.0,0
UCT,100000,0.4347800201408456,0,0,0,479,0.0,0
UCT,31622,0.08651320961300413,0,0,0,480,0.0,0
KL-OLOP,100000,0.4732072077745524,0,0,0,445,0.0,0
BRUE,31622,0.08651320961300413,0,0,0,480,0.0,0
KL-OLOP,10,0.1617848866107927,0,0,0,481,0.1617848866107927,0
BRUE,10,0.1617848866107927,0,0,0,481,0.0,0
UCT,10,0.1617848866107927,0,0,0,481,0.1617848866107927,0
KL-OLOP,31,0.1617848866107927,0,0,0,481,0.0,0
BRUE,31,0.1617848866107927,0,0,0,481,0.0,0
UCT,31,0.1617848866107927,0,0,0,481,0.1617848866107927,0
KL-OLOP,100,0.1617848866107927,0,0,0,481,0.0,0
BRUE,100,0.1617848866107927,0,0,0,481,0.0,0
UCT,100,0.1617848866107927,0,0,0,481,0.0,0
KL-OLOP,316,0.1617848866107927,0,0,0,481,0.0,0
BRUE,316,0.1617848866107927,0,0,0,481,0.0,0
UCT,316,0.1617848866107927,0,0,0,481,0.0,0
KL-OLOP,1000,0.1617848866107927,0,0,0,481,0.0,0
BRUE,1000,0.1617848866107927,0,0,0,481,0.0,0
UCT,1000,0.1617848866107927,0,0,0,481,0.0,0
KL-OLOP,3162,0.1617848866107927,0,0,0,481,0.0,0
BRUE,3162,0.1617848866107927,0,0,0,481,0.0,0
UCT,3162,0.1617848866107927,0,0,0,481,0.0,0
KL-OLOP,10000,0.1617848866107927,0,0,0,481,0.0,0
BRUE,100000,0.4347800201408456,0,0,0,479,0.0,0
BRUE,10000,0.1617848866107927,0,0,0,481,0.0,0
UCT,10000,0.1617848866107927,0,0,0,481,0.0,0
UCT,100000,0.08651320961300413,0,0,0,480,0.08651320961300413,0
UCT,31622,0.1617848866107927,0,0,0,481,0.0,0
BRUE,31622,0.1617848866107927,0,0,0,481,0.0,0
KL-OLOP,31622,0.3162003207863424,0,0,0,478,0.0,0
KL-OLOP,10,0.3970582847662447,0,0,0,482,0.4569154276909435,0
BRUE,10,0.3970582847662447,0,0,0,482,0.0,0
UCT,10,0.3970582847662447,0,0,0,482,0.3970582847662447,0
KL-OLOP,31,0.3970582847662447,0,0,0,482,0.4569154276909435,0
BRUE,31,0.3970582847662447,0,0,0,482,0.0,0
UCT,31,0.3970582847662447,0,0,0,482,0.0,0
KL-OLOP,100,0.3970582847662447,0,0,0,482,0.4569154276909435,0
BRUE,100,0.3970582847662447,0,0,0,482,0.0,0
UCT,100,0.3970582847662447,0,0,0,482,0.0,0
KL-OLOP,316,0.3970582847662447,0,0,0,482,0.4569154276909435,0
BRUE,316,0.3970582847662447,0,0,0,482,0.0,0
UCT,316,0.3970582847662447,0,0,0,482,0.0,0
KL-OLOP,1000,0.3970582847662447,0,0,0,482,0.0,0
BRUE,1000,0.3970582847662447,0,0,0,482,0.0,0
UCT,1000,0.3970582847662447,0,0,0,482,0.0,0
BRUE,100000,0.08651320961300413,0,0,0,480,0.0,0
KL-OLOP,3162,0.3970582847662447,0,0,0,482,0.0,0
BRUE,3162,0.3970582847662447,0,0,0,482,0.0,0
UCT,3162,0.3970582847662447,0,0,0,482,0.0,0
KL-OLOP,10000,0.3970582847662447,0,0,0,482,0.0,0
KL-OLOP,31622,0.4347800201408456,0,0,0,479,0.0,0
UCT,10000,0.3970582847662447,0,0,0,482,0.0,0
BRUE,10000,0.3970582847662447,0,0,0,482,0.0,0
UCT,100000,0.1617848866107927,0,0,0,481,0.0,0
KL-OLOP,100000,0.36285575950690685,0,0,0,439,0.0,0
UCT,31622,0.3970582847662447,0,0,0,482,0.0,0
BRUE,31622,0.3970582847662447,0,0,0,482,0.0,0
KL-OLOP,10,0.2734250127390272,0,0,0,483,0.0,0
BRUE,10,0.2734250127390272,0,0,0,483,0.5435890180892833,0
UCT,10,0.2734250127390272,0,0,0,483,0.0,0
KL-OLOP,31,0.2734250127390272,0,0,0,483,0.0,0
BRUE,31,0.2734250127390272,0,0,0,483,0.5435890180892833,0
UCT,31,0.2734250127390272,0,0,0,483,0.0,0
KL-OLOP,100,0.2734250127390272,0,0,0,483,0.0,0
BRUE,100,0.2734250127390272,0,0,0,483,0.2734250127390272,0
UCT,100,0.2734250127390272,0,0,0,483,0.0,0
KL-OLOP,316,0.2734250127390272,0,0,0,483,0.0,0
BRUE,316,0.2734250127390272,0,0,0,483,0.31243722767036264,0
UCT,316,0.2734250127390272,0,0,0,483,0.5435890180892833,0
KL-OLOP,1000,0.2734250127390272,0,0,0,483,0.0,0
BRUE,100000,0.1617848866107927,0,0,0,481,0.0,0
BRUE,1000,0.2734250127390272,0,0,0,483,0.0,0
UCT,1000,0.2734250127390272,0,0,0,483,0.0,0
KL-OLOP,3162,0.2734250127390272,0,0,0,483,0.0,0
BRUE,3162,0.2734250127390272,0,0,0,483,0.0,0
UCT,3162,0.2734250127390272,0,0,0,483,0.0,0
KL-OLOP,100000,0.3288221057551257,0,0,0,450,0.0,0
KL-OLOP,10000,0.2734250127390272,0,0,0,483,0.0,0
BRUE,10000,0.2734250127390272,0,0,0,483,0.0,0
UCT,10000,0.2734250127390272,0,0,0,483,0.0,0
KL-OLOP,31622,0.08651320961300413,0,0,0,480,0.08651320961300413,0
UCT,100000,0.3970582847662447,0,0,0,482,0.0,0
UCT,31622,0.2734250127390272,0,0,0,483,0.0,0
KL-OLOP,100000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
KL-OLOP,10,0.6762440030568864,0,0,0,484,0.0,0
BRUE,10,0.6762440030568864,0,0,0,484,0.8750797316225885,0
UCT,10,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,31,0.6762440030568864,0,0,0,484,0.0,0
BRUE,31,0.6762440030568864,0,0,0,484,0.0,0
UCT,31,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,100,0.6762440030568864,0,0,0,484,0.0,0
BRUE,100,0.6762440030568864,0,0,0,484,0.0,0
UCT,100,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,316,0.6762440030568864,0,0,0,484,0.0,0
BRUE,316,0.6762440030568864,0,0,0,484,0.0,0
UCT,316,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,1000,0.6762440030568864,0,0,0,484,0.0,0
BRUE,1000,0.6762440030568864,0,0,0,484,0.0,0
UCT,1000,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,3162,0.6762440030568864,0,0,0,484,0.0,0
BRUE,31622,0.2734250127390272,0,0,0,483,0.0,0
BRUE,3162,0.6762440030568864,0,0,0,484,0.0,0
UCT,3162,0.6762440030568864,0,0,0,484,0.0,0
BRUE,100000,0.3970582847662447,0,0,0,482,0.0,0
UCT,10000,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,31622,0.1617848866107927,0,0,0,481,0.0,0
BRUE,10000,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,10000,0.6762440030568864,0,0,0,484,0.0,0
UCT,100000,0.2734250127390272,0,0,0,483,0.0,0
UCT,31622,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,100000,0.17531880313176273,0,0,0,448,0.0,0
KL-OLOP,10,0.2033576855745527,0,0,0,485,0.0,0
BRUE,10,0.2033576855745527,0,0,0,485,0.2033576855745527,0
UCT,10,0.2033576855745527,0,0,0,485,0.2738765726454262,0
KL-OLOP,31,0.2033576855745527,0,0,0,485,0.0,0
BRUE,31,0.2033576855745527,0,0,0,485,0.2033576855745527,0
UCT,31,0.2033576855745527,0,0,0,485,0.2033576855745527,0
KL-OLOP,100,0.2033576855745527,0,0,0,485,0.0,0
BRUE,100,0.2033576855745527,0,0,0,485,0.0,0
UCT,100,0.2033576855745527,0,0,0,485,0.0,0
KL-OLOP,316,0.2033576855745527,0,0,0,485,0.0,0
BRUE,316,0.2033576855745527,0,0,0,485,0.0,0
UCT,316,0.2033576855745527,0,0,0,485,0.0,0
BRUE,31622,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,1000,0.2033576855745527,0,0,0,485,0.0,0
BRUE,1000,0.2033576855745527,0,0,0,485,0.0,0
UCT,1000,0.2033576855745527,0,0,0,485,0.0,0
UCT,3162,0.2033576855745527,0,0,0,485,0.0,0
KL-OLOP,3162,0.2033576855745527,0,0,0,485,0.0,0
BRUE,3162,0.2033576855745527,0,0,0,485,0.2033576855745527,0
UCT,10000,0.2033576855745527,0,0,0,485,0.0,0
BRUE,10000,0.2033576855745527,0,0,0,485,0.0,0
KL-OLOP,10000,0.2033576855745527,0,0,0,485,0.0,0
BRUE,100000,0.2734250127390272,0,0,0,483,0.0,0
UCT,31622,0.2033576855745527,0,0,0,485,0.0,0
UCT,100000,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,100000,0.35765122767177404,0,0,0,443,0.0,0
BRUE,31622,0.2033576855745527,0,0,0,485,0.0,0
KL-OLOP,10,0.5252796874946777,0,0,0,486,0.0,0
BRUE,10,0.5252796874946777,0,0,0,486,0.0,0
UCT,10,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,31,0.5252796874946777,0,0,0,486,0.0,0
BRUE,31,0.5252796874946777,0,0,0,486,0.560416506598032,0
UCT,31,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,100,0.5252796874946777,0,0,0,486,0.0,0
BRUE,100,0.5252796874946777,0,0,0,486,0.0,0
UCT,100,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,31622,0.3970582847662447,0,0,0,482,0.0,0
KL-OLOP,316,0.5252796874946777,0,0,0,486,0.0,0
BRUE,316,0.5252796874946777,0,0,0,486,0.0,0
UCT,316,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,1000,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,100000,0.11313734611600523,0,0,0,447,0.0,0
BRUE,1000,0.5252796874946777,0,0,0,486,0.0,0
UCT,1000,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,31622,0.2734250127390272,0,0,0,483,0.0,0
UCT,3162,0.5252796874946777,0,0,0,486,0.0,0
BRUE,3162,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,3162,0.5252796874946777,0,0,0,486,0.0,0
UCT,10000,0.5252796874946777,0,0,0,486,0.0,0
BRUE,10000,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,10000,0.5252796874946777,0,0,0,486,0.0,0
BRUE,100000,0.6762440030568864,0,0,0,484,0.0,0
UCT,31622,0.5252796874946777,0,0,0,486,0.0,0
UCT,100000,0.2033576855745527,0,0,0,485,0.0,0
KL-OLOP,10,0.14274250584047676,0,0,0,487,0.0,0
BRUE,10,0.14274250584047676,0,0,0,487,0.14274250584047676,0
UCT,10,0.14274250584047676,0,0,0,487,0.5237873007187419,0
KL-OLOP,31,0.14274250584047676,0,0,0,487,0.0,0
BRUE,31,0.14274250584047676,0,0,0,487,0.16004616188295806,0
UCT,31,0.14274250584047676,0,0,0,487,0.0,0
KL-OLOP,100,0.14274250584047676,0,0,0,487,0.0,0
BRUE,100,0.14274250584047676,0,0,0,487,0.0,0
UCT,100,0.14274250584047676,0,0,0,487,0.14274250584047676,0
KL-OLOP,316,0.14274250584047676,0,0,0,487,0.0,0
UCT,316,0.14274250584047676,0,0,0,487,0.0,0
BRUE,316,0.14274250584047676,0,0,0,487,0.0,0
BRUE,31622,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,1000,0.14274250584047676,0,0,0,487,0.0,0
BRUE,1000,0.14274250584047676,0,0,0,487,0.0,0
UCT,1000,0.14274250584047676,0,0,0,487,0.0,0
KL-OLOP,3162,0.14274250584047676,0,0,0,487,0.0,0
UCT,3162,0.14274250584047676,0,0,0,487,0.0,0
BRUE,3162,0.14274250584047676,0,0,0,487,0.0,0
BRUE,10000,0.14274250584047676,0,0,0,487,0.0,0
KL-OLOP,10000,0.14274250584047676,0,0,0,487,0.0,0
UCT,10000,0.14274250584047676,0,0,0,487,0.0,0
UCT,100000,0.5252796874946777,0,0,0,486,0.0,0
BRUE,100000,0.2033576855745527,0,0,0,485,0.0,0
KL-OLOP,100000,0.6636496933984002,0,0,0,452,0.0,0
UCT,31622,0.14274250584047676,0,0,0,487,0.0,0
BRUE,31622,0.14274250584047676,0,0,0,487,0.0,0
KL-OLOP,10,0.16552808184666046,0,0,0,488,0.0,0
BRUE,10,0.16552808184666046,0,0,0,488,0.16552808184666046,0
UCT,10,0.16552808184666046,0,0,0,488,0.5594609053052038,0
KL-OLOP,31,0.16552808184666046,0,0,0,488,0.16552808184666046,0
BRUE,31,0.16552808184666046,0,0,0,488,0.5828175958557966,0
UCT,31,0.16552808184666046,0,0,0,488,0.0,0
KL-OLOP,100,0.16552808184666046,0,0,0,488,0.16552808184666046,0
BRUE,100,0.16552808184666046,0,0,0,488,0.0,0
UCT,100,0.16552808184666046,0,0,0,488,0.16552808184666046,0
KL-OLOP,316,0.16552808184666046,0,0,0,488,0.16552808184666046,0
BRUE,316,0.16552808184666046,0,0,0,488,0.0,0
UCT,316,0.16552808184666046,0,0,0,488,0.16552808184666046,0
KL-OLOP,31622,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,1000,0.16552808184666046,0,0,0,488,0.16552808184666046,0
BRUE,100000,0.5252796874946777,0,0,0,486,0.0,0
BRUE,1000,0.16552808184666046,0,0,0,488,0.0,0
UCT,1000,0.16552808184666046,0,0,0,488,0.16552808184666046,0
KL-OLOP,3162,0.16552808184666046,0,0,0,488,0.16552808184666046,0
BRUE,3162,0.16552808184666046,0,0,0,488,0.0,0
UCT,3162,0.16552808184666046,0,0,0,488,0.0,0
KL-OLOP,10000,0.16552808184666046,0,0,0,488,0.0,0
BRUE,10000,0.16552808184666046,0,0,0,488,0.0,0
UCT,10000,0.16552808184666046,0,0,0,488,0.0,0
UCT,100000,0.14274250584047676,0,0,0,487,0.0,0
UCT,31622,0.16552808184666046,0,0,0,488,0.0,0
BRUE,31622,0.16552808184666046,0,0,0,488,0.0,0
BRUE,100000,0.14274250584047676,0,0,0,487,0.0,0
KL-OLOP,10,0.37062505023047,0,0,0,489,0.37062505023047,0
BRUE,10,0.37062505023047,0,0,0,489,0.0,0
UCT,10,0.37062505023047,0,0,0,489,0.37062505023047,0
KL-OLOP,31,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,31622,0.2033576855745527,0,0,0,485,0.0,0
BRUE,31,0.37062505023047,0,0,0,489,0.0,0
UCT,31,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,100,0.37062505023047,0,0,0,489,0.0,0
BRUE,100,0.37062505023047,0,0,0,489,0.0,0
UCT,100,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,316,0.37062505023047,0,0,0,489,0.0,0
BRUE,316,0.37062505023047,0,0,0,489,0.0,0
UCT,316,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,1000,0.37062505023047,0,0,0,489,0.0,0
BRUE,1000,0.37062505023047,0,0,0,489,0.0,0
UCT,1000,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,3162,0.37062505023047,0,0,0,489,0.0,0
BRUE,3162,0.37062505023047,0,0,0,489,0.0,0
UCT,3162,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,10000,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,31622,0.5252796874946777,0,0,0,486,0.0,0
UCT,10000,0.37062505023047,0,0,0,489,0.0,0
BRUE,10000,0.37062505023047,0,0,0,489,0.0,0
UCT,100000,0.16552808184666046,0,0,0,488,0.0,0
BRUE,100000,0.16552808184666046,0,0,0,488,0.0,0
UCT,31622,0.37062505023047,0,0,0,489,0.0,0
BRUE,31622,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,10,0.15167246488759378,0,0,0,490,0.32179433289696124,0
BRUE,10,0.15167246488759378,0,0,0,490,0.0,0
UCT,10,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,31,0.15167246488759378,0,0,0,490,0.0,0
BRUE,31,0.15167246488759378,0,0,0,490,0.15167246488759378,0
UCT,31,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,100,0.15167246488759378,0,0,0,490,0.0,0
BRUE,100,0.15167246488759378,0,0,0,490,0.15167246488759378,0
UCT,100,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,316,0.15167246488759378,0,0,0,490,0.0,0
BRUE,316,0.15167246488759378,0,0,0,490,0.15167246488759378,0
UCT,316,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,1000,0.15167246488759378,0,0,0,490,0.0,0
BRUE,1000,0.15167246488759378,0,0,0,490,0.0,0
UCT,1000,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,3162,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,100000,0.17337105597949787,0,0,0,449,0.0,0
BRUE,3162,0.15167246488759378,0,0,0,490,0.0,0
UCT,3162,0.15167246488759378,0,0,0,490,0.0,0
UCT,100000,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,100000,0.23638086933293234,0,0,0,454,0.0,0
UCT,10000,0.15167246488759378,0,0,0,490,0.0,0
BRUE,10000,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,10000,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,31622,0.14274250584047676,0,0,0,487,0.0,0
UCT,31622,0.15167246488759378,0,0,0,490,0.0,0
BRUE,31622,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,10,0.6545475150077118,0,0,0,491,0.0,0
BRUE,10,0.6545475150077118,0,0,0,491,0.7592148447037548,0
UCT,10,0.6545475150077118,0,0,0,491,0.6545475150077118,0
KL-OLOP,31,0.6545475150077118,0,0,0,491,0.0,0
BRUE,31,0.6545475150077118,0,0,0,491,0.0,0
UCT,31,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,31622,0.16552808184666046,0,0,0,488,0.0,0
KL-OLOP,100,0.6545475150077118,0,0,0,491,0.0,0
BRUE,100,0.6545475150077118,0,0,0,491,0.0,0
UCT,100,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,316,0.6545475150077118,0,0,0,491,0.0,0
BRUE,316,0.6545475150077118,0,0,0,491,0.0,0
UCT,316,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,1000,0.6545475150077118,0,0,0,491,0.0,0
BRUE,100000,0.37062505023047,0,0,0,489,0.0,0
UCT,1000,0.6545475150077118,0,0,0,491,0.0,0
BRUE,1000,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,3162,0.6545475150077118,0,0,0,491,0.0,0
BRUE,3162,0.6545475150077118,0,0,0,491,0.0,0
UCT,3162,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,100000,0.0812239120806808,0,0,0,456,0.0,0
BRUE,10000,0.6545475150077118,0,0,0,491,0.0,0
UCT,10000,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,10000,0.6545475150077118,0,0,0,491,0.0,0
UCT,100000,0.15167246488759378,0,0,0,490,0.0,0
UCT,31622,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,10,0.45606273046195245,0,0,0,492,0.6465577395509541,0
BRUE,10,0.45606273046195245,0,0,0,492,0.45606273046195245,0
UCT,10,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,31,0.45606273046195245,0,0,0,492,0.0,0
BRUE,31622,0.6545475150077118,0,0,0,491,0.0,0
BRUE,31,0.45606273046195245,0,0,0,492,0.0,0
UCT,31,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,100,0.45606273046195245,0,0,0,492,0.0,0
BRUE,100,0.45606273046195245,0,0,0,492,0.0,0
UCT,100,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,316,0.45606273046195245,0,0,0,492,0.0,0
BRUE,316,0.45606273046195245,0,0,0,492,0.0,0
UCT,316,0.45606273046195245,0,0,0,492,0.0,0
BRUE,1000,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,1000,0.45606273046195245,0,0,0,492,0.0,0
UCT,1000,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,3162,0.45606273046195245,0,0,0,492,0.0,0
BRUE,3162,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,31622,0.37062505023047,0,0,0,489,0.0,0
UCT,3162,0.45606273046195245,0,0,0,492,0.0,0
BRUE,10000,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,10000,0.45606273046195245,0,0,0,492,0.0,0
UCT,10000,0.45606273046195245,0,0,0,492,0.0,0
BRUE,100000,0.15167246488759378,0,0,0,490,0.0,0
UCT,100000,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,100000,0.08126544458072305,0,0,0,451,0.0,0
BRUE,31622,0.45606273046195245,0,0,0,492,0.0,0
UCT,31622,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,10,0.1161363353147884,0,0,0,493,0.18564877181707384,0
BRUE,10,0.1161363353147884,0,0,0,493,0.18564877181707384,0
UCT,10,0.1161363353147884,0,0,0,493,0.1161363353147884,0
KL-OLOP,31,0.1161363353147884,0,0,0,493,0.1161363353147884,0
BRUE,31,0.1161363353147884,0,0,0,493,0.18564877181707384,0
UCT,31,0.1161363353147884,0,0,0,493,0.1161363353147884,0
KL-OLOP,100,0.1161363353147884,0,0,0,493,0.0,0
BRUE,100,0.1161363353147884,0,0,0,493,0.0,0
UCT,100,0.1161363353147884,0,0,0,493,0.1161363353147884,0
KL-OLOP,316,0.1161363353147884,0,0,0,493,0.0,0
BRUE,316,0.1161363353147884,0,0,0,493,0.0,0
UCT,316,0.1161363353147884,0,0,0,493,0.0,0
KL-OLOP,1000,0.1161363353147884,0,0,0,493,0.0,0
BRUE,1000,0.1161363353147884,0,0,0,493,0.0,0
UCT,1000,0.1161363353147884,0,0,0,493,0.18564877181707384,0
KL-OLOP,3162,0.1161363353147884,0,0,0,493,0.0,0
BRUE,3162,0.1161363353147884,0,0,0,493,0.0,0
UCT,3162,0.1161363353147884,0,0,0,493,0.0,0
BRUE,100000,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,10000,0.1161363353147884,0,0,0,493,0.0,0
UCT,10000,0.1161363353147884,0,0,0,493,0.0,0
BRUE,10000,0.1161363353147884,0,0,0,493,0.0,0
UCT,100000,0.45606273046195245,0,0,0,492,0.0,0
UCT,31622,0.1161363353147884,0,0,0,493,0.0,0
KL-OLOP,31622,0.6545475150077118,0,0,0,491,0.0,0
BRUE,31622,0.1161363353147884,0,0,0,493,0.0,0
KL-OLOP,31622,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,10,0.1545745246300343,0,0,0,494,0.0,0
BRUE,10,0.1545745246300343,0,0,0,494,0.0,0
UCT,10,0.1545745246300343,0,0,0,494,0.17446809937075392,0
KL-OLOP,31,0.1545745246300343,0,0,0,494,0.0,0
BRUE,31,0.1545745246300343,0,0,0,494,0.43458746618653477,0
UCT,31,0.1545745246300343,0,0,0,494,0.1545745246300343,0
KL-OLOP,100,0.1545745246300343,0,0,0,494,0.0,0
BRUE,100,0.1545745246300343,0,0,0,494,0.1545745246300343,0
UCT,100,0.1545745246300343,0,0,0,494,0.17446809937075392,0
KL-OLOP,316,0.1545745246300343,0,0,0,494,0.0,0
BRUE,316,0.1545745246300343,0,0,0,494,0.0,0
UCT,316,0.1545745246300343,0,0,0,494,0.17446809937075392,0
KL-OLOP,1000,0.1545745246300343,0,0,0,494,0.0,0
BRUE,1000,0.1545745246300343,0,0,0,494,0.0,0
UCT,1000,0.1545745246300343,0,0,0,494,0.0,0
KL-OLOP,3162,0.1545745246300343,0,0,0,494,0.0,0
BRUE,3162,0.1545745246300343,0,0,0,494,0.0,0
BRUE,100000,0.45606273046195245,0,0,0,492,0.0,0
UCT,3162,0.1545745246300343,0,0,0,494,0.0,0
BRUE,10000,0.1545745246300343,0,0,0,494,0.0,0
KL-OLOP,10000,0.1545745246300343,0,0,0,494,0.0,0
UCT,10000,0.1545745246300343,0,0,0,494,0.0,0
UCT,100000,0.1161363353147884,0,0,0,493,0.0,0
KL-OLOP,100000,0.1330135370109895,0,0,0,458,0.0,0
UCT,31622,0.1545745246300343,0,0,0,494,0.0,0
BRUE,100000,0.1161363353147884,0,0,0,493,0.0,0
BRUE,31622,0.1545745246300343,0,0,0,494,0.0,0
KL-OLOP,100000,0.6414170709797966,0,0,0,460,0.0,0
KL-OLOP,10,0.2546017162222054,0,0,0,495,0.2571142025745863,0
BRUE,10,0.2546017162222054,0,0,0,495,0.2546017162222054,0
UCT,10,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,31,0.2546017162222054,0,0,0,495,0.2571142025745863,0
BRUE,31,0.2546017162222054,0,0,0,495,0.47838729808895564,0
UCT,31,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,100,0.2546017162222054,0,0,0,495,0.2571142025745863,0
BRUE,100,0.2546017162222054,0,0,0,495,0.0,0
UCT,100,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,316,0.2546017162222054,0,0,0,495,0.2571142025745863,0
KL-OLOP,31622,0.45606273046195245,0,0,0,492,0.0,0
BRUE,316,0.2546017162222054,0,0,0,495,0.2571142025745863,0
UCT,316,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,1000,0.2546017162222054,0,0,0,495,0.2571142025745863,0
BRUE,1000,0.2546017162222054,0,0,0,495,0.0,0
UCT,1000,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,3162,0.2546017162222054,0,0,0,495,0.0,0
BRUE,3162,0.2546017162222054,0,0,0,495,0.0,0
UCT,3162,0.2546017162222054,0,0,0,495,0.0,0
BRUE,10000,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,100000,0.4968370210007489,0,0,0,457,0.0,0
KL-OLOP,10000,0.2546017162222054,0,0,0,495,0.0,0
UCT,10000,0.2546017162222054,0,0,0,495,0.0,0
UCT,100000,0.1545745246300343,0,0,0,494,0.0,0
UCT,31622,0.2546017162222054,0,0,0,495,0.0,0
BRUE,31622,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,31622,0.1161363353147884,0,0,0,493,0.0,0
KL-OLOP,10,0.06710820085544,0,0,0,496,0.0,0
BRUE,10,0.06710820085544,0,0,0,496,0.06710820085544,0
UCT,10,0.06710820085544,0,0,0,496,0.5735103762617038,0
KL-OLOP,31,0.06710820085544,0,0,0,496,0.06710820085544,0
BRUE,31,0.06710820085544,0,0,0,496,0.06710820085544,0
UCT,31,0.06710820085544,0,0,0,496,0.06710820085544,0
KL-OLOP,100,0.06710820085544,0,0,0,496,0.0,0
BRUE,100,0.06710820085544,0,0,0,496,0.0,0
UCT,100,0.06710820085544,0,0,0,496,0.06710820085544,0
KL-OLOP,316,0.06710820085544,0,0,0,496,0.06710820085544,0
BRUE,316,0.06710820085544,0,0,0,496,0.0,0
UCT,316,0.06710820085544,0,0,0,496,0.0,0
KL-OLOP,1000,0.06710820085544,0,0,0,496,0.06710820085544,0
BRUE,1000,0.06710820085544,0,0,0,496,0.0,0
UCT,1000,0.06710820085544,0,0,0,496,0.06710820085544,0
KL-OLOP,3162,0.06710820085544,0,0,0,496,0.0,0
BRUE,100000,0.1545745246300343,0,0,0,494,0.0,0
BRUE,3162,0.06710820085544,0,0,0,496,0.0,0
UCT,3162,0.06710820085544,0,0,0,496,0.0,0
BRUE,10000,0.06710820085544,0,0,0,496,0.06710820085544,0
KL-OLOP,100000,0.4999566562004416,0,0,0,463,0.0,0
KL-OLOP,10000,0.06710820085544,0,0,0,496,0.0,0
UCT,10000,0.06710820085544,0,0,0,496,0.06710820085544,0
UCT,100000,0.2546017162222054,0,0,0,495,0.0,0
UCT,31622,0.06710820085544,0,0,0,496,0.06710820085544,0
BRUE,31622,0.06710820085544,0,0,0,496,0.0,0
BRUE,100000,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,10,0.07791866745169163,0,0,0,497,0.08891069059466461,0
KL-OLOP,100000,0.6818487248366492,0,0,0,477,0.0,0
BRUE,10,0.07791866745169163,0,0,0,497,0.07791866745169163,0
UCT,10,0.07791866745169163,0,0,0,497,0.0,0
KL-OLOP,31,0.07791866745169163,0,0,0,497,0.08891069059466461,0
BRUE,31,0.07791866745169163,0,0,0,497,0.0,0
UCT,31,0.07791866745169163,0,0,0,497,0.0,0
KL-OLOP,100,0.07791866745169163,0,0,0,497,0.08891069059466461,0
BRUE,100,0.07791866745169163,0,0,0,497,0.0,0
UCT,100,0.07791866745169163,0,0,0,497,0.0,0
KL-OLOP,316,0.07791866745169163,0,0,0,497,0.08891069059466461,0
BRUE,316,0.07791866745169163,0,0,0,497,0.08891069059466461,0
UCT,316,0.07791866745169163,0,0,0,497,0.08891069059466461,0
KL-OLOP,1000,0.07791866745169163,0,0,0,497,0.08891069059466461,0
BRUE,1000,0.07791866745169163,0,0,0,497,0.0,0
UCT,1000,0.07791866745169163,0,0,0,497,0.0,0
BRUE,3162,0.07791866745169163,0,0,0,497,0.10092100678519755,0
KL-OLOP,3162,0.07791866745169163,0,0,0,497,0.08891069059466461,0
UCT,3162,0.07791866745169163,0,0,0,497,0.0,0
UCT,10000,0.07791866745169163,0,0,0,497,0.0,0
BRUE,10000,0.07791866745169163,0,0,0,497,0.0,0
KL-OLOP,10000,0.07791866745169163,0,0,0,497,0.08891069059466461,0
UCT,31622,0.07791866745169163,0,0,0,497,0.0,0
UCT,100000,0.06710820085544,0,0,0,496,0.0,0
BRUE,31622,0.07791866745169163,0,0,0,497,0.0,0
KL-OLOP,31622,0.1545745246300343,0,0,0,494,0.0,0
KL-OLOP,10,0.05042718528149415,0,0,0,498,0.0,0
BRUE,10,0.05042718528149415,0,0,0,498,0.0,0
UCT,10,0.05042718528149415,0,0,0,498,0.25423779385890244,0
KL-OLOP,31,0.05042718528149415,0,0,0,498,0.0,0
BRUE,31,0.05042718528149415,0,0,0,498,0.05042718528149415,0
UCT,31,0.05042718528149415,0,0,0,498,0.05042718528149415,0
KL-OLOP,100,0.05042718528149415,0,0,0,498,0.0,0
BRUE,100,0.05042718528149415,0,0,0,498,0.05042718528149415,0
UCT,100,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,316,0.05042718528149415,0,0,0,498,0.0,0
BRUE,316,0.05042718528149415,0,0,0,498,0.0,0
UCT,316,0.05042718528149415,0,0,0,498,0.05042718528149415,0
BRUE,100000,0.06710820085544,0,0,0,496,0.0,0
KL-OLOP,1000,0.05042718528149415,0,0,0,498,0.0,0
BRUE,1000,0.05042718528149415,0,0,0,498,0.05042718528149415,0
UCT,1000,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,3162,0.05042718528149415,0,0,0,498,0.0,0
BRUE,3162,0.05042718528149415,0,0,0,498,0.05042718528149415,0
UCT,3162,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,31622,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,10000,0.05042718528149415,0,0,0,498,0.0,0
BRUE,10000,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,100000,0.07985358605875081,0,0,0,461,0.07985358605875081,0
UCT,10000,0.05042718528149415,0,0,0,498,0.0,0
UCT,100000,0.07791866745169163,0,0,0,497,0.08891069059466461,0
UCT,31622,0.05042718528149415,0,0,0,498,0.0,0
BRUE,31622,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,31622,0.06710820085544,0,0,0,496,0.0,0
KL-OLOP,10,0.03416811618935722,0,0,0,499,0.12071884511051922,0
BRUE,10,0.03416811618935722,0,0,0,499,0.12071884511051922,0
UCT,10,0.03416811618935722,0,0,0,499,0.12071884511051922,0
KL-OLOP,31,0.03416811618935722,0,0,0,499,0.12071884511051922,0
BRUE,31,0.03416811618935722,0,0,0,499,0.12071884511051922,0
UCT,31,0.03416811618935722,0,0,0,499,0.0,0
KL-OLOP,100,0.03416811618935722,0,0,0,499,0.12071884511051922,0
BRUE,100,0.03416811618935722,0,0,0,499,0.07354632181888077,0
UCT,100,0.03416811618935722,0,0,0,499,0.03416811618935722,0
KL-OLOP,316,0.03416811618935722,0,0,0,499,0.12071884511051922,0
BRUE,316,0.03416811618935722,0,0,0,499,0.12071884511051922,0
UCT,316,0.03416811618935722,0,0,0,499,0.12071884511051922,0
KL-OLOP,1000,0.03416811618935722,0,0,0,499,0.12071884511051922,0
BRUE,100000,0.07791866745169163,0,0,0,497,0.0,0
BRUE,1000,0.03416811618935722,0,0,0,499,0.0,0
UCT,1000,0.03416811618935722,0,0,0,499,0.12071884511051922,0
KL-OLOP,3162,0.03416811618935722,0,0,0,499,0.12071884511051922,0
BRUE,3162,0.03416811618935722,0,0,0,499,0.03416811618935722,0
UCT,3162,0.03416811618935722,0,0,0,499,0.12071884511051922,0
BRUE,10000,0.03416811618935722,0,0,0,499,0.03416811618935722,0
KL-OLOP,10000,0.03416811618935722,0,0,0,499,0.12071884511051922,0
UCT,10000,0.03416811618935722,0,0,0,499,0.12071884511051922,0
UCT,100000,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,100000,0.6604960505750392,0,0,0,462,0.0,0
UCT,31622,0.03416811618935722,0,0,0,499,0.12071884511051922,0
BRUE,31622,0.03416811618935722,0,0,0,499,0.0,0
BRUE,100000,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,100000,0.5000148859143085,0,0,0,466,0.0,0
KL-OLOP,100000,0.19041979965618427,0,0,0,455,0.0,0
UCT,100000,0.03416811618935722,0,0,0,499,0.12071884511051922,0
KL-OLOP,100000,0.26412257799394556,0,0,0,467,0.0,0
KL-OLOP,31622,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,31622,0.07791866745169163,0,0,0,497,0.08891069059466461,0
BRUE,100000,0.03416811618935722,0,0,0,499,0.0,0
KL-OLOP,31622,0.03416811618935722,0,0,0,499,0.12071884511051922,0
KL-OLOP,100000,0.09694861545010003,0,0,0,459,0.09694861545010003,0
KL-OLOP,100000,0.39727958876120306,0,0,0,469,0.0,0
KL-OLOP,100000,0.04352352134831894,0,0,0,465,0.04352352134831894,0
KL-OLOP,100000,0.45681942743328263,0,0,0,474,0.0,0
KL-OLOP,100000,0.2708521521184415,0,0,0,475,0.0,0
KL-OLOP,100000,0.0194829041115967,0,0,0,472,0.0,0
KL-OLOP,100000,0.015489016319556903,0,0,0,464,0.0,0
KL-OLOP,100000,0.06219842561479427,0,0,0,468,0.0,0
KL-OLOP,100000,0.09784204558131737,0,0,0,471,0.09784204558131737,0
KL-OLOP,100000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
KL-OLOP,100000,0.2734250127390272,0,0,0,483,0.0,0
KL-OLOP,100000,0.1617848866107927,0,0,0,481,0.0,0
KL-OLOP,100000,0.04645332034690908,0,0,0,476,0.0,0
KL-OLOP,100000,0.3162003207863424,0,0,0,478,0.0,0
KL-OLOP,100000,0.16673278099162814,0,0,0,473,0.0,0
KL-OLOP,100000,0.6545475150077118,0,0,0,491,0.0,0
KL-OLOP,100000,0.3970582847662447,0,0,0,482,0.0,0
KL-OLOP,100000,0.4347800201408456,0,0,0,479,0.0,0
KL-OLOP,100000,0.08651320961300413,0,0,0,480,0.08651320961300413,0
KL-OLOP,100000,0.6762440030568864,0,0,0,484,0.0,0
KL-OLOP,100000,0.37062505023047,0,0,0,489,0.0,0
KL-OLOP,100000,0.2033576855745527,0,0,0,485,0.0,0
KL-OLOP,100000,0.16552808184666046,0,0,0,488,0.0,0
KL-OLOP,100000,0.5252796874946777,0,0,0,486,0.0,0
KL-OLOP,100000,0.14274250584047676,0,0,0,487,0.0,0
KL-OLOP,100000,0.1161363353147884,0,0,0,493,0.0,0
KL-OLOP,100000,0.45606273046195245,0,0,0,492,0.0,0
KL-OLOP,100000,0.15167246488759378,0,0,0,490,0.0,0
KL-OLOP,100000,0.06710820085544,0,0,0,496,0.0,0
KL-OLOP,100000,0.1545745246300343,0,0,0,494,0.0,0
KL-OLOP,100000,0.05042718528149415,0,0,0,498,0.0,0
KL-OLOP,100000,0.2546017162222054,0,0,0,495,0.0,0
KL-OLOP,100000,0.07791866745169163,0,0,0,497,0.0,0
KL-OLOP,100000,0.03416811618935722,0,0,0,499,0.12071884511051922,0
MDP-GapE,10,0.4067008812599995,0,0,0,0,0.0,0
MDP-GapE,10,0.03174706043281139,0,0,0,3,0.0,0
MDP-GapE,31,0.1949416037861913,0,0,0,5,0.0,0
MDP-GapE,10,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,10,0.24771136427760454,0,0,0,2,0.5445525497878463,0
MDP-GapE,31,0.24771136427760454,0,0,0,2,0.0,0
MDP-GapE,31,0.03174706043281139,0,0,0,3,0.0,0
MDP-GapE,31,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,10,0.1949416037861913,0,0,0,5,0.1949416037861913,0
MDP-GapE,100,0.1949416037861913,0,0,0,5,0.0,0
MDP-GapE,10,0.008393210397195539,0,0,0,4,0.008393210397195539,0
MDP-GapE,31,0.4067008812599995,0,0,0,0,0.0,0
MDP-GapE,31,0.008393210397195539,0,0,0,4,0.008393210397195539,0
MDP-GapE,100,0.4067008812599995,0,0,0,0,0.0,0
MDP-GapE,100,0.03174706043281139,0,0,0,3,0.0,0
MDP-GapE,100,0.24771136427760454,0,0,0,2,0.0,0
MDP-GapE,100,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,100,0.008393210397195539,0,0,0,4,0.008393210397195539,0
MDP-GapE,31,0.020765316680050105,0,0,0,6,0.16731682306540052,0
MDP-GapE,316,0.24771136427760454,0,0,0,2,0.0,0
MDP-GapE,316,0.03174706043281139,0,0,0,3,0.03174706043281139,0
MDP-GapE,316,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,316,0.008393210397195539,0,0,0,4,0.008393210397195539,0
MDP-GapE,316,0.4067008812599995,0,0,0,0,0.4067008812599995,0
MDP-GapE,316,0.1949416037861913,0,0,0,5,0.0,0
MDP-GapE,10,0.020765316680050105,0,0,0,6,0.020765316680050105,0
MDP-GapE,10,0.06588070580557326,0,0,0,7,0.0,0
MDP-GapE,31,0.06588070580557326,0,0,0,7,0.0,0
MDP-GapE,100,0.020765316680050105,0,0,0,6,0.020765316680050105,0
MDP-GapE,100,0.06588070580557326,0,0,0,7,0.06588070580557326,0
MDP-GapE,10,0.06227258650812484,0,0,0,8,0.06227258650812484,0
MDP-GapE,316,0.020765316680050105,0,0,0,6,0.16731682306540052,0
MDP-GapE,31,0.06227258650812484,0,0,0,8,0.0,0
MDP-GapE,100,0.06227258650812484,0,0,0,8,0.0,0
MDP-GapE,316,0.06588070580557326,0,0,0,7,0.06588070580557326,0
MDP-GapE,1000,0.4067008812599995,0,0,0,0,0.0,0
MDP-GapE,1000,0.24771136427760454,0,0,0,2,0.0,0
MDP-GapE,1000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
MDP-GapE,1000,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,1000,0.03174706043281139,0,0,0,3,0.03174706043281139,0
MDP-GapE,10,0.08871508420973173,0,0,0,9,0.2727077909495954,0
MDP-GapE,31,0.08871508420973173,0,0,0,9,0.0,0
MDP-GapE,316,0.06227258650812484,0,0,0,8,0.0,0
MDP-GapE,1000,0.1949416037861913,0,0,0,5,0.0,0
MDP-GapE,1000,0.020765316680050105,0,0,0,6,0.16731682306540052,0
MDP-GapE,100,0.08871508420973173,0,0,0,9,0.0,0
MDP-GapE,1000,0.06588070580557326,0,0,0,7,0.0,0
MDP-GapE,316,0.08871508420973173,0,0,0,9,0.0,0
MDP-GapE,10,0.6261071671540455,0,0,0,10,0.6261071671540455,0
MDP-GapE,31,0.6261071671540455,0,0,0,10,0.0,0
MDP-GapE,1000,0.06227258650812484,0,0,0,8,0.0,0
MDP-GapE,100,0.6261071671540455,0,0,0,10,0.0,0
MDP-GapE,316,0.6261071671540455,0,0,0,10,0.0,0
MDP-GapE,3162,0.24771136427760454,0,0,0,2,0.0,0
MDP-GapE,1000,0.08871508420973173,0,0,0,9,0.1261272529243691,0
MDP-GapE,3162,0.06588070580557326,0,0,0,7,0.0,0
MDP-GapE,10,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,31,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,100,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,1000,0.6261071671540455,0,0,0,10,0.0,0
MDP-GapE,3162,0.4067008812599995,0,0,0,0,0.0,0
MDP-GapE,3162,0.008393210397195539,0,0,0,4,0.008393210397195539,0
MDP-GapE,3162,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,3162,0.03174706043281139,0,0,0,3,0.0,0
MDP-GapE,316,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,10,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,31,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,3162,0.020765316680050105,0,0,0,6,0.16731682306540052,0
MDP-GapE,3162,0.1949416037861913,0,0,0,5,0.0,0
MDP-GapE,100,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,1000,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,316,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,10,0.13606491063783732,0,0,0,13,0.13606491063783732,0
MDP-GapE,3162,0.08871508420973173,0,0,0,9,0.16711928692994404,0
MDP-GapE,3162,0.06227258650812484,0,0,0,8,0.0,0
MDP-GapE,31,0.13606491063783732,0,0,0,13,0.13606491063783732,0
MDP-GapE,1000,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,100,0.13606491063783732,0,0,0,13,0.0,0
MDP-GapE,3162,0.6261071671540455,0,0,0,10,0.0,0
MDP-GapE,316,0.13606491063783732,0,0,0,13,0.0,0
MDP-GapE,1000,0.13606491063783732,0,0,0,13,0.0,0
MDP-GapE,10,0.2295794035608396,0,0,0,14,0.2295794035608396,0
MDP-GapE,3162,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,31,0.2295794035608396,0,0,0,14,0.0,0
MDP-GapE,100,0.2295794035608396,0,0,0,14,0.0,0
MDP-GapE,3162,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,316,0.2295794035608396,0,0,0,14,0.0,0
MDP-GapE,1000,0.2295794035608396,0,0,0,14,0.0,0
MDP-GapE,3162,0.13606491063783732,0,0,0,13,0.0,0
MDP-GapE,10000,0.06588070580557326,0,0,0,7,0.0,0
MDP-GapE,10,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,31,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,10000,0.06227258650812484,0,0,0,8,0.0,0
MDP-GapE,100,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,10000,0.24771136427760454,0,0,0,2,0.0,0
MDP-GapE,10000,0.008393210397195539,0,0,0,4,0.008393210397195539,0
MDP-GapE,316,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,10000,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,10000,0.03174706043281139,0,0,0,3,0.0,0
MDP-GapE,10000,0.4067008812599995,0,0,0,0,0.0,0
MDP-GapE,10000,0.020765316680050105,0,0,0,6,0.0,0
MDP-GapE,10000,0.08871508420973173,0,0,0,9,0.0,0
MDP-GapE,10,0.08198345534597973,0,0,0,16,0.08198345534597973,0
MDP-GapE,31,0.08198345534597973,0,0,0,16,0.08198345534597973,0
MDP-GapE,10000,0.1949416037861913,0,0,0,5,0.0,0
MDP-GapE,3162,0.2295794035608396,0,0,0,14,0.0,0
MDP-GapE,316,0.08198345534597973,0,0,0,16,0.08198345534597973,0
MDP-GapE,100,0.08198345534597973,0,0,0,16,0.0,0
MDP-GapE,10,0.0418322643352953,0,0,0,17,0.18862620925342943,0
MDP-GapE,1000,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,31,0.0418322643352953,0,0,0,17,0.0,0
MDP-GapE,1000,0.08198345534597973,0,0,0,16,0.0,0
MDP-GapE,100,0.0418322643352953,0,0,0,17,0.0,0
MDP-GapE,316,0.0418322643352953,0,0,0,17,0.0,0
MDP-GapE,10000,0.6261071671540455,0,0,0,10,0.0,0
MDP-GapE,1000,0.0418322643352953,0,0,0,17,0.0,0
MDP-GapE,3162,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,10000,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,10000,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,10,0.29837836124848627,0,0,0,18,0.29837836124848627,0
MDP-GapE,31,0.29837836124848627,0,0,0,18,0.29837836124848627,0
MDP-GapE,100,0.29837836124848627,0,0,0,18,0.29837836124848627,0
MDP-GapE,3162,0.08198345534597973,0,0,0,16,0.0,0
MDP-GapE,316,0.29837836124848627,0,0,0,18,0.29837836124848627,0
MDP-GapE,1000,0.29837836124848627,0,0,0,18,0.0,0
MDP-GapE,3162,0.0418322643352953,0,0,0,17,0.0,0
MDP-GapE,10,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,10000,0.13606491063783732,0,0,0,13,0.0,0
MDP-GapE,31,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,100,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,316,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,3162,0.29837836124848627,0,0,0,18,0.0,0
MDP-GapE,1000,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,10000,0.2295794035608396,0,0,0,14,0.0,0
MDP-GapE,3162,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,10,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,10000,0.08198345534597973,0,0,0,16,0.0,0
MDP-GapE,31,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,100,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,10000,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,316,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,10000,0.0418322643352953,0,0,0,17,0.0,0
MDP-GapE,1000,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,3162,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,10,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,10000,0.29837836124848627,0,0,0,18,0.0,0
MDP-GapE,31,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,100,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,316,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,1000,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,10000,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,3162,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,31622,0.03174706043281139,0,0,0,3,0.03174706043281139,0
MDP-GapE,31622,0.008393210397195539,0,0,0,4,0.008393210397195539,0
MDP-GapE,10,0.11509469673433381,0,0,0,22,0.11509469673433381,0
MDP-GapE,31,0.11509469673433381,0,0,0,22,0.11509469673433381,0
MDP-GapE,31622,0.24771136427760454,0,0,0,2,0.0,0
MDP-GapE,100,0.11509469673433381,0,0,0,22,0.4849893521177866,0
MDP-GapE,316,0.11509469673433381,0,0,0,22,0.0,0
MDP-GapE,31622,0.1949416037861913,0,0,0,5,0.0,0
MDP-GapE,31622,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,31622,0.06227258650812484,0,0,0,8,0.0,0
MDP-GapE,31622,0.020765316680050105,0,0,0,6,0.0,0
MDP-GapE,31622,0.4067008812599995,0,0,0,0,0.0,0
MDP-GapE,10,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,1000,0.11509469673433381,0,0,0,22,0.11509469673433381,0
MDP-GapE,31,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,10000,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,100,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,316,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,31622,0.06588070580557326,0,0,0,7,0.0,0
MDP-GapE,31622,0.08871508420973173,0,0,0,9,0.0,0
MDP-GapE,10,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,1000,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,31622,0.6261071671540455,0,0,0,10,0.0,0
MDP-GapE,31,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,100,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,316,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,3162,0.11509469673433381,0,0,0,22,0.0,0
MDP-GapE,1000,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,31622,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,10,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,31,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,3162,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,100,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,31622,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,316,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,1000,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,3162,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,10000,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,10,0.22358468811132748,0,0,0,26,0.4308651672329882,0
MDP-GapE,31622,0.13606491063783732,0,0,0,13,0.0,0
MDP-GapE,31,0.22358468811132748,0,0,0,26,0.4308651672329882,0
MDP-GapE,100,0.22358468811132748,0,0,0,26,0.0,0
MDP-GapE,316,0.22358468811132748,0,0,0,26,0.0,0
MDP-GapE,1000,0.22358468811132748,0,0,0,26,0.0,0
MDP-GapE,3162,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,31622,0.2295794035608396,0,0,0,14,0.0,0
MDP-GapE,10,0.09673181638118722,0,0,0,27,0.09673181638118722,0
MDP-GapE,31622,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,31,0.09673181638118722,0,0,0,27,0.09673181638118722,0
MDP-GapE,100,0.09673181638118722,0,0,0,27,0.0,0
MDP-GapE,316,0.09673181638118722,0,0,0,27,0.0,0
MDP-GapE,1000,0.09673181638118722,0,0,0,27,0.0,0
MDP-GapE,3162,0.22358468811132748,0,0,0,26,0.0,0
MDP-GapE,10000,0.11509469673433381,0,0,0,22,0.0,0
MDP-GapE,31622,0.0418322643352953,0,0,0,17,0.0,0
MDP-GapE,10,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,10000,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,31,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,100,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,3162,0.09673181638118722,0,0,0,27,0.0,0
MDP-GapE,31622,0.08198345534597973,0,0,0,16,0.0,0
MDP-GapE,316,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,10000,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,1000,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,10,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,31,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,100,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,31622,0.29837836124848627,0,0,0,18,0.0,0
MDP-GapE,316,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,3162,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,10000,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,1000,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,10000,0.22358468811132748,0,0,0,26,0.0,0
MDP-GapE,10,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,31622,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,31,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,100,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,3162,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,316,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,1000,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,10000,0.09673181638118722,0,0,0,27,0.0,0
MDP-GapE,31622,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,10,0.21427114606146236,0,0,0,31,0.43070762606765367,0
MDP-GapE,3162,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,31,0.21427114606146236,0,0,0,31,0.0,0
MDP-GapE,100,0.21427114606146236,0,0,0,31,0.0,0
MDP-GapE,10000,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,316,0.21427114606146236,0,0,0,31,0.0,0
MDP-GapE,1000,0.21427114606146236,0,0,0,31,0.0,0
MDP-GapE,31622,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,10000,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,10,0.15125344825054832,0,0,0,32,0.0,0
MDP-GapE,3162,0.21427114606146236,0,0,0,31,0.0,0
MDP-GapE,31,0.15125344825054832,0,0,0,32,0.7186857701267135,0
MDP-GapE,100,0.15125344825054832,0,0,0,32,0.0,0
MDP-GapE,316,0.15125344825054832,0,0,0,32,0.1921161301480443,0
MDP-GapE,1000,0.15125344825054832,0,0,0,32,0.0,0
MDP-GapE,10000,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,31622,0.11509469673433381,0,0,0,22,0.0,0
MDP-GapE,3162,0.15125344825054832,0,0,0,32,0.0,0
MDP-GapE,10,0.20026053285679257,0,0,0,33,0.20026053285679257,0
MDP-GapE,31,0.20026053285679257,0,0,0,33,0.20026053285679257,0
MDP-GapE,100,0.20026053285679257,0,0,0,33,0.20026053285679257,0
MDP-GapE,316,0.20026053285679257,0,0,0,33,0.0,0
MDP-GapE,10000,0.21427114606146236,0,0,0,31,0.0,0
MDP-GapE,1000,0.20026053285679257,0,0,0,33,0.0,0
MDP-GapE,31622,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,31622,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,31622,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,10,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,31,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,100,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,3162,0.20026053285679257,0,0,0,33,0.0,0
MDP-GapE,316,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,1000,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,31622,0.22358468811132748,0,0,0,26,0.0,0
MDP-GapE,10000,0.15125344825054832,0,0,0,32,0.0,0
MDP-GapE,3162,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,10,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,31,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,100,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,31622,0.09673181638118722,0,0,0,27,0.0,0
MDP-GapE,316,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,1000,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,10000,0.20026053285679257,0,0,0,33,0.0,0
MDP-GapE,3162,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,31622,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,10,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,31,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,100,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,316,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,10000,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,1000,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,31622,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,3162,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,10000,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,10,0.0855259821326868,0,0,0,37,0.1812418479764002,0
MDP-GapE,31,0.0855259821326868,0,0,0,37,0.0,0
MDP-GapE,31622,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,316,0.0855259821326868,0,0,0,37,0.0,0
MDP-GapE,100,0.0855259821326868,0,0,0,37,0.0855259821326868,0
MDP-GapE,1000,0.0855259821326868,0,0,0,37,0.0,0
MDP-GapE,31622,0.21427114606146236,0,0,0,31,0.0,0
MDP-GapE,3162,0.0855259821326868,0,0,0,37,0.0,0
MDP-GapE,10000,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,10,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,31,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,100000,0.008393210397195539,0,0,0,4,0.0,0
MDP-GapE,100,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,316,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,31622,0.15125344825054832,0,0,0,32,0.0,0
MDP-GapE,1000,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,3162,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,100000,0.03174706043281139,0,0,0,3,0.0,0
MDP-GapE,100000,0.06588070580557326,0,0,0,7,0.0,0
MDP-GapE,10,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,31,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,100,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,316,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,100000,0.31064690628789493,0,0,0,11,0.0,0
MDP-GapE,10000,0.0855259821326868,0,0,0,37,0.0,0
MDP-GapE,1000,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,31622,0.20026053285679257,0,0,0,33,0.0,0
MDP-GapE,100000,0.4964302065266857,0,0,0,1,0.0,0
MDP-GapE,10,0.429591108547263,0,0,0,40,0.429591108547263,0
MDP-GapE,31,0.429591108547263,0,0,0,40,0.429591108547263,0
MDP-GapE,100000,0.24771136427760454,0,0,0,2,0.0,0
MDP-GapE,100,0.429591108547263,0,0,0,40,0.0,0
MDP-GapE,100000,0.020765316680050105,0,0,0,6,0.0,0
MDP-GapE,316,0.429591108547263,0,0,0,40,0.0,0
MDP-GapE,100000,0.2295794035608396,0,0,0,14,0.0,0
MDP-GapE,100000,0.06227258650812484,0,0,0,8,0.0,0
MDP-GapE,1000,0.429591108547263,0,0,0,40,0.0,0
MDP-GapE,10,0.12817817623167604,0,0,0,41,0.3109662796328716,0
MDP-GapE,31,0.12817817623167604,0,0,0,41,0.0,0
MDP-GapE,100,0.12817817623167604,0,0,0,41,0.2968895553367603,0
MDP-GapE,3162,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,316,0.12817817623167604,0,0,0,41,0.0,0
MDP-GapE,10000,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,3162,0.429591108547263,0,0,0,40,0.0,0
MDP-GapE,100000,0.514898231737996,0,0,0,12,0.0,0
MDP-GapE,10,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,100000,0.1949416037861913,0,0,0,5,0.0,0
MDP-GapE,100000,0.4067008812599995,0,0,0,0,0.0,0
MDP-GapE,31,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,100,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,1000,0.12817817623167604,0,0,0,41,0.0,0
MDP-GapE,100000,0.08871508420973173,0,0,0,9,0.0,0
MDP-GapE,316,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,31622,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,10,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,3162,0.12817817623167604,0,0,0,41,0.0,0
MDP-GapE,1000,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,31,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,100,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,316,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,10000,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,1000,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,100000,0.0418322643352953,0,0,0,17,0.0,0
MDP-GapE,10,0.04087008928722069,0,0,0,44,0.0,0
MDP-GapE,100000,0.6261071671540455,0,0,0,10,0.0,0
MDP-GapE,3162,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,31,0.04087008928722069,0,0,0,44,0.0,0
MDP-GapE,100000,0.08198345534597973,0,0,0,16,0.0,0
MDP-GapE,316,0.04087008928722069,0,0,0,44,0.04087008928722069,0
MDP-GapE,100,0.04087008928722069,0,0,0,44,0.04087008928722069,0
MDP-GapE,31622,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,1000,0.04087008928722069,0,0,0,44,0.04087008928722069,0
MDP-GapE,3162,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,10,0.20922098027692293,0,0,0,45,0.2997660156211006,0
MDP-GapE,31,0.20922098027692293,0,0,0,45,0.0,0
MDP-GapE,100,0.20922098027692293,0,0,0,45,0.0,0
MDP-GapE,10000,0.429591108547263,0,0,0,40,0.0,0
MDP-GapE,316,0.20922098027692293,0,0,0,45,0.0,0
MDP-GapE,1000,0.20922098027692293,0,0,0,45,0.0,0
MDP-GapE,3162,0.04087008928722069,0,0,0,44,0.0,0
MDP-GapE,3162,0.20922098027692293,0,0,0,45,0.0,0
MDP-GapE,10,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,31,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,100,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,31622,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,316,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,10000,0.12817817623167604,0,0,0,41,0.0,0
MDP-GapE,100000,0.11242109002809553,0,0,0,15,0.0,0
MDP-GapE,10000,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,100000,0.13606491063783732,0,0,0,13,0.0,0
MDP-GapE,10,0.20845406941718636,0,0,0,47,0.0,0
MDP-GapE,1000,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,31,0.20845406941718636,0,0,0,47,0.0,0
MDP-GapE,100,0.20845406941718636,0,0,0,47,0.20845406941718636,0
MDP-GapE,316,0.20845406941718636,0,0,0,47,0.20845406941718636,0
MDP-GapE,10000,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,1000,0.20845406941718636,0,0,0,47,0.20845406941718636,0
MDP-GapE,3162,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,100000,0.34984695078967465,0,0,0,20,0.0,0
MDP-GapE,10,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,31,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,100000,0.29837836124848627,0,0,0,18,0.0,0
MDP-GapE,100,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,316,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,3162,0.20845406941718636,0,0,0,47,0.0,0
MDP-GapE,10000,0.04087008928722069,0,0,0,44,0.0,0
MDP-GapE,1000,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,100000,0.7721882408744154,0,0,0,19,0.0,0
MDP-GapE,10,0.07053324234632807,0,0,0,49,0.0,0
MDP-GapE,10000,0.20922098027692293,0,0,0,45,0.0,0
MDP-GapE,31,0.07053324234632807,0,0,0,49,0.07053324234632807,0
MDP-GapE,100,0.07053324234632807,0,0,0,49,0.07053324234632807,0
MDP-GapE,316,0.07053324234632807,0,0,0,49,0.07053324234632807,0
MDP-GapE,31622,0.0855259821326868,0,0,0,37,0.0,0
MDP-GapE,1000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
MDP-GapE,31622,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,10000,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,3162,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,3162,0.07053324234632807,0,0,0,49,0.07053324234632807,0
MDP-GapE,10,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,31,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,100,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,316,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,100000,0.07396910140537427,0,0,0,21,0.0,0
MDP-GapE,1000,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,10000,0.20845406941718636,0,0,0,47,0.0,0
MDP-GapE,10,0.19581439143076862,0,0,0,51,0.19581439143076862,0
MDP-GapE,31,0.19581439143076862,0,0,0,51,0.0,0
MDP-GapE,100,0.19581439143076862,0,0,0,51,0.0,0
MDP-GapE,3162,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,316,0.19581439143076862,0,0,0,51,0.0,0
MDP-GapE,1000,0.19581439143076862,0,0,0,51,0.0,0
MDP-GapE,10000,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,31622,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,3162,0.19581439143076862,0,0,0,51,0.0,0
MDP-GapE,10,0.062462103549211,0,0,0,52,0.062462103549211,0
MDP-GapE,10000,0.07053324234632807,0,0,0,49,0.07053324234632807,0
MDP-GapE,31,0.062462103549211,0,0,0,52,0.0,0
MDP-GapE,100,0.062462103549211,0,0,0,52,0.0,0
MDP-GapE,100000,0.11509469673433381,0,0,0,22,0.0,0
MDP-GapE,100000,0.43177311383815686,0,0,0,24,0.0,0
MDP-GapE,316,0.062462103549211,0,0,0,52,0.062462103549211,0
MDP-GapE,100000,0.2234471435066503,0,0,0,23,0.0,0
MDP-GapE,31622,0.12817817623167604,0,0,0,41,0.0,0
MDP-GapE,10,0.14436955804186868,0,0,0,53,0.14436955804186868,0
MDP-GapE,31,0.14436955804186868,0,0,0,53,0.14436955804186868,0
MDP-GapE,1000,0.062462103549211,0,0,0,52,0.062462103549211,0
MDP-GapE,100,0.14436955804186868,0,0,0,53,0.14436955804186868,0
MDP-GapE,316,0.14436955804186868,0,0,0,53,0.14436955804186868,0
MDP-GapE,31622,0.429591108547263,0,0,0,40,0.0,0
MDP-GapE,31622,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,1000,0.14436955804186868,0,0,0,53,0.14436955804186868,0
MDP-GapE,10000,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,3162,0.062462103549211,0,0,0,52,0.0,0
MDP-GapE,10,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,31,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,100,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,316,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,1000,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,3162,0.14436955804186868,0,0,0,53,0.14436955804186868,0
MDP-GapE,10000,0.19581439143076862,0,0,0,51,0.0,0
MDP-GapE,31622,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,10,0.4352315582019992,0,0,0,55,0.5191383622666099,0
MDP-GapE,31,0.4352315582019992,0,0,0,55,0.0,0
MDP-GapE,100000,0.5438787966810237,0,0,0,25,0.0,0
MDP-GapE,100,0.4352315582019992,0,0,0,55,0.0,0
MDP-GapE,3162,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,100000,0.22358468811132748,0,0,0,26,0.0,0
MDP-GapE,100000,0.09673181638118722,0,0,0,27,0.0,0
MDP-GapE,316,0.4352315582019992,0,0,0,55,0.0,0
MDP-GapE,31622,0.04087008928722069,0,0,0,44,0.0,0
MDP-GapE,10,0.008446961918784357,0,0,0,56,0.440316869769525,0
MDP-GapE,1000,0.4352315582019992,0,0,0,55,0.0,0
MDP-GapE,31,0.008446961918784357,0,0,0,56,0.07618489869719736,0
MDP-GapE,100,0.008446961918784357,0,0,0,56,0.07618489869719736,0
MDP-GapE,31622,0.20922098027692293,0,0,0,45,0.0,0
MDP-GapE,316,0.008446961918784357,0,0,0,56,0.07618489869719736,0
MDP-GapE,1000,0.008446961918784357,0,0,0,56,0.07618489869719736,0
MDP-GapE,3162,0.4352315582019992,0,0,0,55,0.0,0
MDP-GapE,10000,0.062462103549211,0,0,0,52,0.0,0
MDP-GapE,3162,0.008446961918784357,0,0,0,56,0.07618489869719736,0
MDP-GapE,10,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,31,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,100,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,100000,0.25285613573730803,0,0,0,28,0.0,0
MDP-GapE,316,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,10000,0.14436955804186868,0,0,0,53,0.0,0
MDP-GapE,31622,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,1000,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,10,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,31,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,100,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,316,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,100000,0.21427114606146236,0,0,0,31,0.0,0
MDP-GapE,31622,0.20845406941718636,0,0,0,47,0.0,0
MDP-GapE,10000,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,100000,0.3462834425496051,0,0,0,29,0.0,0
MDP-GapE,1000,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,3162,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,10,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,31,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,10000,0.4352315582019992,0,0,0,55,0.0,0
MDP-GapE,100,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,31622,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,100000,0.44439561878774736,0,0,0,30,0.0,0
MDP-GapE,1000,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,3162,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,10,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,31622,0.07053324234632807,0,0,0,49,0.0,0
MDP-GapE,316,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,31,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,100,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,316,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,10000,0.008446961918784357,0,0,0,56,0.07618489869719736,0
MDP-GapE,1000,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,3162,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,10,0.025741413611334085,0,0,0,61,0.24318618565734762,0
MDP-GapE,31,0.025741413611334085,0,0,0,61,0.025741413611334085,0
MDP-GapE,10000,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,100,0.025741413611334085,0,0,0,61,0.025741413611334085,0
MDP-GapE,316,0.025741413611334085,0,0,0,61,0.0,0
MDP-GapE,1000,0.025741413611334085,0,0,0,61,0.025741413611334085,0
MDP-GapE,3162,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,31622,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,3162,0.025741413611334085,0,0,0,61,0.025741413611334085,0
MDP-GapE,10,0.0038151567393320818,0,0,0,62,0.0,0
MDP-GapE,31,0.0038151567393320818,0,0,0,62,0.0,0
MDP-GapE,100,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
MDP-GapE,10000,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,316,0.0038151567393320818,0,0,0,62,0.0038151567393320818,0
MDP-GapE,10000,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,10000,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,1000,0.0038151567393320818,0,0,0,62,0.0,0
MDP-GapE,100000,0.15125344825054832,0,0,0,32,0.0,0
MDP-GapE,31622,0.19581439143076862,0,0,0,51,0.0,0
MDP-GapE,31622,0.14436955804186868,0,0,0,53,0.0,0
MDP-GapE,10,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,3162,0.0038151567393320818,0,0,0,62,0.0,0
MDP-GapE,31,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,100,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,316,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,31622,0.062462103549211,0,0,0,52,0.0,0
MDP-GapE,1000,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,10,0.16776550756851094,0,0,0,64,0.16776550756851094,0
MDP-GapE,31,0.16776550756851094,0,0,0,64,0.0,0
MDP-GapE,100,0.16776550756851094,0,0,0,64,0.0,0
MDP-GapE,10000,0.025741413611334085,0,0,0,61,0.025741413611334085,0
MDP-GapE,316,0.16776550756851094,0,0,0,64,0.0,0
MDP-GapE,3162,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,1000,0.16776550756851094,0,0,0,64,0.0,0
MDP-GapE,100000,0.5125239944668885,0,0,0,35,0.0,0
MDP-GapE,3162,0.16776550756851094,0,0,0,64,0.0,0
MDP-GapE,10,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,31,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,100,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,10000,0.0038151567393320818,0,0,0,62,0.0,0
MDP-GapE,31622,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,316,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,100000,0.20026053285679257,0,0,0,33,0.0,0
MDP-GapE,31622,0.4352315582019992,0,0,0,55,0.0,0
MDP-GapE,1000,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,10,0.04086674450707539,0,0,0,66,0.04086674450707539,0
MDP-GapE,31,0.04086674450707539,0,0,0,66,0.04086674450707539,0
MDP-GapE,100,0.04086674450707539,0,0,0,66,0.04086674450707539,0
MDP-GapE,10000,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,316,0.04086674450707539,0,0,0,66,0.04086674450707539,0
MDP-GapE,1000,0.04086674450707539,0,0,0,66,0.04086674450707539,0
MDP-GapE,3162,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,100000,0.48460758435358997,0,0,0,34,0.0,0
MDP-GapE,31622,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,31622,0.008446961918784357,0,0,0,56,0.0,0
MDP-GapE,10,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,31,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,100,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,10000,0.16776550756851094,0,0,0,64,0.0,0
MDP-GapE,3162,0.04086674450707539,0,0,0,66,0.04086674450707539,0
MDP-GapE,316,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,1000,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,31622,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,10000,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,10,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,31,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,100,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,316,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,3162,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,100000,0.7810865923756622,0,0,0,36,0.0,0
MDP-GapE,1000,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,31622,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,10000,0.04086674450707539,0,0,0,66,0.0,0
MDP-GapE,10,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,31,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,100,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,3162,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,316,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,31622,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,1000,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,3162,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,100000,0.0855259821326868,0,0,0,37,0.0,0
MDP-GapE,10,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,31622,0.025741413611334085,0,0,0,61,0.025741413611334085,0
MDP-GapE,31,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,100,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,316,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,10000,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,1000,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,31622,0.0038151567393320818,0,0,0,62,0.0,0
MDP-GapE,10,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,31,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,100000,0.2829041429784074,0,0,0,38,0.0,0
MDP-GapE,100,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,316,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,3162,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,10000,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,1000,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,3162,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,10,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,31,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,10000,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,100,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,100000,0.76407754997398,0,0,0,39,0.0,0
MDP-GapE,316,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,31622,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,1000,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,10000,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,10,0.6161414431112231,0,0,0,73,0.640729826558811,0
MDP-GapE,3162,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,31622,0.16776550756851094,0,0,0,64,0.0,0
MDP-GapE,31,0.6161414431112231,0,0,0,73,0.0,0
MDP-GapE,100000,0.12817817623167604,0,0,0,41,0.0,0
MDP-GapE,100,0.6161414431112231,0,0,0,73,0.0,0
MDP-GapE,316,0.6161414431112231,0,0,0,73,0.0,0
MDP-GapE,1000,0.6161414431112231,0,0,0,73,0.0,0
MDP-GapE,10000,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,10,0.02838192984936061,0,0,0,74,0.0,0
MDP-GapE,31,0.02838192984936061,0,0,0,74,0.02838192984936061,0
MDP-GapE,100,0.02838192984936061,0,0,0,74,0.02838192984936061,0
MDP-GapE,100000,0.429591108547263,0,0,0,40,0.0,0
MDP-GapE,3162,0.6161414431112231,0,0,0,73,0.0,0
MDP-GapE,316,0.02838192984936061,0,0,0,74,0.02838192984936061,0
MDP-GapE,31622,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,1000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
MDP-GapE,10000,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,10,0.15998111092253708,0,0,0,75,0.15998111092253708,0
MDP-GapE,31,0.15998111092253708,0,0,0,75,0.15998111092253708,0
MDP-GapE,100000,0.04087008928722069,0,0,0,44,0.0,0
MDP-GapE,100,0.15998111092253708,0,0,0,75,0.15998111092253708,0
MDP-GapE,100000,0.20922098027692293,0,0,0,45,0.0,0
MDP-GapE,316,0.15998111092253708,0,0,0,75,0.15998111092253708,0
MDP-GapE,3162,0.02838192984936061,0,0,0,74,0.02838192984936061,0
MDP-GapE,31622,0.04086674450707539,0,0,0,66,0.0,0
MDP-GapE,31622,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,10,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,1000,0.15998111092253708,0,0,0,75,0.15998111092253708,0
MDP-GapE,31,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,100,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,100000,0.33360044224779806,0,0,0,42,0.0,0
MDP-GapE,1000,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,3162,0.15998111092253708,0,0,0,75,0.0,0
MDP-GapE,10000,0.6161414431112231,0,0,0,73,0.0,0
MDP-GapE,316,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,10,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,31,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,100,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,316,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,100000,0.3479100952362013,0,0,0,43,0.0,0
MDP-GapE,10000,0.02838192984936061,0,0,0,74,0.02838192984936061,0
MDP-GapE,100000,0.4239760602077478,0,0,0,46,0.0,0
MDP-GapE,1000,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,3162,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,10,0.332776579768169,0,0,0,78,0.332776579768169,0
MDP-GapE,100000,0.20845406941718636,0,0,0,47,0.0,0
MDP-GapE,31,0.332776579768169,0,0,0,78,0.0,0
MDP-GapE,100,0.332776579768169,0,0,0,78,0.0,0
MDP-GapE,31622,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,316,0.332776579768169,0,0,0,78,0.0,0
MDP-GapE,1000,0.332776579768169,0,0,0,78,0.0,0
MDP-GapE,3162,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,10000,0.15998111092253708,0,0,0,75,0.0,0
MDP-GapE,31622,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,10,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,31,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,100,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,3162,0.332776579768169,0,0,0,78,0.0,0
MDP-GapE,316,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,31622,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,1000,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,10000,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,100000,0.3216128070545339,0,0,0,48,0.0,0
MDP-GapE,10,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,100,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,31,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,3162,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,316,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,100000,0.07053324234632807,0,0,0,49,0.0,0
MDP-GapE,1000,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,10000,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,10,0.7551265868568144,0,0,0,81,0.7551265868568144,0
MDP-GapE,31,0.7551265868568144,0,0,0,81,0.0,0
MDP-GapE,100,0.7551265868568144,0,0,0,81,0.0,0
MDP-GapE,31622,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,316,0.7551265868568144,0,0,0,81,0.0,0
MDP-GapE,10000,0.332776579768169,0,0,0,78,0.0,0
MDP-GapE,3162,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,100000,0.7086125730884505,0,0,0,50,0.0,0
MDP-GapE,1000,0.7551265868568144,0,0,0,81,0.0,0
MDP-GapE,10,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,31,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,100,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,100000,0.062462103549211,0,0,0,52,0.0,0
MDP-GapE,316,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,31622,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,3162,0.7551265868568144,0,0,0,81,0.0,0
MDP-GapE,1000,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,10000,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,10,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,31,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,100,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,3162,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,316,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,31622,0.6161414431112231,0,0,0,73,0.0,0
MDP-GapE,10000,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,1000,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,100000,0.14436955804186868,0,0,0,53,0.0,0
MDP-GapE,10,0.37257005699570733,0,0,0,84,0.37257005699570733,0
MDP-GapE,100000,0.19581439143076862,0,0,0,51,0.0,0
MDP-GapE,3162,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,31,0.37257005699570733,0,0,0,84,0.0,0
MDP-GapE,100,0.37257005699570733,0,0,0,84,0.0,0
MDP-GapE,316,0.37257005699570733,0,0,0,84,0.0,0
MDP-GapE,31622,0.02838192984936061,0,0,0,74,0.02838192984936061,0
MDP-GapE,1000,0.37257005699570733,0,0,0,84,0.0,0
MDP-GapE,10000,0.7551265868568144,0,0,0,81,0.0,0
MDP-GapE,10,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,31,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,100,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,31622,0.15998111092253708,0,0,0,75,0.0,0
MDP-GapE,3162,0.37257005699570733,0,0,0,84,0.0,0
MDP-GapE,316,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,10000,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,1000,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,10000,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,3162,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,10,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,31,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,100,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,31622,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,316,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,100000,0.6603875601723852,0,0,0,54,0.0,0
MDP-GapE,1000,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,100000,0.4352315582019992,0,0,0,55,0.0,0
MDP-GapE,10,0.2560768412878647,0,0,0,87,0.0,0
MDP-GapE,31,0.2560768412878647,0,0,0,87,0.4412044517671556,0
MDP-GapE,100,0.2560768412878647,0,0,0,87,0.0,0
MDP-GapE,10000,0.37257005699570733,0,0,0,84,0.0,0
MDP-GapE,3162,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,316,0.2560768412878647,0,0,0,87,0.0,0
MDP-GapE,31622,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,31622,0.332776579768169,0,0,0,78,0.0,0
MDP-GapE,100000,0.9422479196547502,0,0,0,57,0.0,0
MDP-GapE,10,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,1000,0.2560768412878647,0,0,0,87,0.0,0
MDP-GapE,31,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,100,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,100000,0.008446961918784357,0,0,0,56,0.0,0
MDP-GapE,316,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,100000,0.3341273806177536,0,0,0,59,0.0,0
MDP-GapE,1000,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,100000,0.3634574152562333,0,0,0,60,0.0,0
MDP-GapE,10000,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,10,0.6011774954454159,0,0,0,89,0.6011774954454159,0
MDP-GapE,31,0.6011774954454159,0,0,0,89,0.6011774954454159,0
MDP-GapE,100,0.6011774954454159,0,0,0,89,0.0,0
MDP-GapE,100000,0.3242832060153147,0,0,0,58,0.0,0
MDP-GapE,31622,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,316,0.6011774954454159,0,0,0,89,0.0,0
MDP-GapE,3162,0.2560768412878647,0,0,0,87,0.0,0
MDP-GapE,1000,0.6011774954454159,0,0,0,89,0.0,0
MDP-GapE,10,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,3162,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,31,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,100,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,316,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,1000,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,3162,0.6011774954454159,0,0,0,89,0.0,0
MDP-GapE,10000,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,31622,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,10,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,31,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,100,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,3162,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,316,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,100000,0.7454569997267759,0,0,0,63,0.0,0
MDP-GapE,100000,0.025741413611334085,0,0,0,61,0.025741413611334085,0
MDP-GapE,1000,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,31622,0.7551265868568144,0,0,0,81,0.0,0
MDP-GapE,10000,0.2560768412878647,0,0,0,87,0.0,0
MDP-GapE,10,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,31,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,100,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,316,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,1000,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,3162,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,10000,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,10000,0.6011774954454159,0,0,0,89,0.0,0
MDP-GapE,31622,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,10,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,31,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,100,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,316,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,3162,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,1000,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,10000,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,100000,0.0038151567393320818,0,0,0,62,0.0,0
MDP-GapE,3162,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,31622,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,31,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,10,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,100,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,316,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,10000,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,1000,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,3162,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,10,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,31,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,10000,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,100,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,100000,0.16776550756851094,0,0,0,64,0.0,0
MDP-GapE,31622,0.37257005699570733,0,0,0,84,0.0,0
MDP-GapE,31622,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,316,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,1000,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,10,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,31,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,100,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,100000,0.38625004423792575,0,0,0,65,0.0,0
MDP-GapE,316,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,10000,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,1000,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,10000,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,3162,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,10,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,31,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,100,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,31622,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,316,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,3162,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,31622,0.2560768412878647,0,0,0,87,0.0,0
MDP-GapE,100000,0.04086674450707539,0,0,0,66,0.0,0
MDP-GapE,1000,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,10,0.1635063269839634,0,0,0,98,0.0,0
MDP-GapE,31,0.1635063269839634,0,0,0,98,0.0,0
MDP-GapE,100,0.1635063269839634,0,0,0,98,0.0,0
MDP-GapE,31622,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,316,0.1635063269839634,0,0,0,98,0.1635063269839634,0
MDP-GapE,3162,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,1000,0.1635063269839634,0,0,0,98,0.0,0
MDP-GapE,100000,0.20384989570045842,0,0,0,67,0.0,0
MDP-GapE,100000,0.4183975888605129,0,0,0,68,0.0,0
MDP-GapE,10000,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,10,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,31,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,100,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,31622,0.6011774954454159,0,0,0,89,0.0,0
MDP-GapE,316,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,100000,0.7012060346744724,0,0,0,69,0.0,0
MDP-GapE,1000,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,3162,0.1635063269839634,0,0,0,98,0.0,0
MDP-GapE,10000,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,10,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,31,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,100,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,316,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,1000,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,3162,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,10000,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,31622,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,10,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,31,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,100,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,3162,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,316,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,100000,0.455849304843023,0,0,0,70,0.0,0
MDP-GapE,31622,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,1000,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,10000,0.1635063269839634,0,0,0,98,0.0,0
MDP-GapE,10,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,31,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,31622,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,100,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,3162,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,316,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,1000,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,10000,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,31622,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,3162,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,10,0.04718028987538325,0,0,0,103,0.04718028987538325,0
MDP-GapE,31,0.04718028987538325,0,0,0,103,0.04718028987538325,0
MDP-GapE,100,0.04718028987538325,0,0,0,103,0.04718028987538325,0
MDP-GapE,10000,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,316,0.04718028987538325,0,0,0,103,0.04718028987538325,0
MDP-GapE,100000,0.3078552279369027,0,0,0,72,0.0,0
MDP-GapE,31622,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,1000,0.04718028987538325,0,0,0,103,0.04718028987538325,0
MDP-GapE,10,0.02589180102835953,0,0,0,104,0.10464169539289436,0
MDP-GapE,31,0.02589180102835953,0,0,0,104,0.09095888502902505,0
MDP-GapE,100,0.02589180102835953,0,0,0,104,0.09095888502902505,0
MDP-GapE,10000,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,316,0.02589180102835953,0,0,0,104,0.09095888502902505,0
MDP-GapE,1000,0.02589180102835953,0,0,0,104,0.02589180102835953,0
MDP-GapE,3162,0.04718028987538325,0,0,0,103,0.04718028987538325,0
MDP-GapE,100000,1.0723797660401098,0,0,0,71,0.0,0
MDP-GapE,3162,0.02589180102835953,0,0,0,104,0.02589180102835953,0
MDP-GapE,10000,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,10,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,31,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,100000,0.6161414431112231,0,0,0,73,0.0,0
MDP-GapE,100,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,31622,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,316,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,100000,0.02838192984936061,0,0,0,74,0.0,0
MDP-GapE,1000,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,10,0.046333522006215766,0,0,0,106,0.046333522006215766,0
MDP-GapE,31,0.046333522006215766,0,0,0,106,0.046333522006215766,0
MDP-GapE,100,0.046333522006215766,0,0,0,106,0.0,0
MDP-GapE,316,0.046333522006215766,0,0,0,106,0.0,0
MDP-GapE,31622,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,3162,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,1000,0.046333522006215766,0,0,0,106,0.0,0
MDP-GapE,10000,0.04718028987538325,0,0,0,103,0.04718028987538325,0
MDP-GapE,31622,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,10,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,31,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,100,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,316,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,3162,0.046333522006215766,0,0,0,106,0.0,0
MDP-GapE,1000,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,10000,0.02589180102835953,0,0,0,104,0.0,0
MDP-GapE,100000,0.44199944648398226,0,0,0,77,0.0,0
MDP-GapE,31622,0.1635063269839634,0,0,0,98,0.0,0
MDP-GapE,10,0.055823953996241515,0,0,0,108,0.0,0
MDP-GapE,31,0.055823953996241515,0,0,0,108,0.055823953996241515,0
MDP-GapE,3162,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,100,0.055823953996241515,0,0,0,108,0.055823953996241515,0
MDP-GapE,100000,0.2599064869349412,0,0,0,76,0.0,0
MDP-GapE,31622,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,316,0.055823953996241515,0,0,0,108,0.10644866883433646,0
MDP-GapE,1000,0.055823953996241515,0,0,0,108,0.055823953996241515,0
MDP-GapE,10000,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,10,0.29665417702508545,0,0,0,109,0.29665417702508545,0
MDP-GapE,31,0.29665417702508545,0,0,0,109,0.29665417702508545,0
MDP-GapE,100,0.29665417702508545,0,0,0,109,0.29665417702508545,0
MDP-GapE,316,0.29665417702508545,0,0,0,109,0.29665417702508545,0
MDP-GapE,3162,0.055823953996241515,0,0,0,108,0.055823953996241515,0
MDP-GapE,1000,0.29665417702508545,0,0,0,109,0.0,0
MDP-GapE,100000,0.15998111092253708,0,0,0,75,0.0,0
MDP-GapE,10000,0.046333522006215766,0,0,0,106,0.0,0
MDP-GapE,3162,0.29665417702508545,0,0,0,109,0.0,0
MDP-GapE,31622,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,10,0.11685979641281374,0,0,0,110,0.1403436820898003,0
MDP-GapE,31,0.11685979641281374,0,0,0,110,0.12044277568255035,0
MDP-GapE,100,0.11685979641281374,0,0,0,110,0.12044277568255035,0
MDP-GapE,100000,0.7893206920851681,0,0,0,79,0.0,0
MDP-GapE,31622,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,10000,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,316,0.11685979641281374,0,0,0,110,0.12044277568255035,0
MDP-GapE,1000,0.11685979641281374,0,0,0,110,0.12044277568255035,0
MDP-GapE,10,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,100000,0.1410808414137592,0,0,0,80,0.0,0
MDP-GapE,31,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,100,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,316,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,10000,0.055823953996241515,0,0,0,108,0.055823953996241515,0
MDP-GapE,100000,0.332776579768169,0,0,0,78,0.0,0
MDP-GapE,1000,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,3162,0.11685979641281374,0,0,0,110,0.0,0
MDP-GapE,10,0.049244580579299146,0,0,0,112,0.07699165489565374,0
MDP-GapE,31,0.049244580579299146,0,0,0,112,0.24022502079358832,0
MDP-GapE,3162,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,100,0.049244580579299146,0,0,0,112,0.049244580579299146,0
MDP-GapE,31622,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,316,0.049244580579299146,0,0,0,112,0.0,0
MDP-GapE,100000,0.5361972756852422,0,0,0,82,0.0,0
MDP-GapE,1000,0.049244580579299146,0,0,0,112,0.0,0
MDP-GapE,10000,0.29665417702508545,0,0,0,109,0.0,0
MDP-GapE,100000,0.7551265868568144,0,0,0,81,0.0,0
MDP-GapE,10,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,31,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,100,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,316,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,1000,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,31622,0.04718028987538325,0,0,0,103,0.0,0
MDP-GapE,3162,0.049244580579299146,0,0,0,112,0.0,0
MDP-GapE,10000,0.11685979641281374,0,0,0,110,0.0,0
MDP-GapE,10,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,3162,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,31,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,10000,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,100,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,316,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,31622,0.02589180102835953,0,0,0,104,0.0,0
MDP-GapE,1000,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,31622,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,3162,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,10,0.35191391880132605,0,0,0,115,0.35191391880132605,0
MDP-GapE,31,0.35191391880132605,0,0,0,115,0.35191391880132605,0
MDP-GapE,100000,0.49758962012445207,0,0,0,85,0.0,0
MDP-GapE,100,0.35191391880132605,0,0,0,115,0.35191391880132605,0
MDP-GapE,10000,0.049244580579299146,0,0,0,112,0.0,0
MDP-GapE,316,0.35191391880132605,0,0,0,115,0.35191391880132605,0
MDP-GapE,1000,0.35191391880132605,0,0,0,115,0.0,0
MDP-GapE,31622,0.046333522006215766,0,0,0,106,0.0,0
MDP-GapE,10,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,31,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,3162,0.35191391880132605,0,0,0,115,0.0,0
MDP-GapE,100,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,100000,0.37257005699570733,0,0,0,84,0.0,0
MDP-GapE,316,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,10000,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,1000,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,31622,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,10,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,31,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,100,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,10000,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,316,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,31622,0.055823953996241515,0,0,0,108,0.055823953996241515,0
MDP-GapE,100000,0.3342405611541883,0,0,0,83,0.0,0
MDP-GapE,100000,0.6011774954454159,0,0,0,89,0.0,0
MDP-GapE,1000,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,10,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,31,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,3162,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,100,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,100000,0.17316332808829138,0,0,0,86,0.0,0
MDP-GapE,316,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,3162,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,1000,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,10000,0.35191391880132605,0,0,0,115,0.0,0
MDP-GapE,10,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,31,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,100000,0.2560768412878647,0,0,0,87,0.0,0
MDP-GapE,100,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,3162,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,316,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,1000,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,31622,0.11685979641281374,0,0,0,110,0.0,0
MDP-GapE,10000,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,10,0.13793752199308051,0,0,0,120,0.13793752199308051,0
MDP-GapE,31,0.13793752199308051,0,0,0,120,0.0,0
MDP-GapE,31622,0.29665417702508545,0,0,0,109,0.0,0
MDP-GapE,100,0.13793752199308051,0,0,0,120,0.0,0
MDP-GapE,316,0.13793752199308051,0,0,0,120,0.0,0
MDP-GapE,1000,0.13793752199308051,0,0,0,120,0.0,0
MDP-GapE,3162,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,10000,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,100000,0.5258684906106124,0,0,0,91,0.0,0
MDP-GapE,10,0.0030635675077204105,0,0,0,121,0.0,0
MDP-GapE,31,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
MDP-GapE,100,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
MDP-GapE,3162,0.13793752199308051,0,0,0,120,0.0,0
MDP-GapE,316,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
MDP-GapE,10000,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,100000,0.2653931595682293,0,0,0,88,0.0,0
MDP-GapE,1000,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
MDP-GapE,31622,0.049244580579299146,0,0,0,112,0.0,0
MDP-GapE,10,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,31,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,100,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,31622,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,3162,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
MDP-GapE,316,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,10000,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,31622,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,1000,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,10,0.05107967355501852,0,0,0,123,0.4179871446331216,0
MDP-GapE,31,0.05107967355501852,0,0,0,123,0.05107967355501852,0
MDP-GapE,100,0.05107967355501852,0,0,0,123,0.05107967355501852,0
MDP-GapE,316,0.05107967355501852,0,0,0,123,0.0,0
MDP-GapE,3162,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,1000,0.05107967355501852,0,0,0,123,0.05107967355501852,0
MDP-GapE,10000,0.13793752199308051,0,0,0,120,0.0,0
MDP-GapE,100000,0.2045341352920922,0,0,0,92,0.0,0
MDP-GapE,100000,0.3429781283259339,0,0,0,90,0.0,0
MDP-GapE,10,0.20723002066523666,0,0,0,124,0.0,0
MDP-GapE,31,0.20723002066523666,0,0,0,124,0.0,0
MDP-GapE,3162,0.05107967355501852,0,0,0,123,0.0,0
MDP-GapE,31622,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,100,0.20723002066523666,0,0,0,124,0.20723002066523666,0
MDP-GapE,316,0.20723002066523666,0,0,0,124,0.20723002066523666,0
MDP-GapE,10000,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
MDP-GapE,1000,0.20723002066523666,0,0,0,124,0.0,0
MDP-GapE,100000,0.753274730349849,0,0,0,93,0.0,0
MDP-GapE,10000,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,10,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,31,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,100,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,316,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,31622,0.35191391880132605,0,0,0,115,0.0,0
MDP-GapE,1000,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,3162,0.20723002066523666,0,0,0,124,0.0,0
MDP-GapE,100000,0.5945427094934197,0,0,0,96,0.0,0
MDP-GapE,10,0.050910578608475365,0,0,0,126,0.09899675922133122,0
MDP-GapE,31622,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,100000,1.125468145309732,0,0,0,94,0.0,0
MDP-GapE,31,0.050910578608475365,0,0,0,126,0.0,0
MDP-GapE,100,0.050910578608475365,0,0,0,126,0.0,0
MDP-GapE,316,0.050910578608475365,0,0,0,126,0.0,0
MDP-GapE,3162,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,1000,0.050910578608475365,0,0,0,126,0.0,0
MDP-GapE,10000,0.05107967355501852,0,0,0,123,0.0,0
MDP-GapE,10,0.24228517989543352,0,0,0,127,0.2664551339945098,0
MDP-GapE,31,0.24228517989543352,0,0,0,127,0.2664551339945098,0
MDP-GapE,100,0.24228517989543352,0,0,0,127,0.2664551339945098,0
MDP-GapE,316,0.24228517989543352,0,0,0,127,0.2664551339945098,0
MDP-GapE,3162,0.050910578608475365,0,0,0,126,0.0,0
MDP-GapE,100000,0.3208141453652984,0,0,0,95,0.0,0
MDP-GapE,10000,0.20723002066523666,0,0,0,124,0.0,0
MDP-GapE,31622,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,1000,0.24228517989543352,0,0,0,127,0.2664551339945098,0
MDP-GapE,10,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,31622,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,31,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,100000,0.8522565630440042,0,0,0,99,0.0,0
MDP-GapE,100,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,316,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,100000,0.346815002282272,0,0,0,97,0.0,0
MDP-GapE,3162,0.24228517989543352,0,0,0,127,0.0,0
MDP-GapE,1000,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,10,0.024885541234079156,0,0,0,129,0.040141817978875505,0
MDP-GapE,10000,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,31,0.024885541234079156,0,0,0,129,0.0,0
MDP-GapE,100,0.024885541234079156,0,0,0,129,0.0,0
MDP-GapE,31622,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,316,0.024885541234079156,0,0,0,129,0.0,0
MDP-GapE,3162,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,1000,0.024885541234079156,0,0,0,129,0.040141817978875505,0
MDP-GapE,10000,0.050910578608475365,0,0,0,126,0.0,0
MDP-GapE,10,0.026334549579398736,0,0,0,130,0.026334549579398736,0
MDP-GapE,31622,0.13793752199308051,0,0,0,120,0.0,0
MDP-GapE,31,0.026334549579398736,0,0,0,130,0.0,0
MDP-GapE,3162,0.024885541234079156,0,0,0,129,0.040141817978875505,0
MDP-GapE,100,0.026334549579398736,0,0,0,130,0.0,0
MDP-GapE,316,0.026334549579398736,0,0,0,130,0.0,0
MDP-GapE,100000,0.2651004281405882,0,0,0,100,0.0,0
MDP-GapE,1000,0.026334549579398736,0,0,0,130,0.026334549579398736,0
MDP-GapE,10000,0.24228517989543352,0,0,0,127,0.0,0
MDP-GapE,100000,0.1635063269839634,0,0,0,98,0.0,0
MDP-GapE,10,0.1590763420061556,0,0,0,131,0.1590763420061556,0
MDP-GapE,31,0.1590763420061556,0,0,0,131,0.0,0
MDP-GapE,100,0.1590763420061556,0,0,0,131,0.0,0
MDP-GapE,316,0.1590763420061556,0,0,0,131,0.0,0
MDP-GapE,3162,0.026334549579398736,0,0,0,130,0.0,0
MDP-GapE,1000,0.1590763420061556,0,0,0,131,0.0,0
MDP-GapE,31622,0.0030635675077204105,0,0,0,121,0.0030635675077204105,0
MDP-GapE,10000,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,10,0.03178857975026528,0,0,0,132,0.03178857975026528,0
MDP-GapE,31,0.03178857975026528,0,0,0,132,0.03178857975026528,0
MDP-GapE,10000,0.024885541234079156,0,0,0,129,0.040141817978875505,0
MDP-GapE,3162,0.1590763420061556,0,0,0,131,0.0,0
MDP-GapE,100,0.03178857975026528,0,0,0,132,0.0,0
MDP-GapE,316,0.03178857975026528,0,0,0,132,0.0,0
MDP-GapE,31622,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,1000,0.03178857975026528,0,0,0,132,0.0,0
MDP-GapE,100000,0.524868221999099,0,0,0,101,0.0,0
MDP-GapE,10,0.22189126966860862,0,0,0,133,0.22189126966860862,0
MDP-GapE,31,0.22189126966860862,0,0,0,133,0.22189126966860862,0
MDP-GapE,100,0.22189126966860862,0,0,0,133,0.2258584189021331,0
MDP-GapE,31622,0.05107967355501852,0,0,0,123,0.0,0
MDP-GapE,316,0.22189126966860862,0,0,0,133,0.22189126966860862,0
MDP-GapE,3162,0.03178857975026528,0,0,0,132,0.0,0
MDP-GapE,1000,0.22189126966860862,0,0,0,133,0.0,0
MDP-GapE,10000,0.026334549579398736,0,0,0,130,0.0,0
MDP-GapE,100000,0.6668292266927138,0,0,0,102,0.0,0
MDP-GapE,10,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,100000,0.04718028987538325,0,0,0,103,0.0,0
MDP-GapE,31,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,3162,0.22189126966860862,0,0,0,133,0.0,0
MDP-GapE,10000,0.1590763420061556,0,0,0,131,0.0,0
MDP-GapE,100,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,316,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,31622,0.20723002066523666,0,0,0,124,0.0,0
MDP-GapE,1000,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,10,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,31,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,100,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,10000,0.03178857975026528,0,0,0,132,0.0,0
MDP-GapE,316,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,100000,0.13183091564543892,0,0,0,105,0.0,0
MDP-GapE,3162,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,1000,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,100000,0.39588007023881877,0,0,0,107,0.0,0
MDP-GapE,10,0.19264113513903913,0,0,0,136,0.0,0
MDP-GapE,31,0.19264113513903913,0,0,0,136,0.19264113513903913,0
MDP-GapE,31622,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,31622,0.050910578608475365,0,0,0,126,0.0,0
MDP-GapE,100,0.19264113513903913,0,0,0,136,0.19264113513903913,0
MDP-GapE,316,0.19264113513903913,0,0,0,136,0.19264113513903913,0
MDP-GapE,3162,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,10000,0.22189126966860862,0,0,0,133,0.0,0
MDP-GapE,1000,0.19264113513903913,0,0,0,136,0.19264113513903913,0
MDP-GapE,10,0.17828085791726833,0,0,0,137,0.17828085791726833,0
MDP-GapE,31,0.17828085791726833,0,0,0,137,0.0,0
MDP-GapE,100,0.17828085791726833,0,0,0,137,0.0,0
MDP-GapE,100000,0.02589180102835953,0,0,0,104,0.0,0
MDP-GapE,316,0.17828085791726833,0,0,0,137,0.0,0
MDP-GapE,31622,0.24228517989543352,0,0,0,127,0.0,0
MDP-GapE,3162,0.19264113513903913,0,0,0,136,0.0,0
MDP-GapE,1000,0.17828085791726833,0,0,0,137,0.0,0
MDP-GapE,10000,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,10,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,31,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,100,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,100000,0.046333522006215766,0,0,0,106,0.0,0
MDP-GapE,316,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,3162,0.17828085791726833,0,0,0,137,0.0,0
MDP-GapE,1000,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,10000,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,31622,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,10,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,3162,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,31,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,100,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,316,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,100000,0.11685979641281374,0,0,0,110,0.0,0
MDP-GapE,10000,0.19264113513903913,0,0,0,136,0.0,0
MDP-GapE,31622,0.024885541234079156,0,0,0,129,0.0,0
MDP-GapE,1000,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,31622,0.026334549579398736,0,0,0,130,0.0,0
MDP-GapE,10,0.6769848914167804,0,0,0,140,0.0,0
MDP-GapE,31,0.6769848914167804,0,0,0,140,0.0,0
MDP-GapE,100,0.6769848914167804,0,0,0,140,0.0,0
MDP-GapE,10000,0.17828085791726833,0,0,0,137,0.0,0
MDP-GapE,316,0.6769848914167804,0,0,0,140,0.0,0
MDP-GapE,3162,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,1000,0.6769848914167804,0,0,0,140,0.0,0
MDP-GapE,100000,0.055823953996241515,0,0,0,108,0.055823953996241515,0
MDP-GapE,10,0.01264394810767877,0,0,0,141,0.16655802008170362,0
MDP-GapE,100000,0.29665417702508545,0,0,0,109,0.0,0
MDP-GapE,31,0.01264394810767877,0,0,0,141,0.16655802008170362,0
MDP-GapE,100,0.01264394810767877,0,0,0,141,0.0,0
MDP-GapE,316,0.01264394810767877,0,0,0,141,0.01264394810767877,0
MDP-GapE,10000,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,3162,0.6769848914167804,0,0,0,140,0.6769848914167804,0
MDP-GapE,1000,0.01264394810767877,0,0,0,141,0.01264394810767877,0
MDP-GapE,100000,0.6686722831128777,0,0,0,111,0.0,0
MDP-GapE,10,0.2962450398600547,0,0,0,142,0.2962450398600547,0
MDP-GapE,31,0.2962450398600547,0,0,0,142,0.0,0
MDP-GapE,31622,0.1590763420061556,0,0,0,131,0.0,0
MDP-GapE,100,0.2962450398600547,0,0,0,142,0.0,0
MDP-GapE,316,0.2962450398600547,0,0,0,142,0.0,0
MDP-GapE,3162,0.01264394810767877,0,0,0,141,0.0,0
MDP-GapE,1000,0.2962450398600547,0,0,0,142,0.0,0
MDP-GapE,100000,0.049244580579299146,0,0,0,112,0.0,0
MDP-GapE,31622,0.03178857975026528,0,0,0,132,0.0,0
MDP-GapE,10,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,10000,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,31,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,3162,0.2962450398600547,0,0,0,142,0.0,0
MDP-GapE,100,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,316,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,1000,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,31622,0.22189126966860862,0,0,0,133,0.0,0
MDP-GapE,10000,0.6769848914167804,0,0,0,140,0.0,0
MDP-GapE,10,0.033620808325391494,0,0,0,144,0.033620808325391494,0
MDP-GapE,31,0.033620808325391494,0,0,0,144,0.033620808325391494,0
MDP-GapE,10000,0.01264394810767877,0,0,0,141,0.0,0
MDP-GapE,100,0.033620808325391494,0,0,0,144,0.0,0
MDP-GapE,100000,0.22554796581822179,0,0,0,113,0.0,0
MDP-GapE,316,0.033620808325391494,0,0,0,144,0.0,0
MDP-GapE,3162,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,1000,0.033620808325391494,0,0,0,144,0.0,0
MDP-GapE,31622,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,10,0.11718584859526082,0,0,0,145,0.0,0
MDP-GapE,100000,0.47787179799287527,0,0,0,114,0.0,0
MDP-GapE,31,0.11718584859526082,0,0,0,145,0.0,0
MDP-GapE,100,0.11718584859526082,0,0,0,145,0.3288877058671502,0
MDP-GapE,316,0.11718584859526082,0,0,0,145,0.11718584859526082,0
MDP-GapE,10000,0.2962450398600547,0,0,0,142,0.0,0
MDP-GapE,1000,0.11718584859526082,0,0,0,145,0.14082973224848172,0
MDP-GapE,31622,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,3162,0.033620808325391494,0,0,0,144,0.0,0
MDP-GapE,10,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,31,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,100,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,100000,0.35191391880132605,0,0,0,115,0.0,0
MDP-GapE,316,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,3162,0.11718584859526082,0,0,0,145,0.0,0
MDP-GapE,1000,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,10000,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,31622,0.17828085791726833,0,0,0,137,0.0,0
MDP-GapE,10,0.13659635362329814,0,0,0,147,0.0,0
MDP-GapE,31622,0.19264113513903913,0,0,0,136,0.0,0
MDP-GapE,31,0.13659635362329814,0,0,0,147,0.13659635362329814,0
MDP-GapE,3162,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,100,0.13659635362329814,0,0,0,147,0.0,0
MDP-GapE,10000,0.033620808325391494,0,0,0,144,0.0,0
MDP-GapE,316,0.13659635362329814,0,0,0,147,0.0,0
MDP-GapE,1000,0.13659635362329814,0,0,0,147,0.0,0
MDP-GapE,100000,0.6620174883849215,0,0,0,116,0.0,0
MDP-GapE,10,0.07502391761677196,0,0,0,148,0.0,0
MDP-GapE,100000,0.2914864847180816,0,0,0,117,0.0,0
MDP-GapE,31,0.07502391761677196,0,0,0,148,0.0,0
MDP-GapE,100,0.07502391761677196,0,0,0,148,0.296021450547598,0
MDP-GapE,316,0.07502391761677196,0,0,0,148,0.0,0
MDP-GapE,3162,0.13659635362329814,0,0,0,147,0.0,0
MDP-GapE,1000,0.07502391761677196,0,0,0,148,0.0,0
MDP-GapE,31622,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,10000,0.11718584859526082,0,0,0,145,0.0,0
MDP-GapE,3162,0.07502391761677196,0,0,0,148,0.0,0
MDP-GapE,10,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,31,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,100,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,316,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,1000,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,10000,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,100000,0.09985878349470534,0,0,0,118,0.0,0
MDP-GapE,100000,0.5511083556235272,0,0,0,119,0.0,0
MDP-GapE,10,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,10000,0.13659635362329814,0,0,0,147,0.0,0
MDP-GapE,31,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,31622,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,3162,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,100,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,316,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,1000,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,31622,0.6769848914167804,0,0,0,140,0.0,0
MDP-GapE,10,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,31,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,31622,0.01264394810767877,0,0,0,141,0.0,0
MDP-GapE,100,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,316,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,100000,0.13793752199308051,0,0,0,120,0.0,0
MDP-GapE,1000,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,3162,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,10000,0.07502391761677196,0,0,0,148,0.0,0
MDP-GapE,10,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,31,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,100,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,3162,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,31622,0.2962450398600547,0,0,0,142,0.0,0
MDP-GapE,316,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,1000,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,10000,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,10000,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,10,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,3162,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,31,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,100,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,31622,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,316,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,100000,0.84440409863486,0,0,0,122,0.0,0
MDP-GapE,1000,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,31622,0.033620808325391494,0,0,0,144,0.0,0
MDP-GapE,10,0.17538470461630373,0,0,0,154,0.0,0
MDP-GapE,31,0.17538470461630373,0,0,0,154,0.0,0
MDP-GapE,10000,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,100,0.17538470461630373,0,0,0,154,0.17538470461630373,0
MDP-GapE,316,0.17538470461630373,0,0,0,154,0.17538470461630373,0
MDP-GapE,3162,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,1000,0.17538470461630373,0,0,0,154,0.17538470461630373,0
MDP-GapE,100000,0.0030635675077204105,0,0,0,121,0.0,0
MDP-GapE,31622,0.11718584859526082,0,0,0,145,0.0,0
MDP-GapE,10,0.14946443071859616,0,0,0,155,0.20772329179758886,0
MDP-GapE,31,0.14946443071859616,0,0,0,155,0.20772329179758886,0
MDP-GapE,100,0.14946443071859616,0,0,0,155,0.20772329179758886,0
MDP-GapE,316,0.14946443071859616,0,0,0,155,0.20772329179758886,0
MDP-GapE,3162,0.17538470461630373,0,0,0,154,0.0,0
MDP-GapE,10000,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,1000,0.14946443071859616,0,0,0,155,0.20772329179758886,0
MDP-GapE,100000,0.05107967355501852,0,0,0,123,0.0,0
MDP-GapE,3162,0.14946443071859616,0,0,0,155,0.20772329179758886,0
MDP-GapE,10,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,100000,0.20723002066523666,0,0,0,124,0.0,0
MDP-GapE,31,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,10000,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,31622,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,100,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,316,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,1000,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,31622,0.13659635362329814,0,0,0,147,0.0,0
MDP-GapE,10,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,31,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,100,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,316,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,100000,0.050910578608475365,0,0,0,126,0.0,0
MDP-GapE,1000,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,3162,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,31622,0.07502391761677196,0,0,0,148,0.0,0
MDP-GapE,10000,0.17538470461630373,0,0,0,154,0.0,0
MDP-GapE,10,0.06890912611375022,0,0,0,158,0.0,0
MDP-GapE,100000,0.387598371487192,0,0,0,125,0.0,0
MDP-GapE,31,0.06890912611375022,0,0,0,158,0.0,0
MDP-GapE,100,0.06890912611375022,0,0,0,158,0.0,0
MDP-GapE,100000,0.24228517989543352,0,0,0,127,0.0,0
MDP-GapE,316,0.06890912611375022,0,0,0,158,0.16539790511326125,0
MDP-GapE,3162,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,10000,0.14946443071859616,0,0,0,155,0.0,0
MDP-GapE,1000,0.06890912611375022,0,0,0,158,0.0,0
MDP-GapE,10,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,100000,0.8810565734775739,0,0,0,128,0.0,0
MDP-GapE,31,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,100,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,316,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,31622,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,1000,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,3162,0.06890912611375022,0,0,0,158,0.0,0
MDP-GapE,3162,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,10,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,31,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,31622,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,10000,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,100,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,316,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,100000,0.024885541234079156,0,0,0,129,0.0,0
MDP-GapE,1000,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,10000,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,10,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,31,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,100,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,316,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,31622,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,10000,0.06890912611375022,0,0,0,158,0.0,0
MDP-GapE,1000,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,3162,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,100000,0.026334549579398736,0,0,0,130,0.0,0
MDP-GapE,10,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,31,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,100,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,316,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,31622,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,3162,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,10000,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,1000,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,31622,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,10,0.00262213510369369,0,0,0,163,0.09449245647535331,0
MDP-GapE,31,0.00262213510369369,0,0,0,163,0.00262213510369369,0
MDP-GapE,3162,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,100,0.00262213510369369,0,0,0,163,0.00262213510369369,0
MDP-GapE,316,0.00262213510369369,0,0,0,163,0.00262213510369369,0
MDP-GapE,10000,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,100000,0.1590763420061556,0,0,0,131,0.0,0
MDP-GapE,1000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
MDP-GapE,31622,0.17538470461630373,0,0,0,154,0.0,0
MDP-GapE,10,0.4682478424742773,0,0,0,164,0.0,0
MDP-GapE,3162,0.00262213510369369,0,0,0,163,0.00262213510369369,0
MDP-GapE,31,0.4682478424742773,0,0,0,164,0.4682478424742773,0
MDP-GapE,100000,0.03178857975026528,0,0,0,132,0.0,0
MDP-GapE,100,0.4682478424742773,0,0,0,164,0.0,0
MDP-GapE,316,0.4682478424742773,0,0,0,164,0.0,0
MDP-GapE,10000,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,1000,0.4682478424742773,0,0,0,164,0.0,0
MDP-GapE,31622,0.14946443071859616,0,0,0,155,0.0,0
MDP-GapE,10,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,31,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,100,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,3162,0.4682478424742773,0,0,0,164,0.0,0
MDP-GapE,10000,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,316,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,1000,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,100000,0.22189126966860862,0,0,0,133,0.0,0
MDP-GapE,31622,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,100000,0.24445482268956242,0,0,0,134,0.0,0
MDP-GapE,10,0.13809937640751535,0,0,0,166,0.13809937640751535,0
MDP-GapE,31,0.13809937640751535,0,0,0,166,0.0,0
MDP-GapE,3162,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,100,0.13809937640751535,0,0,0,166,0.13809937640751535,0
MDP-GapE,316,0.13809937640751535,0,0,0,166,0.0,0
MDP-GapE,10000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
MDP-GapE,31622,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,100000,0.478826117648429,0,0,0,135,0.0,0
MDP-GapE,1000,0.13809937640751535,0,0,0,166,0.0,0
MDP-GapE,10,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,31,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,100,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,316,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,1000,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,3162,0.13809937640751535,0,0,0,166,0.0,0
MDP-GapE,10000,0.4682478424742773,0,0,0,164,0.0,0
MDP-GapE,31622,0.06890912611375022,0,0,0,158,0.0,0
MDP-GapE,3162,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,10,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,31,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,100,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,316,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,31622,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,100000,0.4280283373818836,0,0,0,138,0.0,0
MDP-GapE,1000,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,10000,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,10,0.015382458140051014,0,0,0,169,0.0,0
MDP-GapE,31,0.015382458140051014,0,0,0,169,0.015382458140051014,0
MDP-GapE,100000,0.19264113513903913,0,0,0,136,0.0,0
MDP-GapE,100,0.015382458140051014,0,0,0,169,0.015382458140051014,0
MDP-GapE,316,0.015382458140051014,0,0,0,169,0.015382458140051014,0
MDP-GapE,3162,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,10000,0.13809937640751535,0,0,0,166,0.0,0
MDP-GapE,1000,0.015382458140051014,0,0,0,169,0.015382458140051014,0
MDP-GapE,100000,0.17828085791726833,0,0,0,137,0.0,0
MDP-GapE,10,0.08225249681212876,0,0,0,170,0.0,0
MDP-GapE,31,0.08225249681212876,0,0,0,170,0.08225249681212876,0
MDP-GapE,100,0.08225249681212876,0,0,0,170,0.08225249681212876,0
MDP-GapE,31622,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,10000,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,316,0.08225249681212876,0,0,0,170,0.08225249681212876,0
MDP-GapE,100000,0.6769848914167804,0,0,0,140,0.0,0
MDP-GapE,3162,0.015382458140051014,0,0,0,169,0.015382458140051014,0
MDP-GapE,1000,0.08225249681212876,0,0,0,170,0.08225249681212876,0
MDP-GapE,10,0.009664674332760192,0,0,0,171,0.009664674332760192,0
MDP-GapE,31622,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,31,0.009664674332760192,0,0,0,171,0.0,0
MDP-GapE,100,0.009664674332760192,0,0,0,171,0.009664674332760192,0
MDP-GapE,316,0.009664674332760192,0,0,0,171,0.0,0
MDP-GapE,1000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
MDP-GapE,10000,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,3162,0.08225249681212876,0,0,0,170,0.0,0
MDP-GapE,31622,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,10,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,31,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,100000,0.10519714525550095,0,0,0,139,0.0,0
MDP-GapE,100,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,3162,0.009664674332760192,0,0,0,171,0.009664674332760192,0
MDP-GapE,316,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,100000,0.2962450398600547,0,0,0,142,0.0,0
MDP-GapE,1000,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,10000,0.015382458140051014,0,0,0,169,0.015382458140051014,0
MDP-GapE,10,0.07926975803850356,0,0,0,173,0.07926975803850356,0
MDP-GapE,31,0.07926975803850356,0,0,0,173,0.07926975803850356,0
MDP-GapE,100,0.07926975803850356,0,0,0,173,0.07926975803850356,0
MDP-GapE,3162,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,316,0.07926975803850356,0,0,0,173,0.07926975803850356,0
MDP-GapE,31622,0.4682478424742773,0,0,0,164,0.0,0
MDP-GapE,1000,0.07926975803850356,0,0,0,173,0.07926975803850356,0
MDP-GapE,10000,0.08225249681212876,0,0,0,170,0.0,0
MDP-GapE,31622,0.00262213510369369,0,0,0,163,0.00262213510369369,0
MDP-GapE,10,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,31,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,100,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,3162,0.07926975803850356,0,0,0,173,0.07926975803850356,0
MDP-GapE,316,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,100000,0.01264394810767877,0,0,0,141,0.0,0
MDP-GapE,10000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
MDP-GapE,100000,0.6040838806012738,0,0,0,143,0.0,0
MDP-GapE,1000,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,10,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,31,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,100,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,316,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,1000,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,10000,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,31622,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,100000,0.11718584859526082,0,0,0,145,0.0,0
MDP-GapE,3162,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,10,0.0007654808951840231,0,0,0,176,0.0,0
MDP-GapE,31,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
MDP-GapE,100,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
MDP-GapE,100000,0.033620808325391494,0,0,0,144,0.0,0
MDP-GapE,31622,0.13809937640751535,0,0,0,166,0.0,0
MDP-GapE,316,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
MDP-GapE,3162,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,31622,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,1000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
MDP-GapE,10,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,31,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,10000,0.07926975803850356,0,0,0,173,0.07926975803850356,0
MDP-GapE,100,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,316,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,3162,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
MDP-GapE,1000,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,10000,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,3162,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,100000,0.07502391761677196,0,0,0,148,0.0,0
MDP-GapE,10,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,31,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,100,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,31622,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,316,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,1000,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,10000,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,100000,0.025818708937030976,0,0,0,146,0.0,0
MDP-GapE,10,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,31,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,100000,0.13659635362329814,0,0,0,147,0.0,0
MDP-GapE,100,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,3162,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,316,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,10000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
MDP-GapE,1000,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,31622,0.08225249681212876,0,0,0,170,0.0,0
MDP-GapE,10,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,31622,0.015382458140051014,0,0,0,169,0.0,0
MDP-GapE,31,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,100,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,316,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,10000,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,3162,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,1000,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,3162,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,10,0.2220513334064198,0,0,0,181,0.23555613240229878,0
MDP-GapE,31,0.2220513334064198,0,0,0,181,0.23555613240229878,0
MDP-GapE,100000,0.7072136285493211,0,0,0,151,0.0,0
MDP-GapE,10000,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,100,0.2220513334064198,0,0,0,181,0.23555613240229878,0
MDP-GapE,316,0.2220513334064198,0,0,0,181,0.23555613240229878,0
MDP-GapE,1000,0.2220513334064198,0,0,0,181,0.23555613240229878,0
MDP-GapE,100000,0.5512534935152038,0,0,0,150,0.0,0
MDP-GapE,31622,0.009664674332760192,0,0,0,171,0.009664674332760192,0
MDP-GapE,10,0.34721290174712793,0,0,0,182,0.34721290174712793,0
MDP-GapE,31,0.34721290174712793,0,0,0,182,0.702830504932495,0
MDP-GapE,100000,0.6057460671755439,0,0,0,149,0.0,0
MDP-GapE,100,0.34721290174712793,0,0,0,182,0.34721290174712793,0
MDP-GapE,316,0.34721290174712793,0,0,0,182,0.34721290174712793,0
MDP-GapE,3162,0.2220513334064198,0,0,0,181,0.23555613240229878,0
MDP-GapE,10000,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,1000,0.34721290174712793,0,0,0,182,0.0,0
MDP-GapE,31622,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,10,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,31,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,10000,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,100,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,316,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,3162,0.34721290174712793,0,0,0,182,0.0,0
MDP-GapE,1000,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,31622,0.07926975803850356,0,0,0,173,0.0,0
MDP-GapE,31622,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,10,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,100000,0.24002960789179895,0,0,0,152,0.0,0
MDP-GapE,31,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,100,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,10000,0.2220513334064198,0,0,0,181,0.0,0
MDP-GapE,3162,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,316,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,31622,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,1000,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,10,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,31,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,100,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,100000,0.17002352765328288,0,0,0,153,0.0,0
MDP-GapE,316,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,3162,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,1000,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,10000,0.34721290174712793,0,0,0,182,0.0,0
MDP-GapE,3162,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,10,0.26538584334227266,0,0,0,186,0.0,0
MDP-GapE,31,0.26538584334227266,0,0,0,186,0.0,0
MDP-GapE,100,0.26538584334227266,0,0,0,186,0.26538584334227266,0
MDP-GapE,100000,0.17538470461630373,0,0,0,154,0.0,0
MDP-GapE,10000,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,316,0.26538584334227266,0,0,0,186,0.26538584334227266,0
MDP-GapE,31622,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
MDP-GapE,1000,0.26538584334227266,0,0,0,186,0.0,0
MDP-GapE,10000,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,100000,0.14946443071859616,0,0,0,155,0.0,0
MDP-GapE,100000,0.680578420670203,0,0,0,157,0.0,0
MDP-GapE,10,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,31,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,100000,0.10031367192951013,0,0,0,156,0.0,0
MDP-GapE,100,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,3162,0.26538584334227266,0,0,0,186,0.0,0
MDP-GapE,316,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,31622,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,1000,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,10,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,31,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,100,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,316,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,3162,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,31622,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,1000,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,10000,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,10,0.2436154891852529,0,0,0,189,0.0,0
MDP-GapE,31,0.2436154891852529,0,0,0,189,0.2436154891852529,0
MDP-GapE,100,0.2436154891852529,0,0,0,189,0.2436154891852529,0
MDP-GapE,3162,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,316,0.2436154891852529,0,0,0,189,0.2436154891852529,0
MDP-GapE,1000,0.2436154891852529,0,0,0,189,0.2436154891852529,0
MDP-GapE,31622,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,31622,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,10000,0.26538584334227266,0,0,0,186,0.0,0
MDP-GapE,100000,0.06890912611375022,0,0,0,158,0.0,0
MDP-GapE,10,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,3162,0.2436154891852529,0,0,0,189,0.0,0
MDP-GapE,31,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,100,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,100000,0.08794134206914639,0,0,0,159,0.0,0
MDP-GapE,316,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,10000,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,1000,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,10,0.07900323087453032,0,0,0,191,0.07900323087453032,0
MDP-GapE,31,0.07900323087453032,0,0,0,191,0.07900323087453032,0
MDP-GapE,100,0.07900323087453032,0,0,0,191,0.07900323087453032,0
MDP-GapE,316,0.07900323087453032,0,0,0,191,0.0,0
MDP-GapE,10000,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,3162,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,1000,0.07900323087453032,0,0,0,191,0.0,0
MDP-GapE,100000,0.00262213510369369,0,0,0,163,0.00262213510369369,0
MDP-GapE,31622,0.2220513334064198,0,0,0,181,0.0,0
MDP-GapE,10,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,31,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,100,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,316,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,3162,0.07900323087453032,0,0,0,191,0.0,0
MDP-GapE,31622,0.34721290174712793,0,0,0,182,0.0,0
MDP-GapE,1000,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,100000,0.5976504987678917,0,0,0,160,0.0,0
MDP-GapE,31622,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,10,0.1725471088537156,0,0,0,193,0.1725471088537156,0
MDP-GapE,31622,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,31,0.1725471088537156,0,0,0,193,0.0,0
MDP-GapE,100,0.1725471088537156,0,0,0,193,0.0,0
MDP-GapE,316,0.1725471088537156,0,0,0,193,0.0,0
MDP-GapE,10000,0.2436154891852529,0,0,0,189,0.0,0
MDP-GapE,100000,0.3098002350253748,0,0,0,161,0.0,0
MDP-GapE,10000,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,100000,0.08240098535449825,0,0,0,162,0.0,0
MDP-GapE,1000,0.1725471088537156,0,0,0,193,0.0,0
MDP-GapE,10,0.14051278971832648,0,0,0,194,0.0,0
MDP-GapE,31,0.14051278971832648,0,0,0,194,0.14051278971832648,0
MDP-GapE,100,0.14051278971832648,0,0,0,194,0.14051278971832648,0
MDP-GapE,316,0.14051278971832648,0,0,0,194,0.14051278971832648,0
MDP-GapE,3162,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,1000,0.14051278971832648,0,0,0,194,0.14051278971832648,0
MDP-GapE,3162,0.1725471088537156,0,0,0,193,0.0,0
MDP-GapE,10000,0.07900323087453032,0,0,0,191,0.0,0
MDP-GapE,10,0.2583680764884999,0,0,0,195,0.2583680764884999,0
MDP-GapE,31,0.2583680764884999,0,0,0,195,0.0,0
MDP-GapE,100,0.2583680764884999,0,0,0,195,0.0,0
MDP-GapE,3162,0.14051278971832648,0,0,0,194,0.14051278971832648,0
MDP-GapE,316,0.2583680764884999,0,0,0,195,0.0,0
MDP-GapE,31622,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,1000,0.2583680764884999,0,0,0,195,0.0,0
MDP-GapE,10000,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,3162,0.2583680764884999,0,0,0,195,0.0,0
MDP-GapE,10,0.11223292342821689,0,0,0,196,0.2007569304607808,0
MDP-GapE,31,0.11223292342821689,0,0,0,196,0.11223292342821689,0
MDP-GapE,100000,0.7723164637820665,0,0,0,167,0.0,0
MDP-GapE,100,0.11223292342821689,0,0,0,196,0.0,0
MDP-GapE,100000,0.4682478424742773,0,0,0,164,0.0,0
MDP-GapE,316,0.11223292342821689,0,0,0,196,0.0,0
MDP-GapE,31622,0.26538584334227266,0,0,0,186,0.0,0
MDP-GapE,100000,0.13809937640751535,0,0,0,166,0.0,0
MDP-GapE,1000,0.11223292342821689,0,0,0,196,0.11223292342821689,0
MDP-GapE,10000,0.14051278971832648,0,0,0,194,0.0,0
MDP-GapE,10000,0.1725471088537156,0,0,0,193,0.0,0
MDP-GapE,10,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,31,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,100,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,316,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,1000,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,3162,0.11223292342821689,0,0,0,196,0.0,0
MDP-GapE,31622,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,31622,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,10,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,31,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,100,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,3162,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,316,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,10000,0.2583680764884999,0,0,0,195,0.0,0
MDP-GapE,1000,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,100000,0.4906874994113104,0,0,0,165,0.0,0
MDP-GapE,10,0.003998628370047275,0,0,0,199,0.0,0
MDP-GapE,31,0.003998628370047275,0,0,0,199,0.0,0
MDP-GapE,100,0.003998628370047275,0,0,0,199,0.1497067908521741,0
MDP-GapE,316,0.003998628370047275,0,0,0,199,0.0,0
MDP-GapE,100000,0.36078268575167693,0,0,0,168,0.0,0
MDP-GapE,3162,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,1000,0.003998628370047275,0,0,0,199,0.0,0
MDP-GapE,31622,0.2436154891852529,0,0,0,189,0.0,0
MDP-GapE,10000,0.11223292342821689,0,0,0,196,0.0,0
MDP-GapE,10,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,31622,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,31,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,3162,0.003998628370047275,0,0,0,199,0.0,0
MDP-GapE,10000,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,100,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,316,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,1000,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,100000,0.015382458140051014,0,0,0,169,0.0,0
MDP-GapE,10,0.012405929051614306,0,0,0,201,0.0,0
MDP-GapE,31,0.012405929051614306,0,0,0,201,0.02588935604636111,0
MDP-GapE,100,0.012405929051614306,0,0,0,201,0.02588935604636111,0
MDP-GapE,100000,0.009664674332760192,0,0,0,171,0.009664674332760192,0
MDP-GapE,3162,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,316,0.012405929051614306,0,0,0,201,0.012405929051614306,0
MDP-GapE,10000,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,1000,0.012405929051614306,0,0,0,201,0.02588935604636111,0
MDP-GapE,31622,0.07900323087453032,0,0,0,191,0.0,0
MDP-GapE,10,0.10254166817702015,0,0,0,202,0.5294040653037477,0
MDP-GapE,31,0.10254166817702015,0,0,0,202,0.10254166817702015,0
MDP-GapE,100,0.10254166817702015,0,0,0,202,0.5294040653037477,0
MDP-GapE,100000,0.08225249681212876,0,0,0,170,0.0,0
MDP-GapE,31622,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,316,0.10254166817702015,0,0,0,202,0.10254166817702015,0
MDP-GapE,3162,0.012405929051614306,0,0,0,201,0.02588935604636111,0
MDP-GapE,1000,0.10254166817702015,0,0,0,202,0.10254166817702015,0
MDP-GapE,10000,0.003998628370047275,0,0,0,199,0.0,0
MDP-GapE,10,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,31,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,100,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,316,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,100000,0.143281137912606,0,0,0,172,0.0,0
MDP-GapE,10000,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,3162,0.10254166817702015,0,0,0,202,0.0,0
MDP-GapE,1000,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,31622,0.1725471088537156,0,0,0,193,0.0,0
MDP-GapE,10000,0.012405929051614306,0,0,0,201,0.0,0
MDP-GapE,31622,0.14051278971832648,0,0,0,194,0.0,0
MDP-GapE,10,0.47682659393504734,0,0,0,204,0.47682659393504734,0
MDP-GapE,31,0.47682659393504734,0,0,0,204,0.0,0
MDP-GapE,3162,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,100,0.47682659393504734,0,0,0,204,0.0,0
MDP-GapE,316,0.47682659393504734,0,0,0,204,0.0,0
MDP-GapE,1000,0.47682659393504734,0,0,0,204,0.0,0
MDP-GapE,100000,0.3716700007368967,0,0,0,175,0.0,0
MDP-GapE,10,0.23964467847006587,0,0,0,205,0.23964467847006587,0
MDP-GapE,3162,0.47682659393504734,0,0,0,204,0.0,0
MDP-GapE,31622,0.2583680764884999,0,0,0,195,0.0,0
MDP-GapE,31,0.23964467847006587,0,0,0,205,0.0,0
MDP-GapE,100,0.23964467847006587,0,0,0,205,0.0,0
MDP-GapE,316,0.23964467847006587,0,0,0,205,0.0,0
MDP-GapE,100000,0.7814379604674955,0,0,0,174,0.0,0
MDP-GapE,1000,0.23964467847006587,0,0,0,205,0.0,0
MDP-GapE,10000,0.10254166817702015,0,0,0,202,0.0,0
MDP-GapE,3162,0.23964467847006587,0,0,0,205,0.0,0
MDP-GapE,10,0.057988659269145426,0,0,0,206,0.057988659269145426,0
MDP-GapE,31622,0.11223292342821689,0,0,0,196,0.0,0
MDP-GapE,31,0.057988659269145426,0,0,0,206,0.09893029624534333,0
MDP-GapE,316,0.057988659269145426,0,0,0,206,0.09893029624534333,0
MDP-GapE,100,0.057988659269145426,0,0,0,206,0.17135420433832316,0
MDP-GapE,100000,0.07926975803850356,0,0,0,173,0.0,0
MDP-GapE,1000,0.057988659269145426,0,0,0,206,0.0,0
MDP-GapE,10000,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,10,0.26914123850419003,0,0,0,207,0.31138536574924336,0
MDP-GapE,31,0.26914123850419003,0,0,0,207,0.0,0
MDP-GapE,100,0.26914123850419003,0,0,0,207,0.31138536574924336,0
MDP-GapE,31622,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,3162,0.057988659269145426,0,0,0,206,0.0,0
MDP-GapE,316,0.26914123850419003,0,0,0,207,0.0,0
MDP-GapE,10000,0.47682659393504734,0,0,0,204,0.0,0
MDP-GapE,1000,0.26914123850419003,0,0,0,207,0.0,0
MDP-GapE,100000,0.0007654808951840231,0,0,0,176,0.0007654808951840231,0
MDP-GapE,10,0.3327188947761379,0,0,0,208,0.38115063433734786,0
MDP-GapE,31,0.3327188947761379,0,0,0,208,0.38115063433734786,0
MDP-GapE,100,0.3327188947761379,0,0,0,208,0.0,0
MDP-GapE,316,0.3327188947761379,0,0,0,208,0.0,0
MDP-GapE,3162,0.26914123850419003,0,0,0,207,0.0,0
MDP-GapE,1000,0.3327188947761379,0,0,0,208,0.0,0
MDP-GapE,10000,0.23964467847006587,0,0,0,205,0.0,0
MDP-GapE,31622,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,3162,0.3327188947761379,0,0,0,208,0.0,0
MDP-GapE,10,0.022552893447497002,0,0,0,209,0.022552893447497002,0
MDP-GapE,31622,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,31,0.022552893447497002,0,0,0,209,0.022552893447497002,0
MDP-GapE,100,0.022552893447497002,0,0,0,209,0.022552893447497002,0
MDP-GapE,10000,0.057988659269145426,0,0,0,206,0.0,0
MDP-GapE,316,0.022552893447497002,0,0,0,209,0.0,0
MDP-GapE,1000,0.022552893447497002,0,0,0,209,0.0,0
MDP-GapE,100000,0.0918974850462082,0,0,0,177,0.0,0
MDP-GapE,10000,0.26914123850419003,0,0,0,207,0.0,0
MDP-GapE,31622,0.003998628370047275,0,0,0,199,0.0,0
MDP-GapE,10,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,31,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,100,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,3162,0.022552893447497002,0,0,0,209,0.0,0
MDP-GapE,31622,0.012405929051614306,0,0,0,201,0.0,0
MDP-GapE,316,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,100000,0.598283510832851,0,0,0,179,0.0,0
MDP-GapE,1000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,10,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,31,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,100000,0.08219880559885362,0,0,0,180,0.0,0
MDP-GapE,100,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,316,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,3162,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,1000,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,10000,0.3327188947761379,0,0,0,208,0.0,0
MDP-GapE,100000,0.16062833405009647,0,0,0,178,0.0,0
MDP-GapE,10,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,31,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,3162,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,100,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,10000,0.022552893447497002,0,0,0,209,0.0,0
MDP-GapE,31622,0.10254166817702015,0,0,0,202,0.0,0
MDP-GapE,1000,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,316,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,100000,0.2220513334064198,0,0,0,181,0.0,0
MDP-GapE,10,0.2433925843159539,0,0,0,213,0.0,0
MDP-GapE,31,0.2433925843159539,0,0,0,213,0.2433925843159539,0
MDP-GapE,100000,0.34721290174712793,0,0,0,182,0.0,0
MDP-GapE,100,0.2433925843159539,0,0,0,213,0.2433925843159539,0
MDP-GapE,3162,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,31622,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,10000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,100000,0.7151841285334282,0,0,0,184,0.0,0
MDP-GapE,316,0.2433925843159539,0,0,0,213,0.0,0
MDP-GapE,10,0.06687830690611118,0,0,0,214,0.06687830690611118,0
MDP-GapE,31,0.06687830690611118,0,0,0,214,0.06687830690611118,0
MDP-GapE,1000,0.2433925843159539,0,0,0,213,0.0,0
MDP-GapE,100,0.06687830690611118,0,0,0,214,0.0,0
MDP-GapE,316,0.06687830690611118,0,0,0,214,0.0,0
MDP-GapE,100000,0.5763881820807244,0,0,0,183,0.0,0
MDP-GapE,1000,0.06687830690611118,0,0,0,214,0.0,0
MDP-GapE,31622,0.47682659393504734,0,0,0,204,0.0,0
MDP-GapE,3162,0.2433925843159539,0,0,0,213,0.0,0
MDP-GapE,10,0.016594866013760257,0,0,0,215,0.016594866013760257,0
MDP-GapE,100000,0.43179447759160494,0,0,0,185,0.0,0
MDP-GapE,10000,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,31,0.016594866013760257,0,0,0,215,0.016594866013760257,0
MDP-GapE,100,0.016594866013760257,0,0,0,215,0.0,0
MDP-GapE,316,0.016594866013760257,0,0,0,215,0.0,0
MDP-GapE,3162,0.06687830690611118,0,0,0,214,0.0,0
MDP-GapE,1000,0.016594866013760257,0,0,0,215,0.016594866013760257,0
MDP-GapE,31622,0.23964467847006587,0,0,0,205,0.0,0
MDP-GapE,10,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,3162,0.016594866013760257,0,0,0,215,0.016594866013760257,0
MDP-GapE,10000,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,31,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,100,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,316,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,1000,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,10000,0.2433925843159539,0,0,0,213,0.0,0
MDP-GapE,31622,0.057988659269145426,0,0,0,206,0.0,0
MDP-GapE,10,0.10443458314466758,0,0,0,217,0.17362652677626733,0
MDP-GapE,100000,0.4773069583370848,0,0,0,187,0.0,0
MDP-GapE,31,0.10443458314466758,0,0,0,217,0.17362652677626733,0
MDP-GapE,100,0.10443458314466758,0,0,0,217,0.17362652677626733,0
MDP-GapE,31622,0.26914123850419003,0,0,0,207,0.0,0
MDP-GapE,316,0.10443458314466758,0,0,0,217,0.0,0
MDP-GapE,3162,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,10000,0.06687830690611118,0,0,0,214,0.0,0
MDP-GapE,31622,0.3327188947761379,0,0,0,208,0.0,0
MDP-GapE,1000,0.10443458314466758,0,0,0,217,0.0,0
MDP-GapE,10,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,31,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,100,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,316,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,1000,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,10000,0.016594866013760257,0,0,0,215,0.016594866013760257,0
MDP-GapE,100000,0.2436154891852529,0,0,0,189,0.0,0
MDP-GapE,3162,0.10443458314466758,0,0,0,217,0.0,0
MDP-GapE,10,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,31,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,100,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,3162,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,100000,0.26538584334227266,0,0,0,186,0.0,0
MDP-GapE,31622,0.022552893447497002,0,0,0,209,0.0,0
MDP-GapE,316,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,1000,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,100000,0.3522116038237284,0,0,0,188,0.0,0
MDP-GapE,10000,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,10,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,31,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,100,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,316,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,3162,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,1000,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,10000,0.10443458314466758,0,0,0,217,0.0,0
MDP-GapE,100000,0.6264948578135632,0,0,0,190,0.0,0
MDP-GapE,10,0.14150731525834237,0,0,0,221,0.14299176018572712,0
MDP-GapE,31,0.14150731525834237,0,0,0,221,0.0,0
MDP-GapE,100,0.14150731525834237,0,0,0,221,0.0,0
MDP-GapE,316,0.14150731525834237,0,0,0,221,0.0,0
MDP-GapE,31622,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,3162,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,10000,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,1000,0.14150731525834237,0,0,0,221,0.0,0
MDP-GapE,31622,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,10,0.05333660977450405,0,0,0,222,0.05333660977450405,0
MDP-GapE,31,0.05333660977450405,0,0,0,222,0.0,0
MDP-GapE,100,0.05333660977450405,0,0,0,222,0.0,0
MDP-GapE,316,0.05333660977450405,0,0,0,222,0.2549571124178729,0
MDP-GapE,3162,0.14150731525834237,0,0,0,221,0.14299176018572712,0
MDP-GapE,10000,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,1000,0.05333660977450405,0,0,0,222,0.0,0
MDP-GapE,100000,0.07900323087453032,0,0,0,191,0.0,0
MDP-GapE,3162,0.05333660977450405,0,0,0,222,0.0,0
MDP-GapE,10,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,31,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,100,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,31622,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,31622,0.2433925843159539,0,0,0,213,0.0,0
MDP-GapE,316,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,1000,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,10000,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,31622,0.06687830690611118,0,0,0,214,0.0,0
MDP-GapE,10,0.37003053483665616,0,0,0,224,0.37003053483665616,0
MDP-GapE,31,0.37003053483665616,0,0,0,224,0.0,0
MDP-GapE,100,0.37003053483665616,0,0,0,224,0.0,0
MDP-GapE,10000,0.14150731525834237,0,0,0,221,0.0,0
MDP-GapE,316,0.37003053483665616,0,0,0,224,0.0,0
MDP-GapE,100000,0.14051278971832648,0,0,0,194,0.0,0
MDP-GapE,3162,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,100000,0.1725471088537156,0,0,0,193,0.0,0
MDP-GapE,1000,0.37003053483665616,0,0,0,224,0.0,0
MDP-GapE,10000,0.05333660977450405,0,0,0,222,0.0,0
MDP-GapE,10,0.4113407545659844,0,0,0,225,0.4113407545659844,0
MDP-GapE,31,0.4113407545659844,0,0,0,225,0.0,0
MDP-GapE,100,0.4113407545659844,0,0,0,225,0.6349456399455999,0
MDP-GapE,316,0.4113407545659844,0,0,0,225,0.0,0
MDP-GapE,100000,0.17048188529378727,0,0,0,192,0.0,0
MDP-GapE,31622,0.016594866013760257,0,0,0,215,0.016594866013760257,0
MDP-GapE,1000,0.4113407545659844,0,0,0,225,0.0,0
MDP-GapE,3162,0.37003053483665616,0,0,0,224,0.0,0
MDP-GapE,10,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,31,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,100,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,316,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,100000,0.11223292342821689,0,0,0,196,0.0,0
MDP-GapE,3162,0.4113407545659844,0,0,0,225,0.0,0
MDP-GapE,1000,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,31622,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,31622,0.10443458314466758,0,0,0,217,0.0,0
MDP-GapE,10,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,31,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,100,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,316,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,10000,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,100000,0.2583680764884999,0,0,0,195,0.0,0
MDP-GapE,3162,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,1000,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,10000,0.37003053483665616,0,0,0,224,0.0,0
MDP-GapE,10,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,31,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,100,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,31622,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,316,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,3162,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,1000,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,31622,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,10000,0.4113407545659844,0,0,0,225,0.0,0
MDP-GapE,10,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,31,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,100,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,3162,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,316,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,1000,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,10000,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,100000,0.38761799143799625,0,0,0,197,0.0,0
MDP-GapE,3162,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,31622,0.14150731525834237,0,0,0,221,0.0,0
MDP-GapE,31622,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,100000,0.6499751790085497,0,0,0,198,0.0,0
MDP-GapE,10,0.2962029254244336,0,0,0,230,0.2962029254244336,0
MDP-GapE,31,0.2962029254244336,0,0,0,230,0.0,0
MDP-GapE,100,0.2962029254244336,0,0,0,230,0.0,0
MDP-GapE,10000,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,100000,0.6117507099410142,0,0,0,200,0.0,0
MDP-GapE,100000,0.012405929051614306,0,0,0,201,0.0,0
MDP-GapE,10,0.018428861527558738,0,0,0,231,0.018428861527558738,0
MDP-GapE,31,0.018428861527558738,0,0,0,231,0.0,0
MDP-GapE,316,0.2962029254244336,0,0,0,230,0.0,0
MDP-GapE,100,0.018428861527558738,0,0,0,231,0.0,0
MDP-GapE,316,0.018428861527558738,0,0,0,231,0.0,0
MDP-GapE,1000,0.2962029254244336,0,0,0,230,0.0,0
MDP-GapE,3162,0.2962029254244336,0,0,0,230,0.0,0
MDP-GapE,1000,0.018428861527558738,0,0,0,231,0.0,0
MDP-GapE,100000,0.003998628370047275,0,0,0,199,0.0,0
MDP-GapE,10,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,31,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,100,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,10000,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,316,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,31622,0.05333660977450405,0,0,0,222,0.0,0
MDP-GapE,3162,0.018428861527558738,0,0,0,231,0.0,0
MDP-GapE,1000,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,3162,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,10000,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,10,0.250155504720897,0,0,0,233,0.250155504720897,0
MDP-GapE,31,0.250155504720897,0,0,0,233,0.0,0
MDP-GapE,100,0.250155504720897,0,0,0,233,0.0,0
MDP-GapE,316,0.250155504720897,0,0,0,233,0.0,0
MDP-GapE,10000,0.2962029254244336,0,0,0,230,0.0,0
MDP-GapE,1000,0.250155504720897,0,0,0,233,0.0,0
MDP-GapE,10000,0.018428861527558738,0,0,0,231,0.0,0
MDP-GapE,3162,0.250155504720897,0,0,0,233,0.0,0
MDP-GapE,10,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,31,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,31622,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,100,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,31622,0.37003053483665616,0,0,0,224,0.0,0
MDP-GapE,316,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,100000,0.47682659393504734,0,0,0,204,0.0,0
MDP-GapE,100000,0.023846383998615384,0,0,0,203,0.0,0
MDP-GapE,1000,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,10000,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,10,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,31,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,100,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,316,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,31622,0.4113407545659844,0,0,0,225,0.0,0
MDP-GapE,1000,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,3162,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,100000,0.10254166817702015,0,0,0,202,0.0,0
MDP-GapE,10,0.13569857217994663,0,0,0,236,0.0,0
MDP-GapE,3162,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,31622,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,31,0.13569857217994663,0,0,0,236,0.0,0
MDP-GapE,100,0.13569857217994663,0,0,0,236,0.13569857217994663,0
MDP-GapE,316,0.13569857217994663,0,0,0,236,0.0,0
MDP-GapE,10000,0.250155504720897,0,0,0,233,0.0,0
MDP-GapE,1000,0.13569857217994663,0,0,0,236,0.0,0
MDP-GapE,100000,0.26914123850419003,0,0,0,207,0.0,0
MDP-GapE,100000,0.23964467847006587,0,0,0,205,0.0,0
MDP-GapE,10,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,31,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,100,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,316,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,31622,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,3162,0.13569857217994663,0,0,0,236,0.0,0
MDP-GapE,1000,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,3162,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,100000,0.057988659269145426,0,0,0,206,0.0,0
MDP-GapE,10,0.027259487770831647,0,0,0,238,0.027259487770831647,0
MDP-GapE,31,0.027259487770831647,0,0,0,238,0.0,0
MDP-GapE,100,0.027259487770831647,0,0,0,238,0.08547958407886513,0
MDP-GapE,10000,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,316,0.027259487770831647,0,0,0,238,0.0,0
MDP-GapE,31622,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,1000,0.027259487770831647,0,0,0,238,0.0,0
MDP-GapE,10000,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,10,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,31,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,100,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,31622,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,316,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,3162,0.027259487770831647,0,0,0,238,0.0,0
MDP-GapE,1000,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,10000,0.13569857217994663,0,0,0,236,0.0,0
MDP-GapE,100000,0.3327188947761379,0,0,0,208,0.0,0
MDP-GapE,10,0.11176367498798134,0,0,0,240,0.0,0
MDP-GapE,10000,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,3162,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,31,0.11176367498798134,0,0,0,240,0.11176367498798134,0
MDP-GapE,100,0.11176367498798134,0,0,0,240,0.11176367498798134,0
MDP-GapE,31622,0.2962029254244336,0,0,0,230,0.0,0
MDP-GapE,316,0.11176367498798134,0,0,0,240,0.11176367498798134,0
MDP-GapE,31622,0.018428861527558738,0,0,0,231,0.0,0
MDP-GapE,1000,0.11176367498798134,0,0,0,240,0.11176367498798134,0
MDP-GapE,10,0.18275842114554264,0,0,0,241,0.569315348054964,0
MDP-GapE,31,0.18275842114554264,0,0,0,241,0.0,0
MDP-GapE,100,0.18275842114554264,0,0,0,241,0.0,0
MDP-GapE,316,0.18275842114554264,0,0,0,241,0.0,0
MDP-GapE,3162,0.11176367498798134,0,0,0,240,0.11176367498798134,0
MDP-GapE,10000,0.027259487770831647,0,0,0,238,0.0,0
MDP-GapE,1000,0.18275842114554264,0,0,0,241,0.0,0
MDP-GapE,31622,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,100000,1.1319644014740518,0,0,0,218,0.0,0
MDP-GapE,10,0.3528301190043637,0,0,0,242,0.3528301190043637,0
MDP-GapE,31,0.3528301190043637,0,0,0,242,0.3528301190043637,0
MDP-GapE,3162,0.18275842114554264,0,0,0,241,0.0,0
MDP-GapE,100,0.3528301190043637,0,0,0,242,0.0,0
MDP-GapE,100000,0.022552893447497002,0,0,0,209,0.0,0
MDP-GapE,316,0.3528301190043637,0,0,0,242,0.0,0
MDP-GapE,100000,0.4369871750634693,0,0,0,211,0.0,0
MDP-GapE,1000,0.3528301190043637,0,0,0,242,0.0,0
MDP-GapE,10000,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,10,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,100000,0.036550657785234586,0,0,0,210,0.036550657785234586,0
MDP-GapE,31,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,100,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,316,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,3162,0.3528301190043637,0,0,0,242,0.0,0
MDP-GapE,1000,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,100000,0.2433925843159539,0,0,0,213,0.0,0
MDP-GapE,10000,0.11176367498798134,0,0,0,240,0.0,0
MDP-GapE,31622,0.250155504720897,0,0,0,233,0.0,0
MDP-GapE,10,0.035926127365605076,0,0,0,244,0.0,0
MDP-GapE,31,0.035926127365605076,0,0,0,244,0.0,0
MDP-GapE,100000,0.3685354902670297,0,0,0,212,0.0,0
MDP-GapE,100,0.035926127365605076,0,0,0,244,0.0,0
MDP-GapE,316,0.035926127365605076,0,0,0,244,0.0,0
MDP-GapE,31622,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,1000,0.035926127365605076,0,0,0,244,0.0,0
MDP-GapE,3162,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,10,0.33584737355596705,0,0,0,245,0.33584737355596705,0
MDP-GapE,31,0.33584737355596705,0,0,0,245,0.33584737355596705,0
MDP-GapE,100,0.33584737355596705,0,0,0,245,0.33584737355596705,0
MDP-GapE,10000,0.18275842114554264,0,0,0,241,0.0,0
MDP-GapE,316,0.33584737355596705,0,0,0,245,0.33584737355596705,0
MDP-GapE,31622,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,3162,0.035926127365605076,0,0,0,244,0.0,0
MDP-GapE,1000,0.33584737355596705,0,0,0,245,0.33584737355596705,0
MDP-GapE,10000,0.3528301190043637,0,0,0,242,0.0,0
MDP-GapE,10,0.06542902605964906,0,0,0,246,0.3343156612814857,0
MDP-GapE,31,0.06542902605964906,0,0,0,246,0.0,0
MDP-GapE,100,0.06542902605964906,0,0,0,246,0.3343156612814857,0
MDP-GapE,316,0.06542902605964906,0,0,0,246,0.0,0
MDP-GapE,3162,0.33584737355596705,0,0,0,245,0.0,0
MDP-GapE,1000,0.06542902605964906,0,0,0,246,0.0,0
MDP-GapE,31622,0.13569857217994663,0,0,0,236,0.0,0
MDP-GapE,31622,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,10000,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,10,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,100000,0.06687830690611118,0,0,0,214,0.0,0
MDP-GapE,31,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,3162,0.06542902605964906,0,0,0,246,0.0,0
MDP-GapE,100,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,10000,0.035926127365605076,0,0,0,244,0.035926127365605076,0
MDP-GapE,316,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,1000,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,100000,0.016594866013760257,0,0,0,215,0.0,0
MDP-GapE,10,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,31,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,100,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,10000,0.33584737355596705,0,0,0,245,0.0,0
MDP-GapE,31622,0.027259487770831647,0,0,0,238,0.0,0
MDP-GapE,316,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,3162,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,100000,0.48098232172782884,0,0,0,216,0.0,0
MDP-GapE,31622,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,1000,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,10,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,31,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,100,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,100000,0.564496634628578,0,0,0,219,0.0,0
MDP-GapE,316,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,1000,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,3162,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,10000,0.06542902605964906,0,0,0,246,0.0,0
MDP-GapE,10,0.27885204132813257,0,0,0,250,0.0,0
MDP-GapE,100000,0.10443458314466758,0,0,0,217,0.0,0
MDP-GapE,31,0.27885204132813257,0,0,0,250,0.27885204132813257,0
MDP-GapE,100,0.27885204132813257,0,0,0,250,0.27885204132813257,0
MDP-GapE,316,0.27885204132813257,0,0,0,250,0.27885204132813257,0
MDP-GapE,3162,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,1000,0.27885204132813257,0,0,0,250,0.0,0
MDP-GapE,31622,0.11176367498798134,0,0,0,240,0.0,0
MDP-GapE,10000,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,10,0.044019413305845134,0,0,0,251,0.0,0
MDP-GapE,3162,0.27885204132813257,0,0,0,250,0.0,0
MDP-GapE,100000,0.14150731525834237,0,0,0,221,0.0,0
MDP-GapE,31,0.044019413305845134,0,0,0,251,0.044019413305845134,0
MDP-GapE,100,0.044019413305845134,0,0,0,251,0.044019413305845134,0
MDP-GapE,316,0.044019413305845134,0,0,0,251,0.044019413305845134,0
MDP-GapE,10000,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,1000,0.044019413305845134,0,0,0,251,0.044019413305845134,0
MDP-GapE,100000,0.05333660977450405,0,0,0,222,0.0,0
MDP-GapE,10,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,31,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,100,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,10000,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,31622,0.18275842114554264,0,0,0,241,0.0,0
MDP-GapE,3162,0.044019413305845134,0,0,0,251,0.044019413305845134,0
MDP-GapE,316,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,100000,0.7418726671874873,0,0,0,220,0.0,0
MDP-GapE,1000,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,31622,0.3528301190043637,0,0,0,242,0.0,0
MDP-GapE,10,0.5335692467498261,0,0,0,253,0.5509769092458208,0
MDP-GapE,31,0.5335692467498261,0,0,0,253,0.0,0
MDP-GapE,100,0.5335692467498261,0,0,0,253,0.0,0
MDP-GapE,10000,0.27885204132813257,0,0,0,250,0.0,0
MDP-GapE,316,0.5335692467498261,0,0,0,253,0.0,0
MDP-GapE,1000,0.5335692467498261,0,0,0,253,0.0,0
MDP-GapE,3162,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,31622,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,10,0.19335698132739498,0,0,0,254,0.19335698132739498,0
MDP-GapE,31,0.19335698132739498,0,0,0,254,0.0,0
MDP-GapE,3162,0.5335692467498261,0,0,0,253,0.0,0
MDP-GapE,100,0.19335698132739498,0,0,0,254,0.0,0
MDP-GapE,31622,0.035926127365605076,0,0,0,244,0.0,0
MDP-GapE,316,0.19335698132739498,0,0,0,254,0.0,0
MDP-GapE,1000,0.19335698132739498,0,0,0,254,0.0,0
MDP-GapE,10000,0.044019413305845134,0,0,0,251,0.0,0
MDP-GapE,3162,0.19335698132739498,0,0,0,254,0.0,0
MDP-GapE,10,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,10000,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,31,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,100,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,316,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,1000,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,31622,0.33584737355596705,0,0,0,245,0.0,0
MDP-GapE,31622,0.06542902605964906,0,0,0,246,0.0,0
MDP-GapE,10000,0.5335692467498261,0,0,0,253,0.0,0
MDP-GapE,10,0.17926890502092174,0,0,0,256,0.5634324510747826,0
MDP-GapE,31,0.17926890502092174,0,0,0,256,0.0,0
MDP-GapE,100,0.17926890502092174,0,0,0,256,0.0,0
MDP-GapE,3162,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,316,0.17926890502092174,0,0,0,256,0.0,0
MDP-GapE,100000,0.37003053483665616,0,0,0,224,0.0,0
MDP-GapE,100000,0.30305208679832973,0,0,0,227,0.0,0
MDP-GapE,100000,0.19759403410638132,0,0,0,223,0.0,0
MDP-GapE,100000,0.7692525561409558,0,0,0,226,0.0,0
MDP-GapE,1000,0.17926890502092174,0,0,0,256,0.0,0
MDP-GapE,10,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,31,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,31622,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,100,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,316,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,10000,0.19335698132739498,0,0,0,254,0.0,0
MDP-GapE,1000,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,3162,0.17926890502092174,0,0,0,256,0.0,0
MDP-GapE,100000,0.4113407545659844,0,0,0,225,0.0,0
MDP-GapE,10,0.028250220606732768,0,0,0,258,0.028250220606732768,0
MDP-GapE,31,0.028250220606732768,0,0,0,258,0.0,0
MDP-GapE,100,0.028250220606732768,0,0,0,258,0.028250220606732768,0
MDP-GapE,316,0.028250220606732768,0,0,0,258,0.0,0
MDP-GapE,1000,0.028250220606732768,0,0,0,258,0.0,0
MDP-GapE,3162,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,31622,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,31622,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,3162,0.028250220606732768,0,0,0,258,0.0,0
MDP-GapE,10,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,31,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,100,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,10000,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,100000,0.38055569672411615,0,0,0,228,0.0,0
MDP-GapE,316,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,1000,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,100000,0.2962029254244336,0,0,0,230,0.0,0
MDP-GapE,10000,0.17926890502092174,0,0,0,256,0.0,0
MDP-GapE,10,0.0766826729813781,0,0,0,260,0.0,0
MDP-GapE,100,0.0766826729813781,0,0,0,260,0.11096332112545104,0
MDP-GapE,31,0.0766826729813781,0,0,0,260,0.11096332112545104,0
MDP-GapE,10000,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,1000,0.0766826729813781,0,0,0,260,0.11096332112545104,0
MDP-GapE,3162,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,31622,0.27885204132813257,0,0,0,250,0.0,0
MDP-GapE,316,0.0766826729813781,0,0,0,260,0.11096332112545104,0
MDP-GapE,10,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,100000,0.018428861527558738,0,0,0,231,0.0,0
MDP-GapE,31,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,100,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,316,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,3162,0.0766826729813781,0,0,0,260,0.0,0
MDP-GapE,1000,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,31622,0.044019413305845134,0,0,0,251,0.0,0
MDP-GapE,31622,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,10000,0.028250220606732768,0,0,0,258,0.0,0
MDP-GapE,10,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,31,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,100,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,316,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,3162,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,1000,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,100000,0.7874766028275673,0,0,0,229,0.0,0
MDP-GapE,10000,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,10,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,31,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,100,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,3162,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,316,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,31622,0.5335692467498261,0,0,0,253,0.0,0
MDP-GapE,1000,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,10000,0.0766826729813781,0,0,0,260,0.0,0
MDP-GapE,10000,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,10,0.04040009053145299,0,0,0,264,0.04040009053145299,0
MDP-GapE,100000,0.23651481150105313,0,0,0,232,0.0,0
MDP-GapE,31622,0.19335698132739498,0,0,0,254,0.0,0
MDP-GapE,31,0.04040009053145299,0,0,0,264,0.0,0
MDP-GapE,100,0.04040009053145299,0,0,0,264,0.0,0
MDP-GapE,3162,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,316,0.04040009053145299,0,0,0,264,0.0,0
MDP-GapE,10000,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,1000,0.04040009053145299,0,0,0,264,0.0,0
MDP-GapE,10,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,31,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,100,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,316,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,3162,0.04040009053145299,0,0,0,264,0.0,0
MDP-GapE,31622,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,1000,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,10000,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,100000,0.9175108406477255,0,0,0,237,0.0,0
MDP-GapE,10,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,100000,0.250155504720897,0,0,0,233,0.0,0
MDP-GapE,31622,0.17926890502092174,0,0,0,256,0.0,0
MDP-GapE,31,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,100,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,3162,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,31622,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,316,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,1000,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,100000,0.5880625660015217,0,0,0,234,0.0,0
MDP-GapE,10,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,31,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,100,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,316,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,100000,0.7386445541541145,0,0,0,235,0.0,0
MDP-GapE,1000,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,10000,0.04040009053145299,0,0,0,264,0.0,0
MDP-GapE,3162,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,10,0.20535581199165875,0,0,0,268,0.20535581199165875,0
MDP-GapE,31,0.20535581199165875,0,0,0,268,0.0,0
MDP-GapE,100,0.20535581199165875,0,0,0,268,0.0,0
MDP-GapE,316,0.20535581199165875,0,0,0,268,0.0,0
MDP-GapE,3162,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,31622,0.028250220606732768,0,0,0,258,0.0,0
MDP-GapE,1000,0.20535581199165875,0,0,0,268,0.0,0
MDP-GapE,10000,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,100000,0.027259487770831647,0,0,0,238,0.0,0
MDP-GapE,3162,0.20535581199165875,0,0,0,268,0.0,0
MDP-GapE,10,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,31,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,31622,0.0766826729813781,0,0,0,260,0.0,0
MDP-GapE,100,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,316,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,100000,0.11176367498798134,0,0,0,240,0.0,0
MDP-GapE,31622,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,1000,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,100000,0.09931511481234478,0,0,0,239,0.0,0
MDP-GapE,10,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,100000,0.13569857217994663,0,0,0,236,0.0,0
MDP-GapE,31,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,100,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,316,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,10000,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,1000,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,3162,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,31622,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,10,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,31,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,100,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,10000,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,316,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,3162,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,1000,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,31622,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,10,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,31,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,100,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,316,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,10000,0.20535581199165875,0,0,0,268,0.0,0
MDP-GapE,3162,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,1000,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,3162,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,100000,0.3528301190043637,0,0,0,242,0.0,0
MDP-GapE,31622,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,10000,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,10,0.18520867132358654,0,0,0,273,0.2118736855352703,0
MDP-GapE,31,0.18520867132358654,0,0,0,273,0.0,0
MDP-GapE,100,0.18520867132358654,0,0,0,273,0.18520867132358654,0
MDP-GapE,316,0.18520867132358654,0,0,0,273,0.0,0
MDP-GapE,1000,0.18520867132358654,0,0,0,273,0.18520867132358654,0
MDP-GapE,10000,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,100000,0.5442177174535923,0,0,0,243,0.0,0
MDP-GapE,10,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,31,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,100,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,3162,0.18520867132358654,0,0,0,273,0.0,0
MDP-GapE,10000,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,316,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,1000,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,31622,0.04040009053145299,0,0,0,264,0.0,0
MDP-GapE,3162,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,10000,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,10,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,100000,0.18275842114554264,0,0,0,241,0.0,0
MDP-GapE,31,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,100000,0.035926127365605076,0,0,0,244,0.035926127365605076,0
MDP-GapE,100,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,316,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,1000,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,31622,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,10,0.006464829788802362,0,0,0,276,0.006464829788802362,0
MDP-GapE,10000,0.18520867132358654,0,0,0,273,0.0,0
MDP-GapE,31,0.006464829788802362,0,0,0,276,0.0,0
MDP-GapE,100,0.006464829788802362,0,0,0,276,0.0,0
MDP-GapE,3162,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,31622,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,316,0.006464829788802362,0,0,0,276,0.006464829788802362,0
MDP-GapE,1000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
MDP-GapE,100000,0.33584737355596705,0,0,0,245,0.0,0
MDP-GapE,10,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,31,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,31622,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,10000,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,100,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,316,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,100000,0.06542902605964906,0,0,0,246,0.0,0
MDP-GapE,1000,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,3162,0.006464829788802362,0,0,0,276,0.006464829788802362,0
MDP-GapE,10,0.08918153083041203,0,0,0,278,0.0,0
MDP-GapE,31,0.08918153083041203,0,0,0,278,0.08918153083041203,0
MDP-GapE,100,0.08918153083041203,0,0,0,278,0.08918153083041203,0
MDP-GapE,316,0.08918153083041203,0,0,0,278,0.08918153083041203,0
MDP-GapE,3162,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,1000,0.08918153083041203,0,0,0,278,0.08918153083041203,0
MDP-GapE,10000,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,31622,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,31622,0.20535581199165875,0,0,0,268,0.0,0
MDP-GapE,10,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,100000,0.6948151017715776,0,0,0,248,0.0,0
MDP-GapE,10000,0.006464829788802362,0,0,0,276,0.006464829788802362,0
MDP-GapE,31,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,100,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,316,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,3162,0.08918153083041203,0,0,0,278,0.0,0
MDP-GapE,1000,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,100000,0.9676436329853613,0,0,0,247,0.0,0
MDP-GapE,10,0.08242142727946611,0,0,0,280,0.08242142727946611,0
MDP-GapE,31,0.08242142727946611,0,0,0,280,0.08242142727946611,0
MDP-GapE,100,0.08242142727946611,0,0,0,280,0.0,0
MDP-GapE,10000,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,316,0.08242142727946611,0,0,0,280,0.08242142727946611,0
MDP-GapE,31622,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,31622,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,1000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
MDP-GapE,3162,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,10,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,31,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,100,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,100000,0.2204064673054793,0,0,0,249,0.0,0
MDP-GapE,316,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,3162,0.08242142727946611,0,0,0,280,0.08242142727946611,0
MDP-GapE,31622,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,10000,0.08918153083041203,0,0,0,278,0.0,0
MDP-GapE,1000,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,10,0.0030317831572390652,0,0,0,282,0.0,0
MDP-GapE,31,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
MDP-GapE,100,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
MDP-GapE,3162,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,100000,0.27885204132813257,0,0,0,250,0.0,0
MDP-GapE,10000,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,1000,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
MDP-GapE,316,0.0030317831572390652,0,0,0,282,0.0,0
MDP-GapE,31622,0.18520867132358654,0,0,0,273,0.0,0
MDP-GapE,10,0.1918878248909075,0,0,0,283,0.1918878248909075,0
MDP-GapE,31,0.1918878248909075,0,0,0,283,0.0,0
MDP-GapE,100,0.1918878248909075,0,0,0,283,0.0,0
MDP-GapE,100000,0.044019413305845134,0,0,0,251,0.0,0
MDP-GapE,316,0.1918878248909075,0,0,0,283,0.0,0
MDP-GapE,1000,0.1918878248909075,0,0,0,283,0.0,0
MDP-GapE,10000,0.08242142727946611,0,0,0,280,0.08242142727946611,0
MDP-GapE,100000,0.5271341858306615,0,0,0,252,0.0,0
MDP-GapE,3162,0.0030317831572390652,0,0,0,282,0.0030317831572390652,0
MDP-GapE,10,0.03637584210278533,0,0,0,284,0.44895775282565586,0
MDP-GapE,31,0.03637584210278533,0,0,0,284,0.0,0
MDP-GapE,100,0.03637584210278533,0,0,0,284,0.23875420185862595,0
MDP-GapE,316,0.03637584210278533,0,0,0,284,0.03637584210278533,0
MDP-GapE,100000,0.5335692467498261,0,0,0,253,0.0,0
MDP-GapE,3162,0.1918878248909075,0,0,0,283,0.0,0
MDP-GapE,10000,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,31622,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,1000,0.03637584210278533,0,0,0,284,0.03637584210278533,0
MDP-GapE,100000,0.19335698132739498,0,0,0,254,0.0,0
MDP-GapE,10,0.24396788610376352,0,0,0,285,0.31840971467108137,0
MDP-GapE,31,0.24396788610376352,0,0,0,285,0.0,0
MDP-GapE,100,0.24396788610376352,0,0,0,285,0.0,0
MDP-GapE,316,0.24396788610376352,0,0,0,285,0.0,0
MDP-GapE,1000,0.24396788610376352,0,0,0,285,0.0,0
MDP-GapE,31622,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,10000,0.0030317831572390652,0,0,0,282,0.0,0
MDP-GapE,3162,0.24396788610376352,0,0,0,285,0.0,0
MDP-GapE,10,0.1597234642057288,0,0,0,286,0.3382042655763038,0
MDP-GapE,3162,0.03637584210278533,0,0,0,284,0.03637584210278533,0
MDP-GapE,31,0.1597234642057288,0,0,0,286,0.386493765246404,0
MDP-GapE,100,0.1597234642057288,0,0,0,286,0.0,0
MDP-GapE,31622,0.006464829788802362,0,0,0,276,0.006464829788802362,0
MDP-GapE,1000,0.1597234642057288,0,0,0,286,0.0,0
MDP-GapE,316,0.1597234642057288,0,0,0,286,0.0,0
MDP-GapE,10000,0.1918878248909075,0,0,0,283,0.0,0
MDP-GapE,31622,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,10,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,31,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,100,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,100000,0.4108023728319177,0,0,0,255,0.0,0
MDP-GapE,316,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,3162,0.1597234642057288,0,0,0,286,0.0,0
MDP-GapE,10000,0.03637584210278533,0,0,0,284,0.03637584210278533,0
MDP-GapE,1000,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,31622,0.08918153083041203,0,0,0,278,0.0,0
MDP-GapE,10,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,31,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,100,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,3162,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,316,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,10000,0.24396788610376352,0,0,0,285,0.0,0
MDP-GapE,1000,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,100000,0.8388014143992739,0,0,0,257,0.0,0
MDP-GapE,3162,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,10,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,100000,0.028250220606732768,0,0,0,258,0.0,0
MDP-GapE,31622,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,31,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,100,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,10000,0.1597234642057288,0,0,0,286,0.0,0
MDP-GapE,316,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,100000,0.17926890502092174,0,0,0,256,0.0,0
MDP-GapE,1000,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,31622,0.08242142727946611,0,0,0,280,0.0,0
MDP-GapE,10,0.11511777783258292,0,0,0,290,0.0,0
MDP-GapE,31,0.11511777783258292,0,0,0,290,0.11511777783258292,0
MDP-GapE,100,0.11511777783258292,0,0,0,290,0.11511777783258292,0
MDP-GapE,316,0.11511777783258292,0,0,0,290,0.11511777783258292,0
MDP-GapE,3162,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,1000,0.11511777783258292,0,0,0,290,0.11511777783258292,0
MDP-GapE,10000,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,31622,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,10,0.07649218672382085,0,0,0,291,0.07649218672382085,0
MDP-GapE,31,0.07649218672382085,0,0,0,291,0.0,0
MDP-GapE,100,0.07649218672382085,0,0,0,291,0.0,0
MDP-GapE,3162,0.11511777783258292,0,0,0,290,0.0,0
MDP-GapE,316,0.07649218672382085,0,0,0,291,0.0,0
MDP-GapE,10000,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,1000,0.07649218672382085,0,0,0,291,0.0,0
MDP-GapE,100000,0.0766826729813781,0,0,0,260,0.0,0
MDP-GapE,100000,0.1530714196920926,0,0,0,259,0.0,0
MDP-GapE,10,0.25642333333986844,0,0,0,292,0.3691854325851138,0
MDP-GapE,31,0.25642333333986844,0,0,0,292,0.3691854325851138,0
MDP-GapE,100,0.25642333333986844,0,0,0,292,0.3691854325851138,0
MDP-GapE,316,0.25642333333986844,0,0,0,292,0.0,0
MDP-GapE,3162,0.07649218672382085,0,0,0,291,0.0,0
MDP-GapE,1000,0.25642333333986844,0,0,0,292,0.0,0
MDP-GapE,10000,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,31622,0.0030317831572390652,0,0,0,282,0.0,0
MDP-GapE,3162,0.25642333333986844,0,0,0,292,0.0,0
MDP-GapE,10,0.18254369956116,0,0,0,293,0.18254369956116,0
MDP-GapE,31,0.18254369956116,0,0,0,293,0.18254369956116,0
MDP-GapE,100000,0.56642541046019,0,0,0,262,0.0,0
MDP-GapE,100,0.18254369956116,0,0,0,293,0.0,0
MDP-GapE,31622,0.1918878248909075,0,0,0,283,0.0,0
MDP-GapE,10000,0.11511777783258292,0,0,0,290,0.0,0
MDP-GapE,316,0.18254369956116,0,0,0,293,0.0,0
MDP-GapE,1000,0.18254369956116,0,0,0,293,0.0,0
MDP-GapE,100000,0.3975558573220592,0,0,0,261,0.0,0
MDP-GapE,10,0.0275306329236642,0,0,0,294,0.0275306329236642,0
MDP-GapE,31,0.0275306329236642,0,0,0,294,0.0275306329236642,0
MDP-GapE,100,0.0275306329236642,0,0,0,294,0.0,0
MDP-GapE,10000,0.07649218672382085,0,0,0,291,0.0,0
MDP-GapE,316,0.0275306329236642,0,0,0,294,0.0275306329236642,0
MDP-GapE,3162,0.18254369956116,0,0,0,293,0.0,0
MDP-GapE,31622,0.1597234642057288,0,0,0,286,0.0,0
MDP-GapE,1000,0.0275306329236642,0,0,0,294,0.0275306329236642,0
MDP-GapE,31622,0.03637584210278533,0,0,0,284,0.03637584210278533,0
MDP-GapE,10,0.2578803252538915,0,0,0,295,0.2578803252538915,0
MDP-GapE,31622,0.24396788610376352,0,0,0,285,0.0,0
MDP-GapE,100000,0.04040009053145299,0,0,0,264,0.0,0
MDP-GapE,31,0.2578803252538915,0,0,0,295,0.0,0
MDP-GapE,100,0.2578803252538915,0,0,0,295,0.0,0
MDP-GapE,316,0.2578803252538915,0,0,0,295,0.0,0
MDP-GapE,100000,0.20292901558810295,0,0,0,263,0.0,0
MDP-GapE,1000,0.2578803252538915,0,0,0,295,0.0,0
MDP-GapE,3162,0.0275306329236642,0,0,0,294,0.0,0
MDP-GapE,10,0.21796971030806356,0,0,0,296,0.0,0
MDP-GapE,31,0.21796971030806356,0,0,0,296,0.21796971030806356,0
MDP-GapE,100,0.21796971030806356,0,0,0,296,0.21796971030806356,0
MDP-GapE,10000,0.25642333333986844,0,0,0,292,0.0,0
MDP-GapE,316,0.21796971030806356,0,0,0,296,0.21796971030806356,0
MDP-GapE,3162,0.2578803252538915,0,0,0,295,0.0,0
MDP-GapE,100000,0.4508940266870187,0,0,0,266,0.0,0
MDP-GapE,1000,0.21796971030806356,0,0,0,296,0.0,0
MDP-GapE,10000,0.18254369956116,0,0,0,293,0.0,0
MDP-GapE,10,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,31,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,100000,0.5323500143539339,0,0,0,265,0.0,0
MDP-GapE,100,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,31622,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,1000,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,316,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,100000,0.7928466705241717,0,0,0,267,0.0,0
MDP-GapE,3162,0.21796971030806356,0,0,0,296,0.0,0
MDP-GapE,10000,0.0275306329236642,0,0,0,294,0.0,0
MDP-GapE,10000,0.2578803252538915,0,0,0,295,0.0,0
MDP-GapE,31,0.02175665146513639,0,0,0,298,0.02175665146513639,0
MDP-GapE,10,0.02175665146513639,0,0,0,298,0.02175665146513639,0
MDP-GapE,100,0.02175665146513639,0,0,0,298,0.0,0
MDP-GapE,316,0.02175665146513639,0,0,0,298,0.02175665146513639,0
MDP-GapE,3162,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,1000,0.02175665146513639,0,0,0,298,0.02175665146513639,0
MDP-GapE,31622,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,10,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,31,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,100,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,316,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,1000,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,3162,0.02175665146513639,0,0,0,298,0.0,0
MDP-GapE,31622,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,100000,0.7524094092092379,0,0,0,270,0.0,0
MDP-GapE,10000,0.21796971030806356,0,0,0,296,0.0,0
MDP-GapE,31622,0.11511777783258292,0,0,0,290,0.0,0
MDP-GapE,10,0.2312585680636432,0,0,0,300,0.2312585680636432,0
MDP-GapE,31,0.2312585680636432,0,0,0,300,0.0,0
MDP-GapE,100,0.2312585680636432,0,0,0,300,0.0,0
MDP-GapE,3162,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,316,0.2312585680636432,0,0,0,300,0.0,0
MDP-GapE,1000,0.2312585680636432,0,0,0,300,0.0,0
MDP-GapE,10000,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,31622,0.07649218672382085,0,0,0,291,0.0,0
MDP-GapE,100000,0.20535581199165875,0,0,0,268,0.0,0
MDP-GapE,10,0.005815809813521033,0,0,0,301,0.005815809813521033,0
MDP-GapE,31,0.005815809813521033,0,0,0,301,0.008517666461977713,0
MDP-GapE,100,0.005815809813521033,0,0,0,301,0.21046433447569002,0
MDP-GapE,316,0.005815809813521033,0,0,0,301,0.21046433447569002,0
MDP-GapE,3162,0.2312585680636432,0,0,0,300,0.0,0
MDP-GapE,100000,0.7031423709675251,0,0,0,269,0.0,0
MDP-GapE,10000,0.02175665146513639,0,0,0,298,0.0,0
MDP-GapE,1000,0.005815809813521033,0,0,0,301,0.21046433447569002,0
MDP-GapE,10,0.400351957780003,0,0,0,302,0.5234674706812901,0
MDP-GapE,31,0.400351957780003,0,0,0,302,0.0,0
MDP-GapE,100,0.400351957780003,0,0,0,302,0.5234674706812901,0
MDP-GapE,316,0.400351957780003,0,0,0,302,0.0,0
MDP-GapE,100000,0.09119836582055374,0,0,0,271,0.0,0
MDP-GapE,1000,0.400351957780003,0,0,0,302,0.0,0
MDP-GapE,3162,0.005815809813521033,0,0,0,301,0.21046433447569002,0
MDP-GapE,10000,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,31622,0.25642333333986844,0,0,0,292,0.0,0
MDP-GapE,10,0.18777084929428645,0,0,0,303,0.0,0
MDP-GapE,31,0.18777084929428645,0,0,0,303,0.18777084929428645,0
MDP-GapE,100,0.18777084929428645,0,0,0,303,0.18777084929428645,0
MDP-GapE,3162,0.400351957780003,0,0,0,302,0.0,0
MDP-GapE,316,0.18777084929428645,0,0,0,303,0.18777084929428645,0
MDP-GapE,10000,0.2312585680636432,0,0,0,300,0.0,0
MDP-GapE,1000,0.18777084929428645,0,0,0,303,0.0,0
MDP-GapE,31622,0.18254369956116,0,0,0,293,0.0,0
MDP-GapE,3162,0.18777084929428645,0,0,0,303,0.0,0
MDP-GapE,10,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,10000,0.005815809813521033,0,0,0,301,0.005815809813521033,0
MDP-GapE,31,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,31622,0.0275306329236642,0,0,0,294,0.0,0
MDP-GapE,100,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,316,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,100000,0.16065190674477936,0,0,0,272,0.0,0
MDP-GapE,1000,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,100000,0.8617167115226232,0,0,0,275,0.0,0
MDP-GapE,10,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,100000,0.18520867132358654,0,0,0,273,0.0,0
MDP-GapE,10000,0.400351957780003,0,0,0,302,0.0,0
MDP-GapE,31,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,100,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,316,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,3162,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,31622,0.2578803252538915,0,0,0,295,0.0,0
MDP-GapE,100000,0.969743074384966,0,0,0,274,0.0,0
MDP-GapE,1000,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,10,0.2686291825787457,0,0,0,306,0.2686291825787457,0
MDP-GapE,31,0.2686291825787457,0,0,0,306,0.0,0
MDP-GapE,100,0.2686291825787457,0,0,0,306,0.0,0
MDP-GapE,316,0.2686291825787457,0,0,0,306,0.0,0
MDP-GapE,100000,0.19958265995778102,0,0,0,277,0.0,0
MDP-GapE,1000,0.2686291825787457,0,0,0,306,0.0,0
MDP-GapE,10000,0.18777084929428645,0,0,0,303,0.0,0
MDP-GapE,3162,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,10,0.14275487779287888,0,0,0,307,0.0,0
MDP-GapE,31,0.14275487779287888,0,0,0,307,0.0,0
MDP-GapE,31622,0.21796971030806356,0,0,0,296,0.0,0
MDP-GapE,100,0.14275487779287888,0,0,0,307,0.0,0
MDP-GapE,316,0.14275487779287888,0,0,0,307,0.14275487779287888,0
MDP-GapE,3162,0.2686291825787457,0,0,0,306,0.0,0
MDP-GapE,100000,0.006464829788802362,0,0,0,276,0.0,0
MDP-GapE,1000,0.14275487779287888,0,0,0,307,0.14275487779287888,0
MDP-GapE,31622,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,10,0.21190085151395666,0,0,0,308,0.21190085151395666,0
MDP-GapE,31,0.21190085151395666,0,0,0,308,0.35140600826646784,0
MDP-GapE,100,0.21190085151395666,0,0,0,308,0.0,0
MDP-GapE,3162,0.14275487779287888,0,0,0,307,0.0,0
MDP-GapE,31622,0.02175665146513639,0,0,0,298,0.0,0
MDP-GapE,10000,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,316,0.21190085151395666,0,0,0,308,0.35140600826646784,0
MDP-GapE,10000,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,1000,0.21190085151395666,0,0,0,308,0.0,0
MDP-GapE,100000,0.08918153083041203,0,0,0,278,0.0,0
MDP-GapE,10,0.11442019284911664,0,0,0,309,0.0,0
MDP-GapE,31,0.11442019284911664,0,0,0,309,0.11442019284911664,0
MDP-GapE,100,0.11442019284911664,0,0,0,309,0.11442019284911664,0
MDP-GapE,316,0.11442019284911664,0,0,0,309,0.11442019284911664,0
MDP-GapE,1000,0.11442019284911664,0,0,0,309,0.0,0
MDP-GapE,3162,0.21190085151395666,0,0,0,308,0.0,0
MDP-GapE,10000,0.2686291825787457,0,0,0,306,0.0,0
MDP-GapE,100000,0.08242142727946611,0,0,0,280,0.0,0
MDP-GapE,10,0.18415310580470834,0,0,0,310,0.18415310580470834,0
MDP-GapE,31,0.18415310580470834,0,0,0,310,0.0,0
MDP-GapE,31622,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,3162,0.11442019284911664,0,0,0,309,0.0,0
MDP-GapE,100,0.18415310580470834,0,0,0,310,0.0,0
MDP-GapE,316,0.18415310580470834,0,0,0,310,0.0,0
MDP-GapE,1000,0.18415310580470834,0,0,0,310,0.0,0
MDP-GapE,10000,0.14275487779287888,0,0,0,307,0.0,0
MDP-GapE,31622,0.2312585680636432,0,0,0,300,0.0,0
MDP-GapE,10,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,3162,0.18415310580470834,0,0,0,310,0.0,0
MDP-GapE,31,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,100,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,10000,0.21190085151395666,0,0,0,308,0.0,0
MDP-GapE,316,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,31622,0.005815809813521033,0,0,0,301,0.005815809813521033,0
MDP-GapE,1000,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,100000,0.22526772587671307,0,0,0,279,0.0,0
MDP-GapE,10,0.025987136038870595,0,0,0,312,0.15255738743676406,0
MDP-GapE,31,0.025987136038870595,0,0,0,312,0.0,0
MDP-GapE,100,0.025987136038870595,0,0,0,312,0.0,0
MDP-GapE,316,0.025987136038870595,0,0,0,312,0.15255738743676406,0
MDP-GapE,3162,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,10000,0.11442019284911664,0,0,0,309,0.0,0
MDP-GapE,1000,0.025987136038870595,0,0,0,312,0.15255738743676406,0
MDP-GapE,100000,0.4099232292203492,0,0,0,281,0.0,0
MDP-GapE,31622,0.400351957780003,0,0,0,302,0.0,0
MDP-GapE,10,0.19415121456483675,0,0,0,313,0.19415121456483675,0
MDP-GapE,31,0.19415121456483675,0,0,0,313,0.19415121456483675,0
MDP-GapE,10000,0.18415310580470834,0,0,0,310,0.0,0
MDP-GapE,100,0.19415121456483675,0,0,0,313,0.0,0
MDP-GapE,316,0.19415121456483675,0,0,0,313,0.0,0
MDP-GapE,3162,0.025987136038870595,0,0,0,312,0.0,0
MDP-GapE,1000,0.19415121456483675,0,0,0,313,0.0,0
MDP-GapE,31622,0.18777084929428645,0,0,0,303,0.0,0
MDP-GapE,3162,0.19415121456483675,0,0,0,313,0.0,0
MDP-GapE,10,0.09685540599078712,0,0,0,314,0.0,0
MDP-GapE,10000,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,31,0.09685540599078712,0,0,0,314,0.4567888777284159,0
MDP-GapE,100000,0.0030317831572390652,0,0,0,282,0.0,0
MDP-GapE,100,0.09685540599078712,0,0,0,314,0.09685540599078712,0
MDP-GapE,316,0.09685540599078712,0,0,0,314,0.09685540599078712,0
MDP-GapE,31622,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,1000,0.09685540599078712,0,0,0,314,0.0,0
MDP-GapE,31622,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,10,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,10000,0.025987136038870595,0,0,0,312,0.0,0
MDP-GapE,31,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,100,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,316,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,1000,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,3162,0.09685540599078712,0,0,0,314,0.0,0
MDP-GapE,100000,0.03637584210278533,0,0,0,284,0.0,0
MDP-GapE,100000,0.24396788610376352,0,0,0,285,0.0,0
MDP-GapE,10,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,31,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,100,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,316,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,31622,0.2686291825787457,0,0,0,306,0.0,0
MDP-GapE,31622,0.14275487779287888,0,0,0,307,0.0,0
MDP-GapE,10000,0.19415121456483675,0,0,0,313,0.0,0
MDP-GapE,3162,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,1000,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,10,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,100000,0.1918878248909075,0,0,0,283,0.0,0
MDP-GapE,31,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,100,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,316,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,1000,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,3162,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,100000,0.1597234642057288,0,0,0,286,0.0,0
MDP-GapE,10000,0.09685540599078712,0,0,0,314,0.0,0
MDP-GapE,31622,0.21190085151395666,0,0,0,308,0.0,0
MDP-GapE,10,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,31,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,3162,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,100,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,316,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,1000,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,10000,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,100000,0.707754834119902,0,0,0,287,0.0,0
MDP-GapE,3162,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,10,0.2747706830448402,0,0,0,319,0.2747706830448402,0
MDP-GapE,31,0.2747706830448402,0,0,0,319,0.0,0
MDP-GapE,10000,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,100,0.2747706830448402,0,0,0,319,0.2747706830448402,0
MDP-GapE,316,0.2747706830448402,0,0,0,319,0.2747706830448402,0
MDP-GapE,31622,0.11442019284911664,0,0,0,309,0.0,0
MDP-GapE,1000,0.2747706830448402,0,0,0,319,0.0,0
MDP-GapE,31622,0.18415310580470834,0,0,0,310,0.0,0
MDP-GapE,10,0.6546573875419543,0,0,0,320,0.6546573875419543,0
MDP-GapE,3162,0.2747706830448402,0,0,0,319,0.0,0
MDP-GapE,31,0.6546573875419543,0,0,0,320,0.0,0
MDP-GapE,100,0.6546573875419543,0,0,0,320,0.0,0
MDP-GapE,316,0.6546573875419543,0,0,0,320,0.0,0
MDP-GapE,10000,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,100000,0.11511777783258292,0,0,0,290,0.0,0
MDP-GapE,1000,0.6546573875419543,0,0,0,320,0.0,0
MDP-GapE,100000,0.7583774647883865,0,0,0,288,0.0,0
MDP-GapE,10,0.023759404836770193,0,0,0,321,0.0453334788111841,0
MDP-GapE,31622,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,31,0.023759404836770193,0,0,0,321,0.22785895474313222,0
MDP-GapE,100,0.023759404836770193,0,0,0,321,0.0453334788111841,0
MDP-GapE,10000,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,316,0.023759404836770193,0,0,0,321,0.023759404836770193,0
MDP-GapE,3162,0.6546573875419543,0,0,0,320,0.0,0
MDP-GapE,1000,0.023759404836770193,0,0,0,321,0.023759404836770193,0
MDP-GapE,100000,0.39615804938355126,0,0,0,289,0.0,0
MDP-GapE,10,0.5043480086749232,0,0,0,322,0.5043480086749232,0
MDP-GapE,31,0.5043480086749232,0,0,0,322,0.0,0
MDP-GapE,100,0.5043480086749232,0,0,0,322,0.0,0
MDP-GapE,10000,0.2747706830448402,0,0,0,319,0.0,0
MDP-GapE,316,0.5043480086749232,0,0,0,322,0.0,0
MDP-GapE,3162,0.023759404836770193,0,0,0,321,0.0453334788111841,0
MDP-GapE,31622,0.025987136038870595,0,0,0,312,0.0,0
MDP-GapE,1000,0.5043480086749232,0,0,0,322,0.0,0
MDP-GapE,31622,0.19415121456483675,0,0,0,313,0.0,0
MDP-GapE,10,0.1465197194104244,0,0,0,323,0.0,0
MDP-GapE,31,0.1465197194104244,0,0,0,323,0.1465197194104244,0
MDP-GapE,3162,0.5043480086749232,0,0,0,322,0.0,0
MDP-GapE,10000,0.6546573875419543,0,0,0,320,0.0,0
MDP-GapE,100000,0.07649218672382085,0,0,0,291,0.0,0
MDP-GapE,100,0.1465197194104244,0,0,0,323,0.1465197194104244,0
MDP-GapE,316,0.1465197194104244,0,0,0,323,0.1465197194104244,0
MDP-GapE,1000,0.1465197194104244,0,0,0,323,0.0,0
MDP-GapE,31622,0.09685540599078712,0,0,0,314,0.0,0
MDP-GapE,10,0.11231774149650176,0,0,0,324,0.11231774149650176,0
MDP-GapE,31,0.11231774149650176,0,0,0,324,0.11231774149650176,0
MDP-GapE,100,0.11231774149650176,0,0,0,324,0.11231774149650176,0
MDP-GapE,10000,0.023759404836770193,0,0,0,321,0.0453334788111841,0
MDP-GapE,316,0.11231774149650176,0,0,0,324,0.0,0
MDP-GapE,100000,0.25642333333986844,0,0,0,292,0.0,0
MDP-GapE,1000,0.11231774149650176,0,0,0,324,0.11231774149650176,0
MDP-GapE,3162,0.1465197194104244,0,0,0,323,0.0,0
MDP-GapE,100000,0.18254369956116,0,0,0,293,0.0,0
MDP-GapE,10000,0.5043480086749232,0,0,0,322,0.0,0
MDP-GapE,10,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,31622,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,31,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,100,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,316,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,3162,0.11231774149650176,0,0,0,324,0.11231774149650176,0
MDP-GapE,1000,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,31622,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,10,0.01935722897275216,0,0,0,326,0.0,0
MDP-GapE,31,0.01935722897275216,0,0,0,326,0.0,0
MDP-GapE,100,0.01935722897275216,0,0,0,326,0.0,0
MDP-GapE,316,0.01935722897275216,0,0,0,326,0.01935722897275216,0
MDP-GapE,1000,0.01935722897275216,0,0,0,326,0.01935722897275216,0
MDP-GapE,3162,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,10000,0.1465197194104244,0,0,0,323,0.0,0
MDP-GapE,31622,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,100000,0.0275306329236642,0,0,0,294,0.0,0
MDP-GapE,10,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,3162,0.01935722897275216,0,0,0,326,0.01935722897275216,0
MDP-GapE,31,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,100,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,316,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,1000,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,10000,0.11231774149650176,0,0,0,324,0.0,0
MDP-GapE,100000,0.2578803252538915,0,0,0,295,0.0,0
MDP-GapE,31622,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,10,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,31,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,100000,0.3175955566447888,0,0,0,297,0.0,0
MDP-GapE,100,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,316,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,10000,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,31622,0.2747706830448402,0,0,0,319,0.0,0
MDP-GapE,1000,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,3162,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,10000,0.01935722897275216,0,0,0,326,0.01935722897275216,0
MDP-GapE,3162,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,10,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,31,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,100,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,100000,0.21796971030806356,0,0,0,296,0.0,0
MDP-GapE,100000,0.21778531527871303,0,0,0,299,0.0,0
MDP-GapE,316,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,1000,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,10,0.005848366143700545,0,0,0,330,0.005848366143700545,0
MDP-GapE,31,0.005848366143700545,0,0,0,330,0.0,0
MDP-GapE,100,0.005848366143700545,0,0,0,330,0.0,0
MDP-GapE,316,0.005848366143700545,0,0,0,330,0.0,0
MDP-GapE,3162,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,100000,0.02175665146513639,0,0,0,298,0.0,0
MDP-GapE,31622,0.6546573875419543,0,0,0,320,0.0,0
MDP-GapE,1000,0.005848366143700545,0,0,0,330,0.0,0
MDP-GapE,31622,0.023759404836770193,0,0,0,321,0.0453334788111841,0
MDP-GapE,10,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,31,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,100000,0.2312585680636432,0,0,0,300,0.0,0
MDP-GapE,100,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,100000,0.400351957780003,0,0,0,302,0.0,0
MDP-GapE,316,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,10000,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,1000,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,10000,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,10,0.3736956470631778,0,0,0,332,0.3736956470631778,0
MDP-GapE,3162,0.005848366143700545,0,0,0,330,0.0,0
MDP-GapE,31,0.3736956470631778,0,0,0,332,0.0,0
MDP-GapE,100,0.3736956470631778,0,0,0,332,0.0,0
MDP-GapE,316,0.3736956470631778,0,0,0,332,0.0,0
MDP-GapE,3162,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,1000,0.3736956470631778,0,0,0,332,0.0,0
MDP-GapE,100000,0.005815809813521033,0,0,0,301,0.0,0
MDP-GapE,31622,0.5043480086749232,0,0,0,322,0.0,0
MDP-GapE,10,0.026634438575535935,0,0,0,333,0.026634438575535935,0
MDP-GapE,31,0.026634438575535935,0,0,0,333,0.026634438575535935,0
MDP-GapE,100,0.026634438575535935,0,0,0,333,0.0,0
MDP-GapE,316,0.026634438575535935,0,0,0,333,0.0,0
MDP-GapE,3162,0.3736956470631778,0,0,0,332,0.0,0
MDP-GapE,1000,0.026634438575535935,0,0,0,333,0.0,0
MDP-GapE,10000,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,100000,0.5612410030383692,0,0,0,304,0.0,0
MDP-GapE,31622,0.1465197194104244,0,0,0,323,0.0,0
MDP-GapE,10,0.1429748909190991,0,0,0,334,0.0,0
MDP-GapE,3162,0.026634438575535935,0,0,0,333,0.0,0
MDP-GapE,31,0.1429748909190991,0,0,0,334,0.1429748909190991,0
MDP-GapE,10000,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,100,0.1429748909190991,0,0,0,334,0.1429748909190991,0
MDP-GapE,316,0.1429748909190991,0,0,0,334,0.1429748909190991,0
MDP-GapE,10000,0.005848366143700545,0,0,0,330,0.0,0
MDP-GapE,1000,0.1429748909190991,0,0,0,334,0.1429748909190991,0
MDP-GapE,31622,0.11231774149650176,0,0,0,324,0.0,0
MDP-GapE,31622,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,10,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,31,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,3162,0.1429748909190991,0,0,0,334,0.1429748909190991,0
MDP-GapE,100,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,10000,0.3736956470631778,0,0,0,332,0.0,0
MDP-GapE,316,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,100000,0.18777084929428645,0,0,0,303,0.0,0
MDP-GapE,1000,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,10,0.07290803870187679,0,0,0,336,0.07290803870187679,0
MDP-GapE,31,0.07290803870187679,0,0,0,336,0.07290803870187679,0
MDP-GapE,100,0.07290803870187679,0,0,0,336,0.07290803870187679,0
MDP-GapE,100000,0.2686291825787457,0,0,0,306,0.0,0
MDP-GapE,316,0.07290803870187679,0,0,0,336,0.07290803870187679,0
MDP-GapE,100000,0.6581049988388683,0,0,0,305,0.0,0
MDP-GapE,10000,0.026634438575535935,0,0,0,333,0.0,0
MDP-GapE,3162,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,31622,0.01935722897275216,0,0,0,326,0.01935722897275216,0
MDP-GapE,1000,0.07290803870187679,0,0,0,336,0.07290803870187679,0
MDP-GapE,10,0.5826099403831839,0,0,0,337,0.5826099403831839,0
MDP-GapE,31,0.5826099403831839,0,0,0,337,0.5826099403831839,0
MDP-GapE,100,0.5826099403831839,0,0,0,337,0.5826099403831839,0
MDP-GapE,3162,0.07290803870187679,0,0,0,336,0.07290803870187679,0
MDP-GapE,316,0.5826099403831839,0,0,0,337,0.0,0
MDP-GapE,1000,0.5826099403831839,0,0,0,337,0.0,0
MDP-GapE,31622,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,10000,0.1429748909190991,0,0,0,334,0.0,0
MDP-GapE,10,0.015974554755746606,0,0,0,338,0.05320360922797196,0
MDP-GapE,31,0.015974554755746606,0,0,0,338,0.05320360922797196,0
MDP-GapE,100000,0.21190085151395666,0,0,0,308,0.0,0
MDP-GapE,100,0.015974554755746606,0,0,0,338,0.05320360922797196,0
MDP-GapE,316,0.015974554755746606,0,0,0,338,0.05320360922797196,0
MDP-GapE,31622,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,3162,0.5826099403831839,0,0,0,337,0.0,0
MDP-GapE,1000,0.015974554755746606,0,0,0,338,0.05320360922797196,0
MDP-GapE,10000,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,10,0.2766274994747193,0,0,0,339,0.2766274994747193,0
MDP-GapE,100000,0.11442019284911664,0,0,0,309,0.0,0
MDP-GapE,31,0.2766274994747193,0,0,0,339,0.0,0
MDP-GapE,100,0.2766274994747193,0,0,0,339,0.0,0
MDP-GapE,316,0.2766274994747193,0,0,0,339,0.0,0
MDP-GapE,1000,0.2766274994747193,0,0,0,339,0.0,0
MDP-GapE,3162,0.015974554755746606,0,0,0,338,0.05320360922797196,0
MDP-GapE,100000,0.14275487779287888,0,0,0,307,0.0,0
MDP-GapE,31622,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,100000,1.0016816528638894,0,0,0,315,0.0,0
MDP-GapE,10000,0.07290803870187679,0,0,0,336,0.0,0
MDP-GapE,10,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,31,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,100,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,316,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,1000,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,3162,0.2766274994747193,0,0,0,339,0.0,0
MDP-GapE,10000,0.5826099403831839,0,0,0,337,0.0,0
MDP-GapE,10,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,31622,0.005848366143700545,0,0,0,330,0.0,0
MDP-GapE,31,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,100,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,316,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,3162,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,1000,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,31622,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,10000,0.015974554755746606,0,0,0,338,0.015974554755746606,0
MDP-GapE,10,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,31,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,100000,0.18415310580470834,0,0,0,310,0.0,0
MDP-GapE,3162,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,100,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,316,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,100000,0.548558028039539,0,0,0,311,0.0,0
MDP-GapE,1000,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,100000,0.025987136038870595,0,0,0,312,0.0,0
MDP-GapE,10,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,31622,0.3736956470631778,0,0,0,332,0.0,0
MDP-GapE,10000,0.2766274994747193,0,0,0,339,0.0,0
MDP-GapE,31,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,100,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,3162,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,316,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,1000,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,10000,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,10,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,31,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,100,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,31622,0.026634438575535935,0,0,0,333,0.0,0
MDP-GapE,316,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,3162,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,10000,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,1000,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,3162,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,31622,0.1429748909190991,0,0,0,334,0.0,0
MDP-GapE,10,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,31,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,10000,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,100,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,316,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,100000,0.19415121456483675,0,0,0,313,0.0,0
MDP-GapE,31622,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,1000,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,100000,0.09685540599078712,0,0,0,314,0.0,0
MDP-GapE,10,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,31,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,100,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,316,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,10000,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,1000,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,3162,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,100000,0.786077927191213,0,0,0,316,0.0,0
MDP-GapE,10,0.19858178389321735,0,0,0,347,0.0,0
MDP-GapE,31,0.19858178389321735,0,0,0,347,0.3694167745628971,0
MDP-GapE,100,0.19858178389321735,0,0,0,347,0.3694167745628971,0
MDP-GapE,316,0.19858178389321735,0,0,0,347,0.19858178389321735,0
MDP-GapE,31622,0.07290803870187679,0,0,0,336,0.0,0
MDP-GapE,10000,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,1000,0.19858178389321735,0,0,0,347,0.19858178389321735,0
MDP-GapE,3162,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,31622,0.5826099403831839,0,0,0,337,0.0,0
MDP-GapE,10,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,3162,0.19858178389321735,0,0,0,347,0.0,0
MDP-GapE,31,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,100,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,316,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,10000,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,100000,0.48554964998940875,0,0,0,317,0.0,0
MDP-GapE,1000,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,31622,0.015974554755746606,0,0,0,338,0.015974554755746606,0
MDP-GapE,10,0.05417019198066608,0,0,0,349,0.2764925173976849,0
MDP-GapE,31,0.05417019198066608,0,0,0,349,0.0,0
MDP-GapE,10000,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,100,0.05417019198066608,0,0,0,349,0.2764925173976849,0
MDP-GapE,3162,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,316,0.05417019198066608,0,0,0,349,0.0,0
MDP-GapE,100000,0.3464714113274199,0,0,0,318,0.0,0
MDP-GapE,31622,0.2766274994747193,0,0,0,339,0.0,0
MDP-GapE,1000,0.05417019198066608,0,0,0,349,0.0,0
MDP-GapE,100000,0.2747706830448402,0,0,0,319,0.0,0
MDP-GapE,10,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,31,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,100,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,316,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,3162,0.05417019198066608,0,0,0,349,0.0,0
MDP-GapE,1000,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,10000,0.19858178389321735,0,0,0,347,0.0,0
MDP-GapE,31622,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,10,0.0704642922259775,0,0,0,351,0.0704642922259775,0
MDP-GapE,31,0.0704642922259775,0,0,0,351,0.0,0
MDP-GapE,100,0.0704642922259775,0,0,0,351,0.0,0
MDP-GapE,31622,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,316,0.0704642922259775,0,0,0,351,0.0,0
MDP-GapE,3162,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,1000,0.0704642922259775,0,0,0,351,0.0,0
MDP-GapE,31622,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,3162,0.0704642922259775,0,0,0,351,0.0,0
MDP-GapE,10,0.038645748163717464,0,0,0,352,0.0,0
MDP-GapE,31,0.038645748163717464,0,0,0,352,0.13448490372256217,0
MDP-GapE,100,0.038645748163717464,0,0,0,352,0.13448490372256217,0
MDP-GapE,10000,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,316,0.038645748163717464,0,0,0,352,0.13448490372256217,0
MDP-GapE,1000,0.038645748163717464,0,0,0,352,0.13448490372256217,0
MDP-GapE,31622,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,10000,0.05417019198066608,0,0,0,349,0.0,0
MDP-GapE,3162,0.038645748163717464,0,0,0,352,0.038645748163717464,0
MDP-GapE,10,0.1293187136787073,0,0,0,353,0.1293187136787073,0
MDP-GapE,31,0.1293187136787073,0,0,0,353,0.0,0
MDP-GapE,100,0.1293187136787073,0,0,0,353,0.0,0
MDP-GapE,100000,0.023759404836770193,0,0,0,321,0.023759404836770193,0
MDP-GapE,316,0.1293187136787073,0,0,0,353,0.0,0
MDP-GapE,10000,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,100000,0.6546573875419543,0,0,0,320,0.0,0
MDP-GapE,1000,0.1293187136787073,0,0,0,353,0.0,0
MDP-GapE,10000,0.0704642922259775,0,0,0,351,0.0,0
MDP-GapE,10,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,31622,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,31,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,100,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,316,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,3162,0.1293187136787073,0,0,0,353,0.0,0
MDP-GapE,1000,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,10000,0.038645748163717464,0,0,0,352,0.038645748163717464,0
MDP-GapE,3162,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,10,0.009313481567762238,0,0,0,355,0.009313481567762238,0
MDP-GapE,31622,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,31,0.009313481567762238,0,0,0,355,0.009313481567762238,0
MDP-GapE,100000,0.1465197194104244,0,0,0,323,0.0,0
MDP-GapE,100,0.009313481567762238,0,0,0,355,0.009313481567762238,0
MDP-GapE,100000,0.5043480086749232,0,0,0,322,0.0,0
MDP-GapE,316,0.009313481567762238,0,0,0,355,0.009313481567762238,0
MDP-GapE,1000,0.009313481567762238,0,0,0,355,0.009313481567762238,0
MDP-GapE,31622,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,10,0.07411048438315682,0,0,0,356,0.2863220108082962,0
MDP-GapE,100000,0.5340381309546305,0,0,0,325,0.0,0
MDP-GapE,31,0.07411048438315682,0,0,0,356,0.0,0
MDP-GapE,100,0.07411048438315682,0,0,0,356,0.0,0
MDP-GapE,100000,0.11231774149650176,0,0,0,324,0.0,0
MDP-GapE,316,0.07411048438315682,0,0,0,356,0.0,0
MDP-GapE,10000,0.1293187136787073,0,0,0,353,0.0,0
MDP-GapE,3162,0.009313481567762238,0,0,0,355,0.009313481567762238,0
MDP-GapE,1000,0.07411048438315682,0,0,0,356,0.0,0
MDP-GapE,10,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,31,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,100,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,316,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,31622,0.19858178389321735,0,0,0,347,0.0,0
MDP-GapE,10000,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,3162,0.07411048438315682,0,0,0,356,0.0,0
MDP-GapE,1000,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,31622,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,10,0.18909878538432423,0,0,0,358,0.18909878538432423,0
MDP-GapE,31,0.18909878538432423,0,0,0,358,0.18909878538432423,0
MDP-GapE,3162,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,100,0.18909878538432423,0,0,0,358,0.0,0
MDP-GapE,31622,0.05417019198066608,0,0,0,349,0.0,0
MDP-GapE,316,0.18909878538432423,0,0,0,358,0.0,0
MDP-GapE,1000,0.18909878538432423,0,0,0,358,0.0,0
MDP-GapE,100000,0.01935722897275216,0,0,0,326,0.0,0
MDP-GapE,10000,0.009313481567762238,0,0,0,355,0.009313481567762238,0
MDP-GapE,10,0.188544980900768,0,0,0,359,0.188544980900768,0
MDP-GapE,31,0.188544980900768,0,0,0,359,0.0,0
MDP-GapE,100,0.188544980900768,0,0,0,359,0.188544980900768,0
MDP-GapE,316,0.188544980900768,0,0,0,359,0.0,0
MDP-GapE,100000,0.22352971955005163,0,0,0,328,0.0,0
MDP-GapE,3162,0.18909878538432423,0,0,0,358,0.0,0
MDP-GapE,10000,0.07411048438315682,0,0,0,356,0.0,0
MDP-GapE,1000,0.188544980900768,0,0,0,359,0.188544980900768,0
MDP-GapE,31622,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,10,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,31,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,10000,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,100,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,316,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,3162,0.188544980900768,0,0,0,359,0.0,0
MDP-GapE,1000,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,100000,0.07898462990695276,0,0,0,327,0.0,0
MDP-GapE,100000,0.08239502412454858,0,0,0,329,0.0,0
MDP-GapE,100000,0.6511546686903174,0,0,0,331,0.0,0
MDP-GapE,10,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,31622,0.038645748163717464,0,0,0,352,0.0,0
MDP-GapE,31,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,316,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,31622,0.0704642922259775,0,0,0,351,0.0,0
MDP-GapE,100,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,100000,0.005848366143700545,0,0,0,330,0.0,0
MDP-GapE,3162,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,1000,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,10,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,31,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,10000,0.18909878538432423,0,0,0,358,0.0,0
MDP-GapE,100,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,316,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,3162,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,1000,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,3162,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,10,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,10000,0.188544980900768,0,0,0,359,0.0,0
MDP-GapE,31,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,100,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,316,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,1000,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,31622,0.1293187136787073,0,0,0,353,0.0,0
MDP-GapE,100000,0.1429748909190991,0,0,0,334,0.0,0
MDP-GapE,100000,0.026634438575535935,0,0,0,333,0.026634438575535935,0
MDP-GapE,10,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,10000,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,31622,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,10000,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,3162,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,100,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,316,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,31,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,1000,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,10,0.03798060634665967,0,0,0,365,0.03798060634665967,0
MDP-GapE,10000,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,31,0.03798060634665967,0,0,0,365,0.03798060634665967,0
MDP-GapE,100,0.03798060634665967,0,0,0,365,0.03798060634665967,0
MDP-GapE,316,0.03798060634665967,0,0,0,365,0.03798060634665967,0
MDP-GapE,1000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
MDP-GapE,3162,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,31622,0.009313481567762238,0,0,0,355,0.0,0
MDP-GapE,100000,0.3736956470631778,0,0,0,332,0.0,0
MDP-GapE,10,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,31,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,100,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,316,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,3162,0.03798060634665967,0,0,0,365,0.0,0
MDP-GapE,10000,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,31622,0.07411048438315682,0,0,0,356,0.0,0
MDP-GapE,1000,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,3162,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,10,0.13021485699788915,0,0,0,367,0.13021485699788915,0
MDP-GapE,100000,0.37637608997712046,0,0,0,335,0.0,0
MDP-GapE,31,0.13021485699788915,0,0,0,367,0.13021485699788915,0
MDP-GapE,100,0.13021485699788915,0,0,0,367,0.23225198554212723,0
MDP-GapE,316,0.13021485699788915,0,0,0,367,0.13021485699788915,0
MDP-GapE,1000,0.13021485699788915,0,0,0,367,0.13021485699788915,0
MDP-GapE,10000,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,31622,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,100000,0.5826099403831839,0,0,0,337,0.0,0
MDP-GapE,10,0.2778061214852081,0,0,0,368,0.2778061214852081,0
MDP-GapE,31,0.2778061214852081,0,0,0,368,0.2778061214852081,0
MDP-GapE,31622,0.18909878538432423,0,0,0,358,0.0,0
MDP-GapE,100,0.2778061214852081,0,0,0,368,0.2778061214852081,0
MDP-GapE,3162,0.13021485699788915,0,0,0,367,0.13021485699788915,0
MDP-GapE,316,0.2778061214852081,0,0,0,368,0.0,0
MDP-GapE,100000,0.07290803870187679,0,0,0,336,0.0,0
MDP-GapE,10000,0.03798060634665967,0,0,0,365,0.03798060634665967,0
MDP-GapE,1000,0.2778061214852081,0,0,0,368,0.0,0
MDP-GapE,10,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,31,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,100,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,316,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,31622,0.188544980900768,0,0,0,359,0.0,0
MDP-GapE,10000,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,3162,0.2778061214852081,0,0,0,368,0.0,0
MDP-GapE,1000,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,100000,0.5102637588631977,0,0,0,340,0.0,0
MDP-GapE,10,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,31,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,100,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,316,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,3162,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,100000,0.015974554755746606,0,0,0,338,0.015974554755746606,0
MDP-GapE,31622,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,1000,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,31622,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,10,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,100000,0.2766274994747193,0,0,0,339,0.0,0
MDP-GapE,31,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,10000,0.13021485699788915,0,0,0,367,0.0,0
MDP-GapE,100,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,316,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,100000,0.32715437139758174,0,0,0,342,0.0,0
MDP-GapE,31622,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,3162,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,1000,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,10,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,31,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,100,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,316,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,10000,0.2778061214852081,0,0,0,368,0.0,0
MDP-GapE,1000,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,100000,0.8133700612047443,0,0,0,343,0.0,0
MDP-GapE,10000,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,3162,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,10,0.32185754096418684,0,0,0,373,0.32185754096418684,0
MDP-GapE,31,0.32185754096418684,0,0,0,373,0.0,0
MDP-GapE,100,0.32185754096418684,0,0,0,373,0.0,0
MDP-GapE,316,0.32185754096418684,0,0,0,373,0.0,0
MDP-GapE,3162,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,100000,0.8456367425660103,0,0,0,341,0.0,0
MDP-GapE,1000,0.32185754096418684,0,0,0,373,0.0,0
MDP-GapE,31622,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,10,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,31,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,100,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,3162,0.32185754096418684,0,0,0,373,0.0,0
MDP-GapE,316,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,1000,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,31622,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,10000,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,10000,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,10,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,31622,0.03798060634665967,0,0,0,365,0.0,0
MDP-GapE,31,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,100,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,3162,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,10000,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,316,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,100000,0.3438913375323289,0,0,0,345,0.0,0
MDP-GapE,1000,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,10,0.05625847510148718,0,0,0,376,0.05625847510148718,0
MDP-GapE,31,0.05625847510148718,0,0,0,376,0.05625847510148718,0
MDP-GapE,100,0.05625847510148718,0,0,0,376,0.0,0
MDP-GapE,316,0.05625847510148718,0,0,0,376,0.0,0
MDP-GapE,3162,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,10000,0.32185754096418684,0,0,0,373,0.0,0
MDP-GapE,1000,0.05625847510148718,0,0,0,376,0.0,0
MDP-GapE,100000,0.8550022945996036,0,0,0,346,0.0,0
MDP-GapE,100000,0.3490986355626393,0,0,0,344,0.0,0
MDP-GapE,10,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,31,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,31622,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,100,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,316,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,3162,0.05625847510148718,0,0,0,376,0.0,0
MDP-GapE,1000,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,10000,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,31622,0.13021485699788915,0,0,0,367,0.0,0
MDP-GapE,10,0.3828012842587789,0,0,0,378,0.4427896783165779,0
MDP-GapE,31,0.3828012842587789,0,0,0,378,0.0,0
MDP-GapE,100,0.3828012842587789,0,0,0,378,0.4427896783165779,0
MDP-GapE,316,0.3828012842587789,0,0,0,378,0.0,0
MDP-GapE,3162,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,10000,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,100000,0.19858178389321735,0,0,0,347,0.0,0
MDP-GapE,1000,0.3828012842587789,0,0,0,378,0.0,0
MDP-GapE,31622,0.2778061214852081,0,0,0,368,0.0,0
MDP-GapE,10,0.082469459457434,0,0,0,379,0.082469459457434,0
MDP-GapE,31622,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,31,0.082469459457434,0,0,0,379,0.0,0
MDP-GapE,10000,0.05625847510148718,0,0,0,376,0.0,0
MDP-GapE,100,0.082469459457434,0,0,0,379,0.0,0
MDP-GapE,316,0.082469459457434,0,0,0,379,0.0,0
MDP-GapE,3162,0.3828012842587789,0,0,0,378,0.0,0
MDP-GapE,100000,0.3803782473652735,0,0,0,348,0.0,0
MDP-GapE,1000,0.082469459457434,0,0,0,379,0.0,0
MDP-GapE,100000,0.05417019198066608,0,0,0,349,0.0,0
MDP-GapE,10,0.2451504833182554,0,0,0,380,0.0,0
MDP-GapE,31,0.2451504833182554,0,0,0,380,0.2451504833182554,0
MDP-GapE,100,0.2451504833182554,0,0,0,380,0.2451504833182554,0
MDP-GapE,316,0.2451504833182554,0,0,0,380,0.0,0
MDP-GapE,1000,0.2451504833182554,0,0,0,380,0.0,0
MDP-GapE,10000,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,3162,0.082469459457434,0,0,0,379,0.0,0
MDP-GapE,31622,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,3162,0.2451504833182554,0,0,0,380,0.0,0
MDP-GapE,10,0.14666853627393062,0,0,0,381,0.0,0
MDP-GapE,31,0.14666853627393062,0,0,0,381,0.14666853627393062,0
MDP-GapE,31622,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,100,0.14666853627393062,0,0,0,381,0.14666853627393062,0
MDP-GapE,316,0.14666853627393062,0,0,0,381,0.0,0
MDP-GapE,10000,0.3828012842587789,0,0,0,378,0.0,0
MDP-GapE,1000,0.14666853627393062,0,0,0,381,0.0,0
MDP-GapE,100000,0.038645748163717464,0,0,0,352,0.0,0
MDP-GapE,100000,0.5113463833752048,0,0,0,350,0.0,0
MDP-GapE,10,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,31,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,31622,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,100,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,316,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,3162,0.14666853627393062,0,0,0,381,0.0,0
MDP-GapE,1000,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,10000,0.082469459457434,0,0,0,379,0.0,0
MDP-GapE,100000,0.0704642922259775,0,0,0,351,0.0,0
MDP-GapE,10,0.10291636169665885,0,0,0,383,0.10291636169665885,0
MDP-GapE,31,0.10291636169665885,0,0,0,383,0.0,0
MDP-GapE,100,0.10291636169665885,0,0,0,383,0.0,0
MDP-GapE,316,0.10291636169665885,0,0,0,383,0.0,0
MDP-GapE,3162,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,1000,0.10291636169665885,0,0,0,383,0.10291636169665885,0
MDP-GapE,31622,0.32185754096418684,0,0,0,373,0.0,0
MDP-GapE,10000,0.2451504833182554,0,0,0,380,0.0,0
MDP-GapE,10,0.25783686746040546,0,0,0,384,0.0,0
MDP-GapE,31,0.25783686746040546,0,0,0,384,0.0,0
MDP-GapE,3162,0.10291636169665885,0,0,0,383,0.0,0
MDP-GapE,100,0.25783686746040546,0,0,0,384,0.25783686746040546,0
MDP-GapE,316,0.25783686746040546,0,0,0,384,0.25783686746040546,0
MDP-GapE,1000,0.25783686746040546,0,0,0,384,0.0,0
MDP-GapE,31622,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,3162,0.25783686746040546,0,0,0,384,0.0,0
MDP-GapE,10000,0.14666853627393062,0,0,0,381,0.0,0
MDP-GapE,31622,0.05625847510148718,0,0,0,376,0.0,0
MDP-GapE,31622,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,10,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,31,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,100,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,316,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,100000,0.1293187136787073,0,0,0,353,0.0,0
MDP-GapE,1000,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,10000,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,10,0.08690443199828168,0,0,0,386,0.0,0
MDP-GapE,100000,0.3533912808043813,0,0,0,354,0.0,0
MDP-GapE,31,0.08690443199828168,0,0,0,386,0.12365552626569531,0
MDP-GapE,10000,0.10291636169665885,0,0,0,383,0.0,0
MDP-GapE,100,0.08690443199828168,0,0,0,386,0.0,0
MDP-GapE,3162,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,316,0.08690443199828168,0,0,0,386,0.0,0
MDP-GapE,1000,0.08690443199828168,0,0,0,386,0.0,0
MDP-GapE,100000,0.009313481567762238,0,0,0,355,0.0,0
MDP-GapE,10,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,31,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,100,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,3162,0.08690443199828168,0,0,0,386,0.0,0
MDP-GapE,316,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,10000,0.25783686746040546,0,0,0,384,0.0,0
MDP-GapE,100000,0.07411048438315682,0,0,0,356,0.0,0
MDP-GapE,31622,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,1000,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,10,0.11538571991810387,0,0,0,388,0.0,0
MDP-GapE,31,0.11538571991810387,0,0,0,388,0.13854136929456184,0
MDP-GapE,100,0.11538571991810387,0,0,0,388,0.0,0
MDP-GapE,316,0.11538571991810387,0,0,0,388,0.0,0
MDP-GapE,31622,0.3828012842587789,0,0,0,378,0.0,0
MDP-GapE,3162,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,1000,0.11538571991810387,0,0,0,388,0.0,0
MDP-GapE,100000,0.08508579871664601,0,0,0,357,0.0,0
MDP-GapE,10000,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,10,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,31,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,100,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,316,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,3162,0.11538571991810387,0,0,0,388,0.0,0
MDP-GapE,10000,0.08690443199828168,0,0,0,386,0.0,0
MDP-GapE,31622,0.082469459457434,0,0,0,379,0.0,0
MDP-GapE,1000,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,100000,0.18909878538432423,0,0,0,358,0.0,0
MDP-GapE,10,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,31,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,100,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,316,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,31622,0.2451504833182554,0,0,0,380,0.0,0
MDP-GapE,3162,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,10000,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,1000,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,3162,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,10,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,10000,0.11538571991810387,0,0,0,388,0.0,0
MDP-GapE,100000,0.188544980900768,0,0,0,359,0.0,0
MDP-GapE,31622,0.14666853627393062,0,0,0,381,0.0,0
MDP-GapE,31,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,100,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,316,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,100000,0.258729704595448,0,0,0,361,0.0,0
MDP-GapE,10000,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,1000,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,10,0.15495036667241968,0,0,0,392,0.2731928989538319,0
MDP-GapE,31,0.15495036667241968,0,0,0,392,0.0,0
MDP-GapE,100,0.15495036667241968,0,0,0,392,0.41523245826228417,0
MDP-GapE,3162,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,316,0.15495036667241968,0,0,0,392,0.0,0
MDP-GapE,100000,0.698895261373724,0,0,0,362,0.0,0
MDP-GapE,1000,0.15495036667241968,0,0,0,392,0.0,0
MDP-GapE,31622,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,10,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,31,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,100,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,3162,0.15495036667241968,0,0,0,392,0.0,0
MDP-GapE,31622,0.10291636169665885,0,0,0,383,0.0,0
MDP-GapE,316,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,100000,0.23065866617775121,0,0,0,360,0.0,0
MDP-GapE,10000,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,100000,0.7698196536494448,0,0,0,364,0.0,0
MDP-GapE,1000,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,10,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,31,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,100,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,316,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,100000,0.03798060634665967,0,0,0,365,0.0,0
MDP-GapE,1000,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,31622,0.25783686746040546,0,0,0,384,0.0,0
MDP-GapE,3162,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,10,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,100000,1.0722406675809422,0,0,0,363,0.0,0
MDP-GapE,100,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,10000,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,316,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,31,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,3162,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,1000,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,31622,0.08690443199828168,0,0,0,386,0.0,0
MDP-GapE,10000,0.15495036667241968,0,0,0,392,0.0,0
MDP-GapE,10,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,31,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,100,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,3162,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,316,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,31622,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,1000,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,10000,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,10,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,3162,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,10000,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,31,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,100,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,316,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,31622,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,1000,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,10000,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,10,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,31,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,100,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,3162,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,31622,0.11538571991810387,0,0,0,388,0.0,0
MDP-GapE,316,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,100000,0.5922990109124953,0,0,0,366,0.0,0
MDP-GapE,1000,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,100000,0.2778061214852081,0,0,0,368,0.0,0
MDP-GapE,10,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,10000,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,31,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,100000,0.13021485699788915,0,0,0,367,0.0,0
MDP-GapE,100,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,316,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,31622,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,1000,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,3162,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,10,0.053058639297653976,0,0,0,400,0.0,0
MDP-GapE,31,0.053058639297653976,0,0,0,400,0.09248239384120893,0
MDP-GapE,100,0.053058639297653976,0,0,0,400,0.07218921519130483,0
MDP-GapE,10000,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,31622,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,3162,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,316,0.053058639297653976,0,0,0,400,0.09248239384120893,0
MDP-GapE,100000,0.5786007595736615,0,0,0,371,0.0,0
MDP-GapE,100000,0.709996162010232,0,0,0,370,0.0,0
MDP-GapE,10,0.014240134604099008,0,0,0,401,0.014240134604099008,0
MDP-GapE,31,0.014240134604099008,0,0,0,401,0.014240134604099008,0
MDP-GapE,100,0.014240134604099008,0,0,0,401,0.014240134604099008,0
MDP-GapE,100000,0.38749073144908497,0,0,0,369,0.0,0
MDP-GapE,1000,0.053058639297653976,0,0,0,400,0.0,0
MDP-GapE,316,0.014240134604099008,0,0,0,401,0.014240134604099008,0
MDP-GapE,3162,0.053058639297653976,0,0,0,400,0.0,0
MDP-GapE,1000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
MDP-GapE,31622,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,10,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,10000,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,31,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,100,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,3162,0.014240134604099008,0,0,0,401,0.014240134604099008,0
MDP-GapE,316,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,1000,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,100000,0.6774820925582354,0,0,0,372,0.0,0
MDP-GapE,31622,0.15495036667241968,0,0,0,392,0.0,0
MDP-GapE,10,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,10000,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,31,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,100,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,316,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,3162,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,1000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,10000,0.053058639297653976,0,0,0,400,0.0,0
MDP-GapE,100000,0.32185754096418684,0,0,0,373,0.0,0
MDP-GapE,10,0.1170424657604987,0,0,0,404,0.0,0
MDP-GapE,31,0.1170424657604987,0,0,0,404,0.1170424657604987,0
MDP-GapE,31622,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,100,0.1170424657604987,0,0,0,404,0.0,0
MDP-GapE,316,0.1170424657604987,0,0,0,404,0.0,0
MDP-GapE,31622,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,3162,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,1000,0.1170424657604987,0,0,0,404,0.0,0
MDP-GapE,10000,0.014240134604099008,0,0,0,401,0.014240134604099008,0
MDP-GapE,10,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,31,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,100,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,3162,0.1170424657604987,0,0,0,404,0.0,0
MDP-GapE,31622,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,316,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,1000,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,10000,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,100000,0.05625847510148718,0,0,0,376,0.0,0
MDP-GapE,10,0.025742900984147665,0,0,0,406,0.025742900984147665,0
MDP-GapE,100000,0.24911612392200988,0,0,0,375,0.0,0
MDP-GapE,31,0.025742900984147665,0,0,0,406,0.025742900984147665,0
MDP-GapE,31622,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,3162,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,100,0.025742900984147665,0,0,0,406,0.03967947062445387,0
MDP-GapE,316,0.025742900984147665,0,0,0,406,0.0,0
MDP-GapE,10000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,100000,0.589631828193925,0,0,0,374,0.0,0
MDP-GapE,10,0.051903028741512314,0,0,0,407,0.051903028741512314,0
MDP-GapE,1000,0.025742900984147665,0,0,0,406,0.025742900984147665,0
MDP-GapE,31,0.051903028741512314,0,0,0,407,0.051903028741512314,0
MDP-GapE,100,0.051903028741512314,0,0,0,407,0.08512754466935002,0
MDP-GapE,316,0.051903028741512314,0,0,0,407,0.051903028741512314,0
MDP-GapE,31622,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,1000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
MDP-GapE,3162,0.025742900984147665,0,0,0,406,0.025742900984147665,0
MDP-GapE,10000,0.1170424657604987,0,0,0,404,0.0,0
MDP-GapE,10,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,31,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,100,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,3162,0.051903028741512314,0,0,0,407,0.051903028741512314,0
MDP-GapE,316,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,10000,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,1000,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,100000,0.3828012842587789,0,0,0,378,0.0,0
MDP-GapE,100000,0.6619634362261029,0,0,0,377,0.0,0
MDP-GapE,10,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
MDP-GapE,31,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
MDP-GapE,31622,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,100,0.0007307529033708793,0,0,0,409,0.0007307529033708793,0
MDP-GapE,10000,0.025742900984147665,0,0,0,406,0.025742900984147665,0
MDP-GapE,31622,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,316,0.0007307529033708793,0,0,0,409,0.16410737227831262,0
MDP-GapE,3162,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,1000,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
MDP-GapE,10,0.24376333466704558,0,0,0,410,0.24376333466704558,0
MDP-GapE,31622,0.053058639297653976,0,0,0,400,0.0,0
MDP-GapE,100000,0.2451504833182554,0,0,0,380,0.0,0
MDP-GapE,31,0.24376333466704558,0,0,0,410,0.0,0
MDP-GapE,100,0.24376333466704558,0,0,0,410,0.24376333466704558,0
MDP-GapE,316,0.24376333466704558,0,0,0,410,0.24376333466704558,0
MDP-GapE,10000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
MDP-GapE,1000,0.24376333466704558,0,0,0,410,0.0,0
MDP-GapE,3162,0.0007307529033708793,0,0,0,409,0.00648970255805037,0
MDP-GapE,10,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,31,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,100,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,316,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,3162,0.24376333466704558,0,0,0,410,0.0,0
MDP-GapE,10000,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,1000,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,31622,0.014240134604099008,0,0,0,401,0.014240134604099008,0
MDP-GapE,100000,0.082469459457434,0,0,0,379,0.0,0
MDP-GapE,10,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,31,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,3162,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,100,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,316,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,31622,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,1000,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,10000,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
MDP-GapE,31622,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,10,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,31,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,100,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,316,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,10000,0.24376333466704558,0,0,0,410,0.0,0
MDP-GapE,3162,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,1000,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,100000,0.14666853627393062,0,0,0,381,0.0,0
MDP-GapE,31622,0.1170424657604987,0,0,0,404,0.0,0
MDP-GapE,10,0.046231355734678736,0,0,0,414,0.046231355734678736,0
MDP-GapE,31,0.046231355734678736,0,0,0,414,0.046231355734678736,0
MDP-GapE,100,0.046231355734678736,0,0,0,414,0.046231355734678736,0
MDP-GapE,100000,0.5674056216267971,0,0,0,382,0.0,0
MDP-GapE,10000,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,316,0.046231355734678736,0,0,0,414,0.046231355734678736,0
MDP-GapE,3162,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,100000,0.25783686746040546,0,0,0,384,0.0,0
MDP-GapE,1000,0.046231355734678736,0,0,0,414,0.046231355734678736,0
MDP-GapE,10,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,31622,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,31,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,100,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,316,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,1000,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,3162,0.046231355734678736,0,0,0,414,0.046231355734678736,0
MDP-GapE,100000,0.10291636169665885,0,0,0,383,0.0,0
MDP-GapE,31622,0.025742900984147665,0,0,0,406,0.025742900984147665,0
MDP-GapE,10000,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,10,0.02963308100612183,0,0,0,416,0.02963308100612183,0
MDP-GapE,31,0.02963308100612183,0,0,0,416,0.0,0
MDP-GapE,100,0.02963308100612183,0,0,0,416,0.0,0
MDP-GapE,3162,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,316,0.02963308100612183,0,0,0,416,0.0,0
MDP-GapE,1000,0.02963308100612183,0,0,0,416,0.0,0
MDP-GapE,10000,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,100000,0.18986232075736886,0,0,0,385,0.0,0
MDP-GapE,10,0.08015387028420018,0,0,0,417,0.08015387028420018,0
MDP-GapE,31,0.08015387028420018,0,0,0,417,0.08015387028420018,0
MDP-GapE,3162,0.02963308100612183,0,0,0,416,0.0,0
MDP-GapE,100,0.08015387028420018,0,0,0,417,0.08015387028420018,0
MDP-GapE,100000,0.08690443199828168,0,0,0,386,0.0,0
MDP-GapE,31622,0.051903028741512314,0,0,0,407,0.051903028741512314,0
MDP-GapE,316,0.08015387028420018,0,0,0,417,0.08015387028420018,0
MDP-GapE,1000,0.08015387028420018,0,0,0,417,0.08015387028420018,0
MDP-GapE,10000,0.046231355734678736,0,0,0,414,0.0,0
MDP-GapE,10,0.2810069494458509,0,0,0,418,0.0,0
MDP-GapE,31,0.2810069494458509,0,0,0,418,0.2810069494458509,0
MDP-GapE,100,0.2810069494458509,0,0,0,418,0.2810069494458509,0
MDP-GapE,316,0.2810069494458509,0,0,0,418,0.2810069494458509,0
MDP-GapE,3162,0.08015387028420018,0,0,0,417,0.08015387028420018,0
MDP-GapE,10000,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,1000,0.2810069494458509,0,0,0,418,0.2810069494458509,0
MDP-GapE,31622,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,100000,0.11538571991810387,0,0,0,388,0.0,0
MDP-GapE,10,0.23909003213322144,0,0,0,419,0.23909003213322144,0
MDP-GapE,31,0.23909003213322144,0,0,0,419,0.23909003213322144,0
MDP-GapE,100,0.23909003213322144,0,0,0,419,0.23909003213322144,0
MDP-GapE,100000,0.5131202728634179,0,0,0,387,0.0,0
MDP-GapE,3162,0.2810069494458509,0,0,0,418,0.0,0
MDP-GapE,31622,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
MDP-GapE,316,0.23909003213322144,0,0,0,419,0.23909003213322144,0
MDP-GapE,10000,0.02963308100612183,0,0,0,416,0.0,0
MDP-GapE,1000,0.23909003213322144,0,0,0,419,0.0,0
MDP-GapE,10,0.0476538194412095,0,0,0,420,0.0,0
MDP-GapE,31,0.0476538194412095,0,0,0,420,0.0476538194412095,0
MDP-GapE,100,0.0476538194412095,0,0,0,420,0.0476538194412095,0
MDP-GapE,100000,0.418180149931648,0,0,0,389,0.0,0
MDP-GapE,31622,0.24376333466704558,0,0,0,410,0.0,0
MDP-GapE,316,0.0476538194412095,0,0,0,420,0.0476538194412095,0
MDP-GapE,3162,0.23909003213322144,0,0,0,419,0.0,0
MDP-GapE,1000,0.0476538194412095,0,0,0,420,0.0476538194412095,0
MDP-GapE,10000,0.08015387028420018,0,0,0,417,0.08015387028420018,0
MDP-GapE,10,0.26862326235251954,0,0,0,421,0.26862326235251954,0
MDP-GapE,31,0.26862326235251954,0,0,0,421,0.26862326235251954,0
MDP-GapE,100,0.26862326235251954,0,0,0,421,0.0,0
MDP-GapE,316,0.26862326235251954,0,0,0,421,0.26862326235251954,0
MDP-GapE,3162,0.0476538194412095,0,0,0,420,0.0476538194412095,0
MDP-GapE,31622,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,1000,0.26862326235251954,0,0,0,421,0.0,0
MDP-GapE,100000,0.662134590460953,0,0,0,391,0.0,0
MDP-GapE,10000,0.2810069494458509,0,0,0,418,0.0,0
MDP-GapE,10,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,31,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,100,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,316,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,100000,0.7322201333238822,0,0,0,390,0.0,0
MDP-GapE,3162,0.26862326235251954,0,0,0,421,0.0,0
MDP-GapE,31622,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,1000,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,10000,0.23909003213322144,0,0,0,419,0.0,0
MDP-GapE,31622,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,10,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,31,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,100,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,316,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,100000,0.15495036667241968,0,0,0,392,0.0,0
MDP-GapE,1000,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,3162,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,10000,0.0476538194412095,0,0,0,420,0.0476538194412095,0
MDP-GapE,10,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,3162,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,31,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,100,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,316,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,31622,0.046231355734678736,0,0,0,414,0.0,0
MDP-GapE,31622,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,1000,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,10000,0.26862326235251954,0,0,0,421,0.0,0
MDP-GapE,10,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,31,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,100,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,316,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,3162,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,100000,0.2644008336803705,0,0,0,393,0.0,0
MDP-GapE,100000,0.3467371697047612,0,0,0,394,0.0,0
MDP-GapE,1000,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,10000,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,10,0.09742965625443523,0,0,0,426,0.09742965625443523,0
MDP-GapE,31,0.09742965625443523,0,0,0,426,0.0,0
MDP-GapE,100,0.09742965625443523,0,0,0,426,0.25726045855711877,0
MDP-GapE,31622,0.02963308100612183,0,0,0,416,0.0,0
MDP-GapE,316,0.09742965625443523,0,0,0,426,0.0,0
MDP-GapE,1000,0.09742965625443523,0,0,0,426,0.0,0
MDP-GapE,3162,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,10000,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,100000,0.39429291433193914,0,0,0,396,0.0,0
MDP-GapE,10,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,3162,0.09742965625443523,0,0,0,426,0.0,0
MDP-GapE,31,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,100,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,316,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,31622,0.08015387028420018,0,0,0,417,0.08015387028420018,0
MDP-GapE,100000,0.3277874802340144,0,0,0,395,0.0,0
MDP-GapE,1000,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,10000,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,10,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,31,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,100,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,31622,0.2810069494458509,0,0,0,418,0.0,0
MDP-GapE,316,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,3162,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,1000,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,10000,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,31622,0.23909003213322144,0,0,0,419,0.0,0
MDP-GapE,10,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,31,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,100,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,316,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,3162,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,10000,0.09742965625443523,0,0,0,426,0.0,0
MDP-GapE,1000,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,100000,0.9336813980450005,0,0,0,398,0.0,0
MDP-GapE,100000,0.021817420856995007,0,0,0,397,0.0,0
MDP-GapE,10,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,31,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,100,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,31622,0.0476538194412095,0,0,0,420,0.0,0
MDP-GapE,100000,0.053058639297653976,0,0,0,400,0.0,0
MDP-GapE,316,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,3162,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,1000,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,10000,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,10,0.3165190937877074,0,0,0,431,0.0,0
MDP-GapE,31,0.3165190937877074,0,0,0,431,0.3165190937877074,0
MDP-GapE,100,0.3165190937877074,0,0,0,431,0.3165190937877074,0
MDP-GapE,3162,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,316,0.3165190937877074,0,0,0,431,0.3165190937877074,0
MDP-GapE,100000,0.8382569998502247,0,0,0,399,0.0,0
MDP-GapE,1000,0.3165190937877074,0,0,0,431,0.0,0
MDP-GapE,31622,0.26862326235251954,0,0,0,421,0.0,0
MDP-GapE,10000,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,10,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,31,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,31622,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,100,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,316,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,3162,0.3165190937877074,0,0,0,431,0.0,0
MDP-GapE,1000,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,31622,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,10000,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,100000,0.26665345922346817,0,0,0,402,0.0,0
MDP-GapE,10,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,3162,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,31,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,100,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,316,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,10000,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,1000,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,100000,0.014240134604099008,0,0,0,401,0.0,0
MDP-GapE,100000,0.005909360090794458,0,0,0,403,0.04463609160514803,0
MDP-GapE,10,0.05855997243816957,0,0,0,434,0.0,0
MDP-GapE,31,0.05855997243816957,0,0,0,434,0.05855997243816957,0
MDP-GapE,3162,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,100,0.05855997243816957,0,0,0,434,0.4734419520994595,0
MDP-GapE,316,0.05855997243816957,0,0,0,434,0.05855997243816957,0
MDP-GapE,31622,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,1000,0.05855997243816957,0,0,0,434,0.0,0
MDP-GapE,10000,0.3165190937877074,0,0,0,431,0.0,0
MDP-GapE,10,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,31,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,10000,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,3162,0.05855997243816957,0,0,0,434,0.0,0
MDP-GapE,100,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,100000,0.025742900984147665,0,0,0,406,0.0,0
MDP-GapE,316,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,31622,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,1000,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,10,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,31,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,100,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,100000,0.1170424657604987,0,0,0,404,0.0,0
MDP-GapE,316,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,10000,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,31622,0.09742965625443523,0,0,0,426,0.0,0
MDP-GapE,3162,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,1000,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,10,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
MDP-GapE,31,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
MDP-GapE,100,0.0034002522948961555,0,0,0,437,0.0,0
MDP-GapE,316,0.0034002522948961555,0,0,0,437,0.0,0
MDP-GapE,1000,0.0034002522948961555,0,0,0,437,0.0,0
MDP-GapE,10000,0.05855997243816957,0,0,0,434,0.0,0
MDP-GapE,3162,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,31622,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,3162,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
MDP-GapE,100000,0.0703908604677963,0,0,0,405,0.0,0
MDP-GapE,10,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,10000,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,31,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,31622,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,100,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,316,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,31622,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,1000,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,10,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,31,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,100,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,100000,0.051903028741512314,0,0,0,407,0.051903028741512314,0
MDP-GapE,10000,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,316,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,3162,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,1000,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,31622,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,10,0.24282577071248634,0,0,0,440,0.24282577071248634,0
MDP-GapE,31,0.24282577071248634,0,0,0,440,0.24282577071248634,0
MDP-GapE,100,0.24282577071248634,0,0,0,440,0.24282577071248634,0
MDP-GapE,316,0.24282577071248634,0,0,0,440,0.0,0
MDP-GapE,3162,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,1000,0.24282577071248634,0,0,0,440,0.0,0
MDP-GapE,10000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
MDP-GapE,31622,0.3165190937877074,0,0,0,431,0.0,0
MDP-GapE,100000,0.24376333466704558,0,0,0,410,0.0,0
MDP-GapE,10,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,100000,0.03930780399846645,0,0,0,408,0.0,0
MDP-GapE,3162,0.24282577071248634,0,0,0,440,0.0,0
MDP-GapE,31,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,100,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,316,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,1000,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,10000,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,31622,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,10,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,31,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,100,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,3162,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,100000,0.0007307529033708793,0,0,0,409,0.0021209332696732197,0
MDP-GapE,316,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,10000,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,100000,0.33557774171271637,0,0,0,413,0.0,0
MDP-GapE,1000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,10,0.35765122767177404,0,0,0,443,0.35765122767177404,0
MDP-GapE,31,0.35765122767177404,0,0,0,443,0.0,0
MDP-GapE,3162,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,10000,0.24282577071248634,0,0,0,440,0.0,0
MDP-GapE,100,0.35765122767177404,0,0,0,443,0.0,0
MDP-GapE,316,0.35765122767177404,0,0,0,443,0.0,0
MDP-GapE,1000,0.35765122767177404,0,0,0,443,0.0,0
MDP-GapE,31622,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,100000,0.22122276919618544,0,0,0,411,0.0,0
MDP-GapE,10,0.41362513941923185,0,0,0,444,0.41362513941923185,0
MDP-GapE,10000,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,31,0.41362513941923185,0,0,0,444,0.0,0
MDP-GapE,100,0.41362513941923185,0,0,0,444,0.0,0
MDP-GapE,316,0.41362513941923185,0,0,0,444,0.0,0
MDP-GapE,31622,0.05855997243816957,0,0,0,434,0.0,0
MDP-GapE,3162,0.35765122767177404,0,0,0,443,0.0,0
MDP-GapE,1000,0.41362513941923185,0,0,0,444,0.0,0
MDP-GapE,100000,0.046231355734678736,0,0,0,414,0.0,0
MDP-GapE,10,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,31,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,100,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,316,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,100000,0.760294887445202,0,0,0,412,0.0,0
MDP-GapE,31622,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,3162,0.41362513941923185,0,0,0,444,0.0,0
MDP-GapE,10000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,1000,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,10,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,31,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,100,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,316,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,3162,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,1000,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,31622,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,10000,0.35765122767177404,0,0,0,443,0.0,0
MDP-GapE,100000,0.02963308100612183,0,0,0,416,0.0,0
MDP-GapE,10,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,3162,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,10000,0.41362513941923185,0,0,0,444,0.0,0
MDP-GapE,31,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,100,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,31622,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
MDP-GapE,316,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,1000,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,100000,0.4722146503095779,0,0,0,415,0.0,0
MDP-GapE,10,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,31,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,100,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,10000,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,3162,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,316,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,31622,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,1000,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,31622,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,100000,0.08015387028420018,0,0,0,417,0.0,0
MDP-GapE,10,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,31,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,100,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,316,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,10000,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,3162,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,1000,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,100000,0.0476538194412095,0,0,0,420,0.0,0
MDP-GapE,10,0.3288221057551257,0,0,0,450,0.3288221057551257,0
MDP-GapE,31,0.3288221057551257,0,0,0,450,0.0,0
MDP-GapE,3162,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,100,0.3288221057551257,0,0,0,450,0.3288221057551257,0
MDP-GapE,316,0.3288221057551257,0,0,0,450,0.0,0
MDP-GapE,1000,0.3288221057551257,0,0,0,450,0.0,0
MDP-GapE,31622,0.24282577071248634,0,0,0,440,0.0,0
MDP-GapE,100000,0.23909003213322144,0,0,0,419,0.0,0
MDP-GapE,100000,0.2810069494458509,0,0,0,418,0.0,0
MDP-GapE,10000,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,10,0.08126544458072305,0,0,0,451,0.3525519272185125,0
MDP-GapE,31,0.08126544458072305,0,0,0,451,0.3525519272185125,0
MDP-GapE,100,0.08126544458072305,0,0,0,451,0.0,0
MDP-GapE,3162,0.3288221057551257,0,0,0,450,0.0,0
MDP-GapE,316,0.08126544458072305,0,0,0,451,0.0,0
MDP-GapE,1000,0.08126544458072305,0,0,0,451,0.0,0
MDP-GapE,100000,0.26862326235251954,0,0,0,421,0.0,0
MDP-GapE,10000,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,10,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,31622,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,31,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,100,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,316,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,3162,0.08126544458072305,0,0,0,451,0.0,0
MDP-GapE,1000,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,100000,0.7200589187788866,0,0,0,422,0.0,0
MDP-GapE,31622,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,10,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,31,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,10000,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,100,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,10000,0.3288221057551257,0,0,0,450,0.0,0
MDP-GapE,3162,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,316,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,1000,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,31622,0.35765122767177404,0,0,0,443,0.0,0
MDP-GapE,100000,0.5259145314145381,0,0,0,423,0.0,0
MDP-GapE,10,0.23638086933293234,0,0,0,454,0.23638086933293234,0
MDP-GapE,31,0.23638086933293234,0,0,0,454,0.0,0
MDP-GapE,100,0.23638086933293234,0,0,0,454,0.0,0
MDP-GapE,3162,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,31622,0.41362513941923185,0,0,0,444,0.0,0
MDP-GapE,316,0.23638086933293234,0,0,0,454,0.0,0
MDP-GapE,1000,0.23638086933293234,0,0,0,454,0.0,0
MDP-GapE,10000,0.08126544458072305,0,0,0,451,0.0,0
MDP-GapE,10,0.19041979965618427,0,0,0,455,0.19041979965618427,0
MDP-GapE,31,0.19041979965618427,0,0,0,455,0.19041979965618427,0
MDP-GapE,100,0.19041979965618427,0,0,0,455,0.19041979965618427,0
MDP-GapE,3162,0.23638086933293234,0,0,0,454,0.0,0
MDP-GapE,316,0.19041979965618427,0,0,0,455,0.19041979965618427,0
MDP-GapE,31622,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,1000,0.19041979965618427,0,0,0,455,0.19041979965618427,0
MDP-GapE,10000,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,10000,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,10,0.0812239120806808,0,0,0,456,0.0,0
MDP-GapE,100000,0.10980243998434247,0,0,0,425,0.0,0
MDP-GapE,31,0.0812239120806808,0,0,0,456,0.3056250386168715,0
MDP-GapE,3162,0.19041979965618427,0,0,0,455,0.19041979965618427,0
MDP-GapE,100,0.0812239120806808,0,0,0,456,0.0,0
MDP-GapE,1000,0.0812239120806808,0,0,0,456,0.0812239120806808,0
MDP-GapE,31622,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,316,0.0812239120806808,0,0,0,456,0.0,0
MDP-GapE,10000,0.23638086933293234,0,0,0,454,0.0,0
MDP-GapE,10,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,31,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,100,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,100000,0.29733552837287247,0,0,0,424,0.0,0
MDP-GapE,316,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,31622,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,3162,0.0812239120806808,0,0,0,456,0.0812239120806808,0
MDP-GapE,100000,0.09742965625443523,0,0,0,426,0.0,0
MDP-GapE,1000,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,10,0.1330135370109895,0,0,0,458,0.1647404568947075,0
MDP-GapE,31,0.1330135370109895,0,0,0,458,0.1647404568947075,0
MDP-GapE,100,0.1330135370109895,0,0,0,458,0.0,0
MDP-GapE,31622,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,316,0.1330135370109895,0,0,0,458,0.0,0
MDP-GapE,3162,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,1000,0.1330135370109895,0,0,0,458,0.0,0
MDP-GapE,10000,0.19041979965618427,0,0,0,455,0.0,0
MDP-GapE,3162,0.1330135370109895,0,0,0,458,0.0,0
MDP-GapE,100000,0.13187300974462257,0,0,0,427,0.0,0
MDP-GapE,10,0.09694861545010003,0,0,0,459,0.0,0
MDP-GapE,31,0.09694861545010003,0,0,0,459,0.0,0
MDP-GapE,100,0.09694861545010003,0,0,0,459,0.0,0
MDP-GapE,10000,0.0812239120806808,0,0,0,456,0.0,0
MDP-GapE,316,0.09694861545010003,0,0,0,459,0.09694861545010003,0
MDP-GapE,1000,0.09694861545010003,0,0,0,459,0.09694861545010003,0
MDP-GapE,100000,0.6937328394880198,0,0,0,430,0.0,0
MDP-GapE,31622,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,10,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,31,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,100,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,316,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,10000,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,100000,0.4373663229880673,0,0,0,429,0.0,0
MDP-GapE,3162,0.09694861545010003,0,0,0,459,0.0,0
MDP-GapE,31622,0.3288221057551257,0,0,0,450,0.0,0
MDP-GapE,100000,0.4100897694007841,0,0,0,428,0.0,0
MDP-GapE,10,0.07985358605875081,0,0,0,461,0.07985358605875081,0
MDP-GapE,1000,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,31,0.07985358605875081,0,0,0,461,0.0,0
MDP-GapE,100,0.07985358605875081,0,0,0,461,0.0,0
MDP-GapE,316,0.07985358605875081,0,0,0,461,0.0,0
MDP-GapE,1000,0.07985358605875081,0,0,0,461,0.0,0
MDP-GapE,10000,0.1330135370109895,0,0,0,458,0.0,0
MDP-GapE,3162,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,31622,0.08126544458072305,0,0,0,451,0.0,0
MDP-GapE,10,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,31,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,100,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,31622,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,316,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,31622,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,3162,0.07985358605875081,0,0,0,461,0.0,0
MDP-GapE,1000,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,10000,0.09694861545010003,0,0,0,459,0.0,0
MDP-GapE,10,0.4999566562004416,0,0,0,463,0.4999566562004416,0
MDP-GapE,31,0.4999566562004416,0,0,0,463,0.0,0
MDP-GapE,100,0.4999566562004416,0,0,0,463,0.0,0
MDP-GapE,316,0.4999566562004416,0,0,0,463,0.0,0
MDP-GapE,31622,0.23638086933293234,0,0,0,454,0.0,0
MDP-GapE,10000,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,3162,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,100000,0.3165190937877074,0,0,0,431,0.0,0
MDP-GapE,100000,0.35049656594083745,0,0,0,432,0.0,0
MDP-GapE,1000,0.4999566562004416,0,0,0,463,0.0,0
MDP-GapE,100000,0.4716020151231328,0,0,0,433,0.0,0
MDP-GapE,10,0.015489016319556903,0,0,0,464,0.048418392928705645,0
MDP-GapE,31,0.015489016319556903,0,0,0,464,0.19446729983734,0
MDP-GapE,100,0.015489016319556903,0,0,0,464,0.19446729983734,0
MDP-GapE,316,0.015489016319556903,0,0,0,464,0.015489016319556903,0
MDP-GapE,1000,0.015489016319556903,0,0,0,464,0.048418392928705645,0
MDP-GapE,31622,0.19041979965618427,0,0,0,455,0.0,0
MDP-GapE,3162,0.4999566562004416,0,0,0,463,0.0,0
MDP-GapE,10,0.04352352134831894,0,0,0,465,0.0,0
MDP-GapE,31,0.04352352134831894,0,0,0,465,0.0,0
MDP-GapE,100,0.04352352134831894,0,0,0,465,0.0,0
MDP-GapE,10000,0.07985358605875081,0,0,0,461,0.0,0
MDP-GapE,316,0.04352352134831894,0,0,0,465,0.04352352134831894,0
MDP-GapE,1000,0.04352352134831894,0,0,0,465,0.0,0
MDP-GapE,100000,0.05855997243816957,0,0,0,434,0.0,0
MDP-GapE,3162,0.015489016319556903,0,0,0,464,0.3212674227246568,0
MDP-GapE,10000,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,10,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,31,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,100,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,3162,0.04352352134831894,0,0,0,465,0.0,0
MDP-GapE,316,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,1000,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,10000,0.4999566562004416,0,0,0,463,0.0,0
MDP-GapE,31622,0.0812239120806808,0,0,0,456,0.0,0
MDP-GapE,31622,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,10,0.26412257799394556,0,0,0,467,0.5206097615343759,0
MDP-GapE,31,0.26412257799394556,0,0,0,467,0.5206097615343759,0
MDP-GapE,3162,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,100,0.26412257799394556,0,0,0,467,0.3274365818336036,0
MDP-GapE,100000,0.7004773706977652,0,0,0,435,0.0,0
MDP-GapE,100000,0.7035687956987862,0,0,0,436,0.0,0
MDP-GapE,316,0.26412257799394556,0,0,0,467,0.3274365818336036,0
MDP-GapE,10000,0.015489016319556903,0,0,0,464,0.048418392928705645,0
MDP-GapE,1000,0.26412257799394556,0,0,0,467,0.3274365818336036,0
MDP-GapE,10,0.06219842561479427,0,0,0,468,0.2792065829133479,0
MDP-GapE,31,0.06219842561479427,0,0,0,468,0.2792065829133479,0
MDP-GapE,100,0.06219842561479427,0,0,0,468,0.0,0
MDP-GapE,31622,0.1330135370109895,0,0,0,458,0.0,0
MDP-GapE,316,0.06219842561479427,0,0,0,468,0.47573301644257127,0
MDP-GapE,3162,0.26412257799394556,0,0,0,467,0.0,0
MDP-GapE,10000,0.04352352134831894,0,0,0,465,0.0,0
MDP-GapE,1000,0.06219842561479427,0,0,0,468,0.0,0
MDP-GapE,100000,0.24282577071248634,0,0,0,440,0.0,0
MDP-GapE,10,0.39727958876120306,0,0,0,469,0.39727958876120306,0
MDP-GapE,31,0.39727958876120306,0,0,0,469,0.0,0
MDP-GapE,3162,0.06219842561479427,0,0,0,468,0.0,0
MDP-GapE,100,0.39727958876120306,0,0,0,469,0.0,0
MDP-GapE,316,0.39727958876120306,0,0,0,469,0.0,0
MDP-GapE,1000,0.39727958876120306,0,0,0,469,0.0,0
MDP-GapE,31622,0.09694861545010003,0,0,0,459,0.0,0
MDP-GapE,10000,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,100000,0.31569803556769127,0,0,0,438,0.0,0
MDP-GapE,10,0.028757713216887026,0,0,0,470,0.0,0
MDP-GapE,31,0.028757713216887026,0,0,0,470,0.0,0
MDP-GapE,100000,0.0034002522948961555,0,0,0,437,0.0034002522948961555,0
MDP-GapE,31622,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,100,0.028757713216887026,0,0,0,470,0.028757713216887026,0
MDP-GapE,10000,0.26412257799394556,0,0,0,467,0.0,0
MDP-GapE,316,0.028757713216887026,0,0,0,470,0.028757713216887026,0
MDP-GapE,3162,0.39727958876120306,0,0,0,469,0.0,0
MDP-GapE,1000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
MDP-GapE,10,0.09784204558131737,0,0,0,471,0.0,0
MDP-GapE,31,0.09784204558131737,0,0,0,471,0.09784204558131737,0
MDP-GapE,100,0.09784204558131737,0,0,0,471,0.0,0
MDP-GapE,316,0.09784204558131737,0,0,0,471,0.09784204558131737,0
MDP-GapE,3162,0.028757713216887026,0,0,0,470,0.028757713216887026,0
MDP-GapE,31622,0.07985358605875081,0,0,0,461,0.0,0
MDP-GapE,10000,0.06219842561479427,0,0,0,468,0.0,0
MDP-GapE,1000,0.09784204558131737,0,0,0,471,0.0,0
MDP-GapE,100000,0.36285575950690685,0,0,0,439,0.0,0
MDP-GapE,10,0.0194829041115967,0,0,0,472,0.0194829041115967,0
MDP-GapE,100000,0.4612868410089357,0,0,0,441,0.0,0
MDP-GapE,31,0.0194829041115967,0,0,0,472,0.14297950765854095,0
MDP-GapE,100,0.0194829041115967,0,0,0,472,0.0194829041115967,0
MDP-GapE,316,0.0194829041115967,0,0,0,472,0.0,0
MDP-GapE,10000,0.39727958876120306,0,0,0,469,0.0,0
MDP-GapE,3162,0.09784204558131737,0,0,0,471,0.0,0
MDP-GapE,1000,0.0194829041115967,0,0,0,472,0.0,0
MDP-GapE,31622,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,10,0.16673278099162814,0,0,0,473,0.0,0
MDP-GapE,31,0.16673278099162814,0,0,0,473,0.0,0
MDP-GapE,100,0.16673278099162814,0,0,0,473,0.16673278099162814,0
MDP-GapE,3162,0.0194829041115967,0,0,0,472,0.0,0
MDP-GapE,100000,0.021536002573784963,0,0,0,442,0.027949907903635163,0
MDP-GapE,316,0.16673278099162814,0,0,0,473,0.16673278099162814,0
MDP-GapE,1000,0.16673278099162814,0,0,0,473,0.16673278099162814,0
MDP-GapE,31622,0.4999566562004416,0,0,0,463,0.0,0
MDP-GapE,100000,0.41362513941923185,0,0,0,444,0.0,0
MDP-GapE,10,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,3162,0.16673278099162814,0,0,0,473,0.0,0
MDP-GapE,31,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,100,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,10000,0.028757713216887026,0,0,0,470,0.028757713216887026,0
MDP-GapE,316,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,10000,0.09784204558131737,0,0,0,471,0.0,0
MDP-GapE,31622,0.015489016319556903,0,0,0,464,0.048418392928705645,0
MDP-GapE,1000,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,10,0.2708521521184415,0,0,0,475,0.2708521521184415,0
MDP-GapE,31,0.2708521521184415,0,0,0,475,0.0,0
MDP-GapE,100,0.2708521521184415,0,0,0,475,0.0,0
MDP-GapE,100000,0.35765122767177404,0,0,0,443,0.0,0
MDP-GapE,316,0.2708521521184415,0,0,0,475,0.0,0
MDP-GapE,3162,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,10000,0.0194829041115967,0,0,0,472,0.0,0
MDP-GapE,1000,0.2708521521184415,0,0,0,475,0.0,0
MDP-GapE,31622,0.04352352134831894,0,0,0,465,0.0,0
MDP-GapE,10,0.04645332034690908,0,0,0,476,0.04645332034690908,0
MDP-GapE,31,0.04645332034690908,0,0,0,476,0.04645332034690908,0
MDP-GapE,3162,0.2708521521184415,0,0,0,475,0.0,0
MDP-GapE,100,0.04645332034690908,0,0,0,476,0.0,0
MDP-GapE,316,0.04645332034690908,0,0,0,476,0.17733732711028938,0
MDP-GapE,10000,0.16673278099162814,0,0,0,473,0.0,0
MDP-GapE,31622,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,1000,0.04645332034690908,0,0,0,476,0.17733732711028938,0
MDP-GapE,31622,0.26412257799394556,0,0,0,467,0.0,0
MDP-GapE,10,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,100000,0.4732072077745524,0,0,0,445,0.0,0
MDP-GapE,31,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,100,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,316,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,10000,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,1000,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,3162,0.04645332034690908,0,0,0,476,0.0,0
MDP-GapE,3162,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,10,0.3162003207863424,0,0,0,478,0.3162003207863424,0
MDP-GapE,31,0.3162003207863424,0,0,0,478,0.3162003207863424,0
MDP-GapE,100,0.3162003207863424,0,0,0,478,0.3162003207863424,0
MDP-GapE,316,0.3162003207863424,0,0,0,478,0.3162003207863424,0
MDP-GapE,31622,0.06219842561479427,0,0,0,468,0.06219842561479427,0
MDP-GapE,10000,0.2708521521184415,0,0,0,475,0.0,0
MDP-GapE,1000,0.3162003207863424,0,0,0,478,0.0,0
MDP-GapE,10000,0.04645332034690908,0,0,0,476,0.0,0
MDP-GapE,100000,0.17531880313176273,0,0,0,448,0.0,0
MDP-GapE,10,0.4347800201408456,0,0,0,479,0.47190014529947244,0
MDP-GapE,100000,0.11313734611600523,0,0,0,447,0.0,0
MDP-GapE,100000,0.582201431767132,0,0,0,446,0.0,0
MDP-GapE,31,0.4347800201408456,0,0,0,479,0.47190014529947244,0
MDP-GapE,3162,0.3162003207863424,0,0,0,478,0.0,0
MDP-GapE,100,0.4347800201408456,0,0,0,479,0.0,0
MDP-GapE,31622,0.39727958876120306,0,0,0,469,0.0,0
MDP-GapE,316,0.4347800201408456,0,0,0,479,0.0,0
MDP-GapE,10000,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,10,0.08651320961300413,0,0,0,480,0.0,0
MDP-GapE,31,0.08651320961300413,0,0,0,480,0.08651320961300413,0
MDP-GapE,1000,0.4347800201408456,0,0,0,479,0.0,0
MDP-GapE,100,0.08651320961300413,0,0,0,480,0.0,0
MDP-GapE,316,0.08651320961300413,0,0,0,480,0.08651320961300413,0
MDP-GapE,1000,0.08651320961300413,0,0,0,480,0.08651320961300413,0
MDP-GapE,31622,0.028757713216887026,0,0,0,470,0.0,0
MDP-GapE,100000,0.17337105597949787,0,0,0,449,0.0,0
MDP-GapE,3162,0.4347800201408456,0,0,0,479,0.0,0
MDP-GapE,10,0.1617848866107927,0,0,0,481,0.1617848866107927,0
MDP-GapE,31,0.1617848866107927,0,0,0,481,0.1617848866107927,0
MDP-GapE,100000,0.6636496933984002,0,0,0,452,0.0,0
MDP-GapE,3162,0.08651320961300413,0,0,0,480,0.0,0
MDP-GapE,100,0.1617848866107927,0,0,0,481,0.1617848866107927,0
MDP-GapE,100000,0.08126544458072305,0,0,0,451,0.0,0
MDP-GapE,316,0.1617848866107927,0,0,0,481,0.0,0
MDP-GapE,31622,0.09784204558131737,0,0,0,471,0.0,0
MDP-GapE,1000,0.1617848866107927,0,0,0,481,0.0,0
MDP-GapE,10,0.3970582847662447,0,0,0,482,0.4569154276909435,0
MDP-GapE,31,0.3970582847662447,0,0,0,482,0.4569154276909435,0
MDP-GapE,10000,0.3162003207863424,0,0,0,478,0.0,0
MDP-GapE,100,0.3970582847662447,0,0,0,482,0.4569154276909435,0
MDP-GapE,316,0.3970582847662447,0,0,0,482,0.4569154276909435,0
MDP-GapE,3162,0.1617848866107927,0,0,0,481,0.0,0
MDP-GapE,31622,0.0194829041115967,0,0,0,472,0.0,0
MDP-GapE,1000,0.3970582847662447,0,0,0,482,0.0,0
MDP-GapE,10000,0.4347800201408456,0,0,0,479,0.0,0
MDP-GapE,10,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,31,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,100,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,3162,0.3970582847662447,0,0,0,482,0.0,0
MDP-GapE,100000,0.3288221057551257,0,0,0,450,0.0,0
MDP-GapE,316,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,1000,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,31622,0.16673278099162814,0,0,0,473,0.0,0
MDP-GapE,10000,0.08651320961300413,0,0,0,480,0.0,0
MDP-GapE,10,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,31622,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,31,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,100000,0.23638086933293234,0,0,0,454,0.0,0
MDP-GapE,100,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,3162,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,10000,0.1617848866107927,0,0,0,481,0.0,0
MDP-GapE,316,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,1000,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,10,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,100000,0.9022838638744326,0,0,0,453,0.0,0
MDP-GapE,31,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,100,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,316,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,100000,0.19041979965618427,0,0,0,455,0.0,0
MDP-GapE,1000,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,3162,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,31622,0.2708521521184415,0,0,0,475,0.0,0
MDP-GapE,10,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,31,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,100,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,10000,0.3970582847662447,0,0,0,482,0.0,0
MDP-GapE,316,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,3162,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,1000,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,31622,0.04645332034690908,0,0,0,476,0.0,0
MDP-GapE,10000,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,3162,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,10,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,31,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,100,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,316,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,1000,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,31622,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,3162,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,10000,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,10,0.16552808184666046,0,0,0,488,0.16552808184666046,0
MDP-GapE,31,0.16552808184666046,0,0,0,488,0.16552808184666046,0
MDP-GapE,100,0.16552808184666046,0,0,0,488,0.16552808184666046,0
MDP-GapE,10000,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,100000,0.0812239120806808,0,0,0,456,0.0,0
MDP-GapE,316,0.16552808184666046,0,0,0,488,0.16552808184666046,0
MDP-GapE,1000,0.16552808184666046,0,0,0,488,0.16552808184666046,0
MDP-GapE,10000,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,100000,0.4968370210007489,0,0,0,457,0.0,0
MDP-GapE,3162,0.16552808184666046,0,0,0,488,0.16552808184666046,0
MDP-GapE,10,0.37062505023047,0,0,0,489,0.37062505023047,0
MDP-GapE,31,0.37062505023047,0,0,0,489,0.0,0
MDP-GapE,31622,0.3162003207863424,0,0,0,478,0.0,0
MDP-GapE,100,0.37062505023047,0,0,0,489,0.0,0
MDP-GapE,316,0.37062505023047,0,0,0,489,0.0,0
MDP-GapE,31622,0.4347800201408456,0,0,0,479,0.0,0
MDP-GapE,1000,0.37062505023047,0,0,0,489,0.0,0
MDP-GapE,100000,0.1330135370109895,0,0,0,458,0.0,0
MDP-GapE,100000,0.09694861545010003,0,0,0,459,0.0,0
MDP-GapE,10,0.15167246488759378,0,0,0,490,0.32179433289696124,0
MDP-GapE,10000,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,31,0.15167246488759378,0,0,0,490,0.32179433289696124,0
MDP-GapE,100,0.15167246488759378,0,0,0,490,0.0,0
MDP-GapE,3162,0.37062505023047,0,0,0,489,0.0,0
MDP-GapE,316,0.15167246488759378,0,0,0,490,0.0,0
MDP-GapE,31622,0.08651320961300413,0,0,0,480,0.0,0
MDP-GapE,1000,0.15167246488759378,0,0,0,490,0.0,0
MDP-GapE,10,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,31,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,100,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,316,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,31622,0.1617848866107927,0,0,0,481,0.0,0
MDP-GapE,3162,0.15167246488759378,0,0,0,490,0.0,0
MDP-GapE,10000,0.16552808184666046,0,0,0,488,0.0,0
MDP-GapE,1000,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,31622,0.3970582847662447,0,0,0,482,0.0,0
MDP-GapE,10,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,100000,0.6414170709797966,0,0,0,460,0.0,0
MDP-GapE,31,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,100,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,100000,0.6604960505750392,0,0,0,462,0.0,0
MDP-GapE,3162,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,316,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,1000,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,100000,0.07985358605875081,0,0,0,461,0.0,0
MDP-GapE,10,0.1161363353147884,0,0,0,493,0.18564877181707384,0
MDP-GapE,31,0.1161363353147884,0,0,0,493,0.1161363353147884,0
MDP-GapE,100,0.1161363353147884,0,0,0,493,0.1161363353147884,0
MDP-GapE,3162,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,10000,0.37062505023047,0,0,0,489,0.0,0
MDP-GapE,316,0.1161363353147884,0,0,0,493,0.0,0
MDP-GapE,1000,0.1161363353147884,0,0,0,493,0.0,0
MDP-GapE,10000,0.15167246488759378,0,0,0,490,0.0,0
MDP-GapE,31622,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,10,0.1545745246300343,0,0,0,494,0.17446809937075392,0
MDP-GapE,31,0.1545745246300343,0,0,0,494,0.0,0
MDP-GapE,100,0.1545745246300343,0,0,0,494,0.17446809937075392,0
MDP-GapE,31622,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,316,0.1545745246300343,0,0,0,494,0.17446809937075392,0
MDP-GapE,1000,0.1545745246300343,0,0,0,494,0.0,0
MDP-GapE,3162,0.1161363353147884,0,0,0,493,0.0,0
MDP-GapE,100000,0.015489016319556903,0,0,0,464,0.015489016319556903,0
MDP-GapE,10000,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,3162,0.1545745246300343,0,0,0,494,0.0,0
MDP-GapE,10000,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,10,0.2546017162222054,0,0,0,495,0.0,0
MDP-GapE,31,0.2546017162222054,0,0,0,495,0.2571142025745863,0
MDP-GapE,100,0.2546017162222054,0,0,0,495,0.0,0
MDP-GapE,31622,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,316,0.2546017162222054,0,0,0,495,0.2571142025745863,0
MDP-GapE,1000,0.2546017162222054,0,0,0,495,0.2571142025745863,0
MDP-GapE,31622,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,10,0.06710820085544,0,0,0,496,0.06710820085544,0
MDP-GapE,10000,0.1161363353147884,0,0,0,493,0.0,0
MDP-GapE,31,0.06710820085544,0,0,0,496,0.0,0
MDP-GapE,3162,0.2546017162222054,0,0,0,495,0.0,0
MDP-GapE,100000,0.4999566562004416,0,0,0,463,0.0,0
MDP-GapE,100,0.06710820085544,0,0,0,496,0.06710820085544,0
MDP-GapE,316,0.06710820085544,0,0,0,496,0.06710820085544,0
MDP-GapE,31622,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,1000,0.06710820085544,0,0,0,496,0.06710820085544,0
MDP-GapE,10,0.07791866745169163,0,0,0,497,0.08891069059466461,0
MDP-GapE,31,0.07791866745169163,0,0,0,497,0.0,0
MDP-GapE,100000,0.04352352134831894,0,0,0,465,0.0,0
MDP-GapE,100,0.07791866745169163,0,0,0,497,0.08891069059466461,0
MDP-GapE,316,0.07791866745169163,0,0,0,497,0.08891069059466461,0
MDP-GapE,1000,0.07791866745169163,0,0,0,497,0.08891069059466461,0
MDP-GapE,10000,0.1545745246300343,0,0,0,494,0.0,0
MDP-GapE,3162,0.06710820085544,0,0,0,496,0.06710820085544,0
MDP-GapE,3162,0.07791866745169163,0,0,0,497,0.08891069059466461,0
MDP-GapE,10,0.05042718528149415,0,0,0,498,0.05042718528149415,0
MDP-GapE,100000,0.26412257799394556,0,0,0,467,0.0,0
MDP-GapE,31,0.05042718528149415,0,0,0,498,0.0,0
MDP-GapE,100,0.05042718528149415,0,0,0,498,0.0,0
MDP-GapE,316,0.05042718528149415,0,0,0,498,0.0,0
MDP-GapE,10000,0.2546017162222054,0,0,0,495,0.0,0
MDP-GapE,1000,0.05042718528149415,0,0,0,498,0.0,0
MDP-GapE,100000,0.5000148859143085,0,0,0,466,0.0,0
MDP-GapE,31622,0.16552808184666046,0,0,0,488,0.0,0
MDP-GapE,10000,0.06710820085544,0,0,0,496,0.06710820085544,0
MDP-GapE,10,0.03416811618935722,0,0,0,499,0.03416811618935722,0
MDP-GapE,31,0.03416811618935722,0,0,0,499,0.12071884511051922,0
MDP-GapE,3162,0.05042718528149415,0,0,0,498,0.0,0
MDP-GapE,100,0.03416811618935722,0,0,0,499,0.12071884511051922,0
MDP-GapE,316,0.03416811618935722,0,0,0,499,0.12071884511051922,0
MDP-GapE,1000,0.03416811618935722,0,0,0,499,0.12071884511051922,0
MDP-GapE,31622,0.37062505023047,0,0,0,489,0.0,0
MDP-GapE,10000,0.07791866745169163,0,0,0,497,0.08891069059466461,0
MDP-GapE,100000,0.06219842561479427,0,0,0,468,0.0,0
MDP-GapE,3162,0.03416811618935722,0,0,0,499,0.03416811618935722,0
MDP-GapE,31622,0.15167246488759378,0,0,0,490,0.0,0
MDP-GapE,100000,0.028757713216887026,0,0,0,470,0.0,0
MDP-GapE,31622,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,100000,0.39727958876120306,0,0,0,469,0.0,0
MDP-GapE,100000,0.0194829041115967,0,0,0,472,0.0,0
MDP-GapE,31622,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,10000,0.05042718528149415,0,0,0,498,0.0,0
MDP-GapE,31622,0.1161363353147884,0,0,0,493,0.0,0
MDP-GapE,100000,0.09784204558131737,0,0,0,471,0.0,0
MDP-GapE,10000,0.03416811618935722,0,0,0,499,0.03416811618935722,0
MDP-GapE,31622,0.1545745246300343,0,0,0,494,0.0,0
MDP-GapE,100000,0.45681942743328263,0,0,0,474,0.0,0
MDP-GapE,31622,0.2546017162222054,0,0,0,495,0.0,0
MDP-GapE,100000,0.16673278099162814,0,0,0,473,0.0,0
MDP-GapE,31622,0.07791866745169163,0,0,0,497,0.08891069059466461,0
MDP-GapE,100000,0.2708521521184415,0,0,0,475,0.0,0
MDP-GapE,31622,0.06710820085544,0,0,0,496,0.0,0
MDP-GapE,100000,0.6818487248366492,0,0,0,477,0.0,0
MDP-GapE,100000,0.04645332034690908,0,0,0,476,0.0,0
MDP-GapE,31622,0.05042718528149415,0,0,0,498,0.0,0
MDP-GapE,100000,0.3162003207863424,0,0,0,478,0.0,0
MDP-GapE,100000,0.08651320961300413,0,0,0,480,0.0,0
MDP-GapE,31622,0.03416811618935722,0,0,0,499,0.03416811618935722,0
MDP-GapE,100000,0.6762440030568864,0,0,0,484,0.0,0
MDP-GapE,100000,0.4347800201408456,0,0,0,479,0.0,0
MDP-GapE,100000,0.1617848866107927,0,0,0,481,0.0,0
MDP-GapE,100000,0.3970582847662447,0,0,0,482,0.0,0
MDP-GapE,100000,0.2033576855745527,0,0,0,485,0.0,0
MDP-GapE,100000,0.2734250127390272,0,0,0,483,0.0,0
MDP-GapE,100000,0.5252796874946777,0,0,0,486,0.0,0
MDP-GapE,100000,0.14274250584047676,0,0,0,487,0.0,0
MDP-GapE,100000,0.16552808184666046,0,0,0,488,0.0,0
MDP-GapE,100000,0.6545475150077118,0,0,0,491,0.0,0
MDP-GapE,100000,0.37062505023047,0,0,0,489,0.0,0
MDP-GapE,100000,0.15167246488759378,0,0,0,490,0.0,0
MDP-GapE,100000,0.1545745246300343,0,0,0,494,0.0,0
MDP-GapE,100000,0.1161363353147884,0,0,0,493,0.0,0
MDP-GapE,100000,0.45606273046195245,0,0,0,492,0.0,0
MDP-GapE,100000,0.2546017162222054,0,0,0,495,0.0,0
MDP-GapE,100000,0.07791866745169163,0,0,0,497,0.0,0
MDP-GapE,100000,0.06710820085544,0,0,0,496,0.0,0
MDP-GapE,100000,0.05042718528149415,0,0,0,498,0.0,0
MDP-GapE,100000,0.03416811618935722,0,0,0,499,0.03416811618935722,0

